Debiasing astro-Photometric Observations with Corrections Using Statistics (DePhOCUS)

Photometric measurements allow the determination of an asteroid's absolute magnitude, which often represents the sole means to infer its size. Photometric observations can be obtained in a variety of filters that can be unique to a specific observatory. Those observations are then calibrated into specific bands with respect to reference star catalogs. In order to combine all the different measurements for evaluation, photometric observations need to be converted to a common band, typically V-band. Current band-correction schemes in use by IAU's Minor Planet Center, JPL's Center for Near Earth Object Studies and ESA's NEO Coordination Centre use average correction values for the apparent magnitude derived from photometry of asteroids as the corrections are dependent on the typically unknown spectrum of the object to be corrected. By statistically analyzing the photometric residuals of asteroids, we develop a new photometric correction scheme that does not only consider the band, but also accounts for reference catalog and observatory. We describe a new statistical photometry correction scheme for asteroid observations with debiased corrections. Testing this scheme on a reference group of asteroids, we see a 36% reduction in the photometric residuals. Moreover, the new scheme leads to a more accurate and debiased determination of the H-G magnitude system and, in turn, to more reliable inferred sizes. We discuss the significant shift in the corrections with this "DePhOCUS" debiasing system, its limitations, and the impact for photometric and physical properties of all asteroids, especially Near-Earth Objects.

==> correction_files/corr_DePhOCUS_g0.txt <==
{'code': None, 'band': 'U', 'type': None, 'catalog': None, 'start': None, 'stop': None, 'd': -1.3}
{'code': None, 'band': 'B', 'type': None, 'catalog': None, 'start': None, 'stop': None, 'd': -0.8}
{'code': None, 'band': 'g', 'type': None, 'catalog': None, 'start': None, 'stop': None, 'd': -0.28}
{'code': None, 'band': 'c', 'type': None, 'catalog': None, 'start': None, 'stop': None, 'd': -0.05}
{'code': None, 'band': 'V', 'type': None, 'catalog': None, 'start': None, 'stop': None, 'd': 0.0}
{'code': None, 'band': 'v', 'type': None, 'catalog': None, 'start': None, 'stop': None, 'd': 0.0}
{'code': None, 'band': 'w', 'type': None, 'catalog': None, 'start': None, 'stop': None, 'd': 0.16}
{'code': None, 'band': 'r', 'type': None, 'catalog': None, 'start': None, 'stop': None, 'd': 0.23}
{'code': None, 'band': 'R', 'type': None, 'catalog': None, 'start': None, 'stop': None, 'd': 0.4}
{'code': None, 'band': 'G', 'type': None, 'catalog': None, 'start': None, 'stop': None, 'd': 0.28}
{'code': None, 'band': 'o', 'type': None, 'catalog': None, 'start': None, 'stop': None, 'd': 0.33}
{'code': None, 'band': 'i', 'type': None, 'catalog': None, 'start': None, 'stop': None, 'd': 0.39}
{'code': None, 'band': 'I', 'type': None, 'catalog': None, 'start': None, 'stop': None, 'd': 0.8}
{'code': None, 'band': 'z', 'type': None, 'catalog': None, 'start': None, 'stop': None, 'd': 0.37}
{'code': None, 'band': 'y', 'type': None, 'catalog': None, 'start': None, 'stop': None, 'd': 0.36}
{'code': None, 'band': 'Y', 'type': None, 'catalog': None, 'start': None, 'stop': None, 'd': 0.7}
{'code': None, 'band': 'J', 'type': None, 'catalog': None, 'start': None, 'stop': None, 'd': 1.2}
{'code': None, 'band': 'H', 'type': None, 'catalog': None, 'start': None, 'stop': None, 'd': 1.4}
{'code': None, 'band': 'K', 'type': None, 'catalog': None, 'start': None, 'stop': None, 'd': 1.7}
{'code': None, 'band': '', 'type': None, 'catalog': None, 'start': None, 'stop': None, 'd': -0.8}
{'code': None, 'band': 'u', 'type': None, 'catalog': None, 'start': None, 'stop': None, 'd': -2.5}
{'code': None, 'band': 'L', 'type': None, 'catalog': None, 'start': None, 'stop': None, 'd': 0.2}
{'code': None, 'band': 'C', 'type': None, 'catalog': None, 'start': None, 'stop': None, 'd': 0.4}
{'code': None, 'band': 'W', 'type': None, 'catalog': None, 'start': None, 'stop': None, 'd': 0.4}
{'code': None, 'band': 'u', 'type': None, 'catalog': None, 'start': None, 'stop': None, 'd': -2.43629}
{'code': None, 'band': '', 'type': None, 'catalog': None, 'start': None, 'stop': None, 'd': -0.036556}
{'code': None, 'band': 'B', 'type': None, 'catalog': None, 'start': None, 'stop': None, 'd': 0.109632}
{'code': None, 'band': 'g', 'type': None, 'catalog': None, 'start': None, 'stop': None, 'd': -0.325416}
{'code': None, 'band': 'c', 'type': None, 'catalog': None, 'start': None, 'stop': None, 'd': -0.016834}
{'code': None, 'band': 'V', 'type': None, 'catalog': None, 'start': None, 'stop': None, 'd': 0.084846}
{'code': None, 'band': 'w', 'type': None, 'catalog': None, 'start': None, 'stop': None, 'd': 0.111135}
{'code': None, 'band': 'r', 'type': None, 'catalog': None, 'start': None, 'stop': None, 'd': 0.125577}
{'code': None, 'band': 'R', 'type': None, 'catalog': None, 'start': None, 'stop': None, 'd': 0.282052}
{'code': None, 'band': 'G', 'type': None, 'catalog': None, 'start': None, 'stop': None, 'd': 0.154115}
{'code': None, 'band': 'o', 'type': None, 'catalog': None, 'start': None, 'stop': None, 'd': 0.325181}
{'code': None, 'band': 'i', 'type': None, 'catalog': None, 'start': None, 'stop': None, 'd': 0.333879}
{'code': None, 'band': 'I', 'type': None, 'catalog': None, 'start': None, 'stop': None, 'd': 0.246276}
{'code': None, 'band': 'z', 'type': None, 'catalog': None, 'start': None, 'stop': None, 'd': 0.28698}
{'code': None, 'band': 'y', 'type': None, 'catalog': None, 'start': None, 'stop': None, 'd': 0.336229}
{'code': None, 'band': 'Y', 'type': None, 'catalog': None, 'start': None, 'stop': None, 'd': 0.905773}
{'code': None, 'band': 'J', 'type': None, 'catalog': None, 'start': None, 'stop': None, 'd': 1.362321}
{'code': None, 'band': 'H', 'type': None, 'catalog': None, 'start': None, 'stop': None, 'd': 1.810332}
{'code': None, 'band': 'K', 'type': None, 'catalog': None, 'start': None, 'stop': None, 'd': 1.834697}
{'code': None, 'band': 'C', 'type': None, 'catalog': None, 'start': None, 'stop': None, 'd': 0.350984}
{'code': None, 'band': '', 'type': None, 'catalog': '', 'start': None, 'stop': None, 'd': -0.20128}
{'code': None, 'band': '', 'type': None, 'catalog': 'A', 'start': None, 'stop': None, 'd': -0.920139}
{'code': None, 'band': '', 'type': None, 'catalog': 'C', 'start': None, 'stop': None, 'd': -0.478602}
{'code': None, 'band': '', 'type': None, 'catalog': 'K', 'start': None, 'stop': None, 'd': -1.353359}
{'code': None, 'band': '', 'type': None, 'catalog': 'L', 'start': None, 'stop': None, 'd': 0.132182}
{'code': None, 'band': '', 'type': None, 'catalog': 'N', 'start': None, 'stop': None, 'd': 0.045091}
{'code': None, 'band': '', 'type': None, 'catalog': 'U', 'start': None, 'stop': None, 'd': 0.163731}
{'code': None, 'band': '', 'type': None, 'catalog': 'V', 'start': None, 'stop': None, 'd': 0.409221}
{'code': None, 'band': '', 'type': None, 'catalog': 'a', 'start': None, 'stop': None, 'd': -0.408255}
{'code': None, 'band': '', 'type': None, 'catalog': 'b', 'start': None, 'stop': None, 'd': -0.233682}
{'code': None, 'band': '', 'type': None, 'catalog': 'c', 'start': None, 'stop': None, 'd': -0.127855}
{'code': None, 'band': '', 'type': None, 'catalog': 'd', 'start': None, 'stop': None, 'd': 0.171562}
{'code': None, 'band': '', 'type': None, 'catalog': 'e', 'start': None, 'stop': None, 'd': -0.89855}
{'code': None, 'band': '', 'type': None, 'catalog': 'g', 'start': None, 'stop': None, 'd': -0.767871}
{'code': None, 'band': '', 'type': None, 'catalog': 'i', 'start': None, 'stop': None, 'd': -0.599776}
{'code': None, 'band': '', 'type': None, 'catalog': 'j', 'start': None, 'stop': None, 'd': 0.120638}
{'code': None, 'band': '', 'type': None, 'catalog': 'm', 'start': None, 'stop': None, 'd': -0.57378}
{'code': None, 'band': '', 'type': None, 'catalog': 'o', 'start': None, 'stop': None, 'd': 0.048349}
{'code': None, 'band': '', 'type': None, 'catalog': 'p', 'start': None, 'stop': None, 'd': -0.185534}
{'code': None, 'band': '', 'type': None, 'catalog': 'q', 'start': None, 'stop': None, 'd': 0.180005}
{'code': None, 'band': '', 'type': None, 'catalog': 'r', 'start': None, 'stop': None, 'd': 0.156651}
{'code': None, 'band': '', 'type': None, 'catalog': 't', 'start': None, 'stop': None, 'd': 0.279238}
{'code': None, 'band': '', 'type': None, 'catalog': 'u', 'start': None, 'stop': None, 'd': 0.096937}
{'code': None, 'band': '', 'type': None, 'catalog': 'v', 'start': None, 'stop': None, 'd': 0.385962}
{'code': None, 'band': '', 'type': None, 'catalog': 'w', 'start': None, 'stop': None, 'd': 0.526637}
{'code': None, 'band': '', 'type': None, 'catalog': 'z', 'start': None, 'stop': None, 'd': 0.033198}
{'code': None, 'band': 'B', 'type': None, 'catalog': '', 'start': None, 'stop': None, 'd': 0.051173}
{'code': None, 'band': 'B', 'type': None, 'catalog': 'V', 'start': None, 'stop': None, 'd': 0.168092}
{'code': None, 'band': 'C', 'type': None, 'catalog': '', 'start': None, 'stop': None, 'd': 0.576079}
{'code': None, 'band': 'C', 'type': None, 'catalog': 'c', 'start': None, 'stop': None, 'd': 0.324591}
{'code': None, 'band': 'C', 'type': None, 'catalog': 'o', 'start': None, 'stop': None, 'd': 0.397061}
{'code': None, 'band': 'C', 'type': None, 'catalog': 'r', 'start': None, 'stop': None, 'd': 0.275225}
{'code': None, 'band': 'C', 'type': None, 'catalog': 'u', 'start': None, 'stop': None, 'd': -0.014948}
{'code': None, 'band': 'C', 'type': None, 'catalog': 'v', 'start': None, 'stop': None, 'd': 0.415615}
{'code': None, 'band': 'C', 'type': None, 'catalog': 'w', 'start': None, 'stop': None, 'd': 0.424625}
{'code': None, 'band': 'G', 'type': None, 'catalog': '', 'start': None, 'stop': None, 'd': 0.080113}
{'code': None, 'band': 'G', 'type': None, 'catalog': 'U', 'start': None, 'stop': None, 'd': 0.322254}
{'code': None, 'band': 'G', 'type': None, 'catalog': 'V', 'start': None, 'stop': None, 'd': 0.11395}
{'code': None, 'band': 'G', 'type': None, 'catalog': 'W', 'start': None, 'stop': None, 'd': 0.739103}
{'code': None, 'band': 'G', 'type': None, 'catalog': 'X', 'start': None, 'stop': None, 'd': 0.319684}
{'code': None, 'band': 'G', 'type': None, 'catalog': 'm', 'start': None, 'stop': None, 'd': -0.255543}
{'code': None, 'band': 'G', 'type': None, 'catalog': 'r', 'start': None, 'stop': None, 'd': -0.00737}
{'code': None, 'band': 'G', 'type': None, 'catalog': 'u', 'start': None, 'stop': None, 'd': 0.307868}
{'code': None, 'band': 'H', 'type': None, 'catalog': 'L', 'start': None, 'stop': None, 'd': 1.810332}
{'code': None, 'band': 'I', 'type': None, 'catalog': '', 'start': None, 'stop': None, 'd': -0.123523}
{'code': None, 'band': 'I', 'type': None, 'catalog': 'U', 'start': None, 'stop': None, 'd': -0.405695}
{'code': None, 'band': 'I', 'type': None, 'catalog': 'X', 'start': None, 'stop': None, 'd': -0.107891}
{'code': None, 'band': 'I', 'type': None, 'catalog': 'c', 'start': None, 'stop': None, 'd': 0.25778}
{'code': None, 'band': 'I', 'type': None, 'catalog': 'o', 'start': None, 'stop': None, 'd': 0.495143}
{'code': None, 'band': 'I', 'type': None, 'catalog': 'r', 'start': None, 'stop': None, 'd': 0.27783}
{'code': None, 'band': 'J', 'type': None, 'catalog': 'L', 'start': None, 'stop': None, 'd': 1.36993}
{'code': None, 'band': 'J', 'type': None, 'catalog': 'l', 'start': None, 'stop': None, 'd': 1.360528}
{'code': None, 'band': 'K', 'type': None, 'catalog': 'L', 'start': None, 'stop': None, 'd': 1.834697}
{'code': None, 'band': 'R', 'type': None, 'catalog': '', 'start': None, 'stop': None, 'd': 0.43145}
{'code': None, 'band': 'R', 'type': None, 'catalog': 'L', 'start': None, 'stop': None, 'd': -0.35696}
{'code': None, 'band': 'R', 'type': None, 'catalog': 'Q', 'start': None, 'stop': None, 'd': 0.318639}
{'code': None, 'band': 'R', 'type': None, 'catalog': 'S', 'start': None, 'stop': None, 'd': 0.508865}
{'code': None, 'band': 'R', 'type': None, 'catalog': 'U', 'start': None, 'stop': None, 'd': 0.384546}
{'code': None, 'band': 'R', 'type': None, 'catalog': 'V', 'start': None, 'stop': None, 'd': 0.403787}
{'code': None, 'band': 'R', 'type': None, 'catalog': 'W', 'start': None, 'stop': None, 'd': -0.170667}
{'code': None, 'band': 'R', 'type': None, 'catalog': 'Y', 'start': None, 'stop': None, 'd': -0.06367}
{'code': None, 'band': 'R', 'type': None, 'catalog': 'a', 'start': None, 'stop': None, 'd': 0.2682}
{'code': None, 'band': 'R', 'type': None, 'catalog': 'b', 'start': None, 'stop': None, 'd': 0.467626}
{'code': None, 'band': 'R', 'type': None, 'catalog': 'c', 'start': None, 'stop': None, 'd': 0.43233}
{'code': None, 'band': 'R', 'type': None, 'catalog': 'd', 'start': None, 'stop': None, 'd': 0.535878}
{'code': None, 'band': 'R', 'type': None, 'catalog': 'e', 'start': None, 'stop': None, 'd': 0.12319}
{'code': None, 'band': 'R', 'type': None, 'catalog': 'g', 'start': None, 'stop': None, 'd': 0.263148}
{'code': None, 'band': 'R', 'type': None, 'catalog': 'h', 'start': None, 'stop': None, 'd': -0.045451}
{'code': None, 'band': 'R', 'type': None, 'catalog': 'i', 'start': None, 'stop': None, 'd': 0.292699}
{'code': None, 'band': 'R', 'type': None, 'catalog': 'j', 'start': None, 'stop': None, 'd': 0.512955}
{'code': None, 'band': 'R', 'type': None, 'catalog': 'm', 'start': None, 'stop': None, 'd': -0.292153}
{'code': None, 'band': 'R', 'type': None, 'catalog': 'o', 'start': None, 'stop': None, 'd': 0.29152}
{'code': None, 'band': 'R', 'type': None, 'catalog': 'q', 'start': None, 'stop': None, 'd': 0.205216}
{'code': None, 'band': 'R', 'type': None, 'catalog': 'r', 'start': None, 'stop': None, 'd': 0.277057}
{'code': None, 'band': 'R', 'type': None, 'catalog': 's', 'start': None, 'stop': None, 'd': 0.04697}
{'code': None, 'band': 'R', 'type': None, 'catalog': 't', 'start': None, 'stop': None, 'd': 0.555543}
{'code': None, 'band': 'R', 'type': None, 'catalog': 'u', 'start': None, 'stop': None, 'd': 0.129429}
{'code': None, 'band': 'R', 'type': None, 'catalog': 'v', 'start': None, 'stop': None, 'd': 0.516819}
{'code': None, 'band': 'R', 'type': None, 'catalog': 'w', 'start': None, 'stop': None, 'd': 0.287447}
{'code': None, 'band': 'R', 'type': None, 'catalog': 'z', 'start': None, 'stop': None, 'd': 0.08625}
{'code': None, 'band': 'V', 'type': None, 'catalog': '', 'start': None, 'stop': None, 'd': 0.053871}
{'code': None, 'band': 'V', 'type': None, 'catalog': 'B', 'start': None, 'stop': None, 'd': -0.220626}
{'code': None, 'band': 'V', 'type': None, 'catalog': 'L', 'start': None, 'stop': None, 'd': 0.15438}
{'code': None, 'band': 'V', 'type': None, 'catalog': 'M', 'start': None, 'stop': None, 'd': 0.781411}
{'code': None, 'band': 'V', 'type': None, 'catalog': 'P', 'start': None, 'stop': None, 'd': -0.178095}
{'code': None, 'band': 'V', 'type': None, 'catalog': 'Q', 'start': None, 'stop': None, 'd': 0.043398}
{'code': None, 'band': 'V', 'type': None, 'catalog': 'S', 'start': None, 'stop': None, 'd': -0.062086}
{'code': None, 'band': 'V', 'type': None, 'catalog': 'U', 'start': None, 'stop': None, 'd': 0.29622}
{'code': None, 'band': 'V', 'type': None, 'catalog': 'V', 'start': None, 'stop': None, 'd': -0.170102}
{'code': None, 'band': 'V', 'type': None, 'catalog': 'X', 'start': None, 'stop': None, 'd': 0.065151}
{'code': None, 'band': 'V', 'type': None, 'catalog': 'Z', 'start': None, 'stop': None, 'd': -0.142694}
{'code': None, 'band': 'V', 'type': None, 'catalog': 'a', 'start': None, 'stop': None, 'd': -0.400591}
{'code': None, 'band': 'V', 'type': None, 'catalog': 'b', 'start': None, 'stop': None, 'd': 0.09996}
{'code': None, 'band': 'V', 'type': None, 'catalog': 'c', 'start': None, 'stop': None, 'd': -0.065736}
{'code': None, 'band': 'V', 'type': None, 'catalog': 'd', 'start': None, 'stop': None, 'd': -0.064888}
{'code': None, 'band': 'V', 'type': None, 'catalog': 'e', 'start': None, 'stop': None, 'd': -0.122489}
{'code': None, 'band': 'V', 'type': None, 'catalog': 'g', 'start': None, 'stop': None, 'd': 0.086937}
{'code': None, 'band': 'V', 'type': None, 'catalog': 'i', 'start': None, 'stop': None, 'd': -0.078129}
{'code': None, 'band': 'V', 'type': None, 'catalog': 'j', 'start': None, 'stop': None, 'd': 0.321804}
{'code': None, 'band': 'V', 'type': None, 'catalog': 'k', 'start': None, 'stop': None, 'd': -0.034849}
{'code': None, 'band': 'V', 'type': None, 'catalog': 'l', 'start': None, 'stop': None, 'd': 0.177774}
{'code': None, 'band': 'V', 'type': None, 'catalog': 'm', 'start': None, 'stop': None, 'd': -0.213902}
{'code': None, 'band': 'V', 'type': None, 'catalog': 'o', 'start': None, 'stop': None, 'd': -0.102537}
{'code': None, 'band': 'V', 'type': None, 'catalog': 'q', 'start': None, 'stop': None, 'd': 0.122725}
{'code': None, 'band': 'V', 'type': None, 'catalog': 'r', 'start': None, 'stop': None, 'd': 0.248317}
{'code': None, 'band': 'V', 'type': None, 'catalog': 't', 'start': None, 'stop': None, 'd': 0.038408}
{'code': None, 'band': 'V', 'type': None, 'catalog': 'u', 'start': None, 'stop': None, 'd': 0.038313}
{'code': None, 'band': 'V', 'type': None, 'catalog': 'v', 'start': None, 'stop': None, 'd': 0.21861}
{'code': None, 'band': 'V', 'type': None, 'catalog': 'w', 'start': None, 'stop': None, 'd': 0.113952}
{'code': None, 'band': 'V', 'type': None, 'catalog': 'z', 'start': None, 'stop': None, 'd': -0.165056}
{'code': None, 'band': 'Y', 'type': None, 'catalog': 'L', 'start': None, 'stop': None, 'd': 0.905773}
{'code': None, 'band': 'c', 'type': None, 'catalog': '', 'start': None, 'stop': None, 'd': -0.077872}
{'code': None, 'band': 'c', 'type': None, 'catalog': 'L', 'start': None, 'stop': None, 'd': -0.035467}
{'code': None, 'band': 'c', 'type': None, 'catalog': 'U', 'start': None, 'stop': None, 'd': -0.03641}
{'code': None, 'band': 'c', 'type': None, 'catalog': 'V', 'start': None, 'stop': None, 'd': -0.005409}
{'code': None, 'band': 'g', 'type': None, 'catalog': '', 'start': None, 'stop': None, 'd': -0.283166}
{'code': None, 'band': 'g', 'type': None, 'catalog': 'L', 'start': None, 'stop': None, 'd': -0.363593}
{'code': None, 'band': 'g', 'type': None, 'catalog': 'N', 'start': None, 'stop': None, 'd': -0.260369}
{'code': None, 'band': 'g', 'type': None, 'catalog': 'U', 'start': None, 'stop': None, 'd': -0.317407}
{'code': None, 'band': 'g', 'type': None, 'catalog': 'o', 'start': None, 'stop': None, 'd': -0.394829}
{'code': None, 'band': 'i', 'type': None, 'catalog': '', 'start': None, 'stop': None, 'd': 0.501369}
{'code': None, 'band': 'i', 'type': None, 'catalog': 'L', 'start': None, 'stop': None, 'd': 0.358287}
{'code': None, 'band': 'i', 'type': None, 'catalog': 'U', 'start': None, 'stop': None, 'd': 0.35211}
{'code': None, 'band': 'i', 'type': None, 'catalog': 'X', 'start': None, 'stop': None, 'd': 0.467043}
{'code': None, 'band': 'i', 'type': None, 'catalog': 'q', 'start': None, 'stop': None, 'd': 0.061977}
{'code': None, 'band': 'o', 'type': None, 'catalog': '', 'start': None, 'stop': None, 'd': 0.296663}
{'code': None, 'band': 'o', 'type': None, 'catalog': 'L', 'start': None, 'stop': None, 'd': 0.367413}
{'code': None, 'band': 'o', 'type': None, 'catalog': 'U', 'start': None, 'stop': None, 'd': 0.31459}
{'code': None, 'band': 'o', 'type': None, 'catalog': 'V', 'start': None, 'stop': None, 'd': 0.342001}
{'code': None, 'band': 'o', 'type': None, 'catalog': 'q', 'start': None, 'stop': None, 'd': 0.373339}
{'code': None, 'band': 'r', 'type': None, 'catalog': '', 'start': None, 'stop': None, 'd': 0.150249}
{'code': None, 'band': 'r', 'type': None, 'catalog': 'L', 'start': None, 'stop': None, 'd': 0.190952}
{'code': None, 'band': 'r', 'type': None, 'catalog': 'N', 'start': None, 'stop': None, 'd': 0.286377}
{'code': None, 'band': 'r', 'type': None, 'catalog': 'R', 'start': None, 'stop': None, 'd': -0.013512}
{'code': None, 'band': 'r', 'type': None, 'catalog': 'U', 'start': None, 'stop': None, 'd': 0.274896}
{'code': None, 'band': 'r', 'type': None, 'catalog': 'V', 'start': None, 'stop': None, 'd': 0.506694}
{'code': None, 'band': 'r', 'type': None, 'catalog': 'W', 'start': None, 'stop': None, 'd': 0.422738}
{'code': None, 'band': 'r', 'type': None, 'catalog': 'X', 'start': None, 'stop': None, 'd': 0.234773}
{'code': None, 'band': 'r', 'type': None, 'catalog': 'Z', 'start': None, 'stop': None, 'd': 0.383731}
{'code': None, 'band': 'r', 'type': None, 'catalog': 'c', 'start': None, 'stop': None, 'd': 0.341303}
{'code': None, 'band': 'r', 'type': None, 'catalog': 'n', 'start': None, 'stop': None, 'd': 0.415137}
{'code': None, 'band': 'r', 'type': None, 'catalog': 'o', 'start': None, 'stop': None, 'd': 0.213196}
{'code': None, 'band': 'r', 'type': None, 'catalog': 'q', 'start': None, 'stop': None, 'd': 0.482759}
{'code': None, 'band': 'r', 'type': None, 'catalog': 'w', 'start': None, 'stop': None, 'd': 0.141198}
{'code': None, 'band': 'u', 'type': None, 'catalog': '', 'start': None, 'stop': None, 'd': -1.983093}
{'code': None, 'band': 'u', 'type': None, 'catalog': 'L', 'start': None, 'stop': None, 'd': -2.587356}
{'code': None, 'band': 'w', 'type': None, 'catalog': '', 'start': None, 'stop': None, 'd': 0.143123}
{'code': None, 'band': 'w', 'type': None, 'catalog': 'L', 'start': None, 'stop': None, 'd': 0.105614}
{'code': None, 'band': 'w', 'type': None, 'catalog': 'U', 'start': None, 'stop': None, 'd': 0.120507}
{'code': None, 'band': 'w', 'type': None, 'catalog': 'V', 'start': None, 'stop': None, 'd': -0.264674}
{'code': None, 'band': 'w', 'type': None, 'catalog': 'X', 'start': None, 'stop': None, 'd': 0.1617}
{'code': None, 'band': 'w', 'type': None, 'catalog': 'o', 'start': None, 'stop': None, 'd': 0.176379}
{'code': None, 'band': 'w', 'type': None, 'catalog': 'q', 'start': None, 'stop': None, 'd': 0.213951}
{'code': None, 'band': 'w', 'type': None, 'catalog': 'v', 'start': None, 'stop': None, 'd': 0.327038}
{'code': None, 'band': 'y', 'type': None, 'catalog': 'L', 'start': None, 'stop': None, 'd': 0.336229}
{'code': None, 'band': 'z', 'type': None, 'catalog': '', 'start': None, 'stop': None, 'd': 0.121583}
{'code': None, 'band': 'z', 'type': None, 'catalog': 'L', 'start': None, 'stop': None, 'd': 0.333531}
{'code': None, 'band': 'z', 'type': None, 'catalog': 'U', 'start': None, 'stop': None, 'd': 0.076637}
{'code': None, 'band': 'z', 'type': None, 'catalog': 'X', 'start': None, 'stop': None, 'd': 0.376485}
{'code': '008', 'band': '', 'type': None, 'catalog': '', 'start': None, 'stop': None, 'd': 0.87913}
{'code': '010', 'band': '', 'type': None, 'catalog': '', 'start': None, 'stop': None, 'd': -0.844064}
{'code': '024', 'band': '', 'type': None, 'catalog': '', 'start': None, 'stop': None, 'd': 0.953518}
{'code': '026', 'band': '', 'type': None, 'catalog': '', 'start': None, 'stop': None, 'd': -0.277234}
{'code': '033', 'band': '', 'type': None, 'catalog': '', 'start': None, 'stop': None, 'd': -0.960742}
{'code': '046', 'band': '', 'type': None, 'catalog': '', 'start': None, 'stop': None, 'd': 0.508581}
{'code': '053', 'band': '', 'type': None, 'catalog': '', 'start': None, 'stop': None, 'd': 0.853624}
{'code': '062', 'band': '', 'type': None, 'catalog': '', 'start': None, 'stop': None, 'd': -0.468838}
{'code': '071', 'band': '', 'type': None, 'catalog': '', 'start': None, 'stop': None, 'd': -0.862204}
{'code': '076', 'band': '', 'type': None, 'catalog': '', 'start': None, 'stop': None, 'd': 0.153294}
{'code': '078', 'band': '', 'type': None, 'catalog': '', 'start': None, 'stop': None, 'd': 1.399296}
{'code': '091', 'band': '', 'type': None, 'catalog': '', 'start': None, 'stop': None, 'd': -0.448045}
{'code': '094', 'band': '', 'type': None, 'catalog': '', 'start': None, 'stop': None, 'd': 0.754927}
{'code': '095', 'band': '', 'type': None, 'catalog': '', 'start': None, 'stop': None, 'd': -0.361322}
{'code': '122', 'band': '', 'type': None, 'catalog': '', 'start': None, 'stop': None, 'd': 0.105939}
{'code': '143', 'band': '', 'type': None, 'catalog': '', 'start': None, 'stop': None, 'd': 0.02231}
{'code': '145', 'band': '', 'type': None, 'catalog': '', 'start': None, 'stop': None, 'd': 0.104902}
{'code': '170', 'band': '', 'type': None, 'catalog': '', 'start': None, 'stop': None, 'd': 0.757022}
{'code': '177', 'band': '', 'type': None, 'catalog': '', 'start': None, 'stop': None, 'd': 1.003872}
{'code': '178', 'band': '', 'type': None, 'catalog': '', 'start': None, 'stop': None, 'd': 0.085867}
{'code': '179', 'band': '', 'type': None, 'catalog': '', 'start': None, 'stop': None, 'd': 0.536155}
{'code': '201', 'band': '', 'type': None, 'catalog': '', 'start': None, 'stop': None, 'd': 0.314713}
{'code': '238', 'band': '', 'type': None, 'catalog': '', 'start': None, 'stop': None, 'd': -0.426346}
{'code': '294', 'band': '', 'type': None, 'catalog': '', 'start': None, 'stop': None, 'd': -0.530671}
{'code': '327', 'band': '', 'type': None, 'catalog': '', 'start': None, 'stop': None, 'd': -0.168455}
{'code': '370', 'band': '', 'type': None, 'catalog': '', 'start': None, 'stop': None, 'd': -1.214407}
{'code': '372', 'band': '', 'type': None, 'catalog': '', 'start': None, 'stop': None, 'd': 0.004641}
{'code': '381', 'band': '', 'type': None, 'catalog': '', 'start': None, 'stop': None, 'd': -0.798581}
{'code': '391', 'band': '', 'type': None, 'catalog': '', 'start': None, 'stop': None, 'd': -0.782778}
{'code': '400', 'band': '', 'type': None, 'catalog': '', 'start': None, 'stop': None, 'd': 0.005559}
{'code': '413', 'band': '', 'type': None, 'catalog': '', 'start': None, 'stop': None, 'd': -0.298366}
{'code': '422', 'band': '', 'type': None, 'catalog': '', 'start': None, 'stop': None, 'd': -0.500332}
{'code': '447', 'band': '', 'type': None, 'catalog': '', 'start': None, 'stop': None, 'd': 0.212024}
{'code': '474', 'band': '', 'type': None, 'catalog': '', 'start': None, 'stop': None, 'd': -0.577544}
{'code': '494', 'band': '', 'type': None, 'catalog': '', 'start': None, 'stop': None, 'd': -0.098931}
{'code': '511', 'band': '', 'type': None, 'catalog': '', 'start': None, 'stop': None, 'd': -0.833069}
{'code': '552', 'band': '', 'type': None, 'catalog': '', 'start': None, 'stop': None, 'd': -1.120547}
{'code': '615', 'band': '', 'type': None, 'catalog': '', 'start': None, 'stop': None, 'd': 0.6866}
{'code': '625', 'band': '', 'type': None, 'catalog': '', 'start': None, 'stop': None, 'd': -0.191718}
{'code': '627', 'band': '', 'type': None, 'catalog': '', 'start': None, 'stop': None, 'd': 0.049389}
{'code': '635', 'band': '', 'type': None, 'catalog': '', 'start': None, 'stop': None, 'd': -0.044066}
{'code': '649', 'band': '', 'type': None, 'catalog': '', 'start': None, 'stop': None, 'd': 0.664118}
{'code': '675', 'band': '', 'type': None, 'catalog': '', 'start': None, 'stop': None, 'd': -0.362489}
{'code': '688', 'band': '', 'type': None, 'catalog': '', 'start': None, 'stop': None, 'd': -0.462541}
{'code': '695', 'band': '', 'type': None, 'catalog': '', 'start': None, 'stop': None, 'd': -0.481144}
{'code': '711', 'band': '', 'type': None, 'catalog': '', 'start': None, 'stop': None, 'd': 0.581471}
{'code': '739', 'band': '', 'type': None, 'catalog': '', 'start': None, 'stop': None, 'd': -0.783208}
{'code': '754', 'band': '', 'type': None, 'catalog': '', 'start': None, 'stop': None, 'd': 0.434931}
{'code': '760', 'band': '', 'type': None, 'catalog': '', 'start': None, 'stop': None, 'd': -0.736523}
{'code': '805', 'band': '', 'type': None, 'catalog': '', 'start': None, 'stop': None, 'd': -1.51802}
{'code': '809', 'band': '', 'type': None, 'catalog': '', 'start': None, 'stop': None, 'd': -0.36055}
{'code': '854', 'band': '', 'type': None, 'catalog': '', 'start': None, 'stop': None, 'd': 0.284362}
{'code': '885', 'band': '', 'type': None, 'catalog': '', 'start': None, 'stop': None, 'd': 0.315051}
{'code': '888', 'band': '', 'type': None, 'catalog': '', 'start': None, 'stop': None, 'd': -0.676285}
{'code': '897', 'band': '', 'type': None, 'catalog': '', 'start': None, 'stop': None, 'd': -0.176666}
{'code': '919', 'band': '', 'type': None, 'catalog': '', 'start': None, 'stop': None, 'd': 0.153524}
{'code': '920', 'band': '', 'type': None, 'catalog': '', 'start': None, 'stop': None, 'd': 0.354079}
{'code': '939', 'band': '', 'type': None, 'catalog': '', 'start': None, 'stop': None, 'd': 0.099629}
{'code': '941', 'band': '', 'type': None, 'catalog': '', 'start': None, 'stop': None, 'd': 0.258947}
{'code': '947', 'band': '', 'type': None, 'catalog': '', 'start': None, 'stop': None, 'd': 0.519688}
{'code': '958', 'band': '', 'type': None, 'catalog': '', 'start': None, 'stop': None, 'd': -1.159058}
{'code': 'A30', 'band': '', 'type': None, 'catalog': '', 'start': None, 'stop': None, 'd': -0.21022}
{'code': 'A84', 'band': '', 'type': None, 'catalog': '', 'start': None, 'stop': None, 'd': -0.223025}
{'code': 'C48', 'band': '', 'type': None, 'catalog': '', 'start': None, 'stop': None, 'd': -1.269834}
{'code': 'H72', 'band': '', 'type': None, 'catalog': '', 'start': None, 'stop': None, 'd': 0.096512}
{'code': 'H78', 'band': '', 'type': None, 'catalog': '', 'start': None, 'stop': None, 'd': 0.311648}
{'code': 'J43', 'band': '', 'type': None, 'catalog': '', 'start': None, 'stop': None, 'd': 0.555245}
{'code': 'W84', 'band': '', 'type': None, 'catalog': '', 'start': None, 'stop': None, 'd': -0.203643}
{'code': 'W95', 'band': '', 'type': None, 'catalog': '', 'start': None, 'stop': None, 'd': 0.049533}
{'code': '801', 'band': '', 'type': None, 'catalog': 'A', 'start': None, 'stop': None, 'd': -0.920139}
{'code': '033', 'band': '', 'type': None, 'catalog': 'C', 'start': None, 'stop': None, 'd': -0.856321}
{'code': '809', 'band': '', 'type': None, 'catalog': 'C', 'start': None, 'stop': None, 'd': 0.126497}
{'code': '675', 'band': '', 'type': None, 'catalog': 'K', 'start': None, 'stop': None, 'd': -1.353359}
{'code': 'W84', 'band': '', 'type': None, 'catalog': 'L', 'start': None, 'stop': None, 'd': 0.100271}
{'code': 'I41', 'band': '', 'type': None, 'catalog': 'N', 'start': None, 'stop': None, 'd': 0.045091}
{'code': '089', 'band': '', 'type': None, 'catalog': 'U', 'start': None, 'stop': None, 'd': -0.064709}
{'code': '104', 'band': '', 'type': None, 'catalog': 'U', 'start': None, 'stop': None, 'd': 0.183186}
{'code': 'G84', 'band': '', 'type': None, 'catalog': 'U', 'start': None, 'stop': None, 'd': -1.641382}
{'code': 'H21', 'band': '', 'type': None, 'catalog': 'U', 'start': None, 'stop': None, 'd': 0.10391}
{'code': 'K63', 'band': '', 'type': None, 'catalog': 'U', 'start': None, 'stop': None, 'd': -0.976815}
{'code': 'K80', 'band': '', 'type': None, 'catalog': 'U', 'start': None, 'stop': None, 'd': -0.231588}
{'code': 'K83', 'band': '', 'type': None, 'catalog': 'U', 'start': None, 'stop': None, 'd': 0.02897}
{'code': 'Z43', 'band': '', 'type': None, 'catalog': 'U', 'start': None, 'stop': None, 'd': 0.604586}
{'code': '104', 'band': '', 'type': None, 'catalog': 'V', 'start': None, 'stop': None, 'd': 0.307253}
{'code': '108', 'band': '', 'type': None, 'catalog': 'V', 'start': None, 'stop': None, 'd': 0.052721}
{'code': '246', 'band': '', 'type': None, 'catalog': 'V', 'start': None, 'stop': None, 'd': 0.304171}
{'code': '247', 'band': '', 'type': None, 'catalog': 'V', 'start': None, 'stop': None, 'd': 0.399898}
{'code': 'C82', 'band': '', 'type': None, 'catalog': 'V', 'start': None, 'stop': None, 'd': 1.040574}
{'code': 'G15', 'band': '', 'type': None, 'catalog': 'V', 'start': None, 'stop': None, 'd': 0.276794}
{'code': 'Q62', 'band': '', 'type': None, 'catalog': 'V', 'start': None, 'stop': None, 'd': 0.798056}
{'code': 'Z28', 'band': '', 'type': None, 'catalog': 'V', 'start': None, 'stop': None, 'd': 0.270121}
{'code': 'Z43', 'band': '', 'type': None, 'catalog': 'V', 'start': None, 'stop': None, 'd': 0.296225}
{'code': '561', 'band': '', 'type': None, 'catalog': 'a', 'start': None, 'stop': None, 'd': 0.459725}
{'code': '644', 'band': '', 'type': None, 'catalog': 'a', 'start': None, 'stop': None, 'd': -0.389498}
{'code': '704', 'band': '', 'type': None, 'catalog': 'a', 'start': None, 'stop': None, 'd': -0.41297}
{'code': '784', 'band': '', 'type': None, 'catalog': 'a', 'start': None, 'stop': None, 'd': 0.710391}
{'code': '120', 'band': '', 'type': None, 'catalog': 'b', 'start': None, 'stop': None, 'd': -0.125345}
{'code': '704', 'band': '', 'type': None, 'catalog': 'b', 'start': None, 'stop': None, 'd': -0.99204}
{'code': '106', 'band': '', 'type': None, 'catalog': 'c', 'start': None, 'stop': None, 'd': 0.143307}
{'code': '130', 'band': '', 'type': None, 'catalog': 'c', 'start': None, 'stop': None, 'd': -0.496154}
{'code': '138', 'band': '', 'type': None, 'catalog': 'c', 'start': None, 'stop': None, 'd': -0.350069}
{'code': '145', 'band': '', 'type': None, 'catalog': 'c', 'start': None, 'stop': None, 'd': -0.818883}
{'code': '153', 'band': '', 'type': None, 'catalog': 'c', 'start': None, 'stop': None, 'd': 0.19116}
{'code': '160', 'band': '', 'type': None, 'catalog': 'c', 'start': None, 'stop': None, 'd': 0.631567}
{'code': '172', 'band': '', 'type': None, 'catalog': 'c', 'start': None, 'stop': None, 'd': 0.165247}
{'code': '185', 'band': '', 'type': None, 'catalog': 'c', 'start': None, 'stop': None, 'd': 0.730183}
{'code': '213', 'band': '', 'type': None, 'catalog': 'c', 'start': None, 'stop': None, 'd': 0.808342}
{'code': '224', 'band': '', 'type': None, 'catalog': 'c', 'start': None, 'stop': None, 'd': 0.380225}
{'code': '235', 'band': '', 'type': None, 'catalog': 'c', 'start': None, 'stop': None, 'd': -0.615856}
{'code': '461', 'band': '', 'type': None, 'catalog': 'c', 'start': None, 'stop': None, 'd': 0.164692}
{'code': '467', 'band': '', 'type': None, 'catalog': 'c', 'start': None, 'stop': None, 'd': -0.22846}
{'code': '565', 'band': '', 'type': None, 'catalog': 'c', 'start': None, 'stop': None, 'd': 0.04243}
{'code': '583', 'band': '', 'type': None, 'catalog': 'c', 'start': None, 'stop': None, 'd': 0.134531}
{'code': '608', 'band': '', 'type': None, 'catalog': 'c', 'start': None, 'stop': None, 'd': -0.745748}
{'code': '627', 'band': '', 'type': None, 'catalog': 'c', 'start': None, 'stop': None, 'd': 0.427151}
{'code': '629', 'band': '', 'type': None, 'catalog': 'c', 'start': None, 'stop': None, 'd': 0.396203}
{'code': '644', 'band': '', 'type': None, 'catalog': 'c', 'start': None, 'stop': None, 'd': 0.281511}
{'code': '670', 'band': '', 'type': None, 'catalog': 'c', 'start': None, 'stop': None, 'd': 0.731111}
{'code': '671', 'band': '', 'type': None, 'catalog': 'c', 'start': None, 'stop': None, 'd': 0.368439}
{'code': '704', 'band': '', 'type': None, 'catalog': 'c', 'start': None, 'stop': None, 'd': -0.157913}
{'code': '757', 'band': '', 'type': None, 'catalog': 'c', 'start': None, 'stop': None, 'd': 0.281309}
{'code': '920', 'band': '', 'type': None, 'catalog': 'c', 'start': None, 'stop': None, 'd': 0.367097}
{'code': '924', 'band': '', 'type': None, 'catalog': 'c', 'start': None, 'stop': None, 'd': 0.446921}
{'code': 'A31', 'band': '', 'type': None, 'catalog': 'c', 'start': None, 'stop': None, 'd': 0.912273}
{'code': 'A57', 'band': '', 'type': None, 'catalog': 'c', 'start': None, 'stop': None, 'd': 0.038838}
{'code': 'A70', 'band': '', 'type': None, 'catalog': 'c', 'start': None, 'stop': None, 'd': 0.089287}
{'code': 'A77', 'band': '', 'type': None, 'catalog': 'c', 'start': None, 'stop': None, 'd': 0.490891}
{'code': 'E17', 'band': '', 'type': None, 'catalog': 'c', 'start': None, 'stop': None, 'd': 0.698342}
{'code': 'H55', 'band': '', 'type': None, 'catalog': 'c', 'start': None, 'stop': None, 'd': 0.106632}
{'code': 'H72', 'band': '', 'type': None, 'catalog': 'c', 'start': None, 'stop': None, 'd': 0.317305}
{'code': 'I69', 'band': '', 'type': None, 'catalog': 'c', 'start': None, 'stop': None, 'd': 0.464755}
{'code': 'J43', 'band': '', 'type': None, 'catalog': 'c', 'start': None, 'stop': None, 'd': 0.363803}
{'code': '106', 'band': '', 'type': None, 'catalog': 'd', 'start': None, 'stop': None, 'd': 0.118716}
{'code': '145', 'band': '', 'type': None, 'catalog': 'd', 'start': None, 'stop': None, 'd': 0.105799}
{'code': '608', 'band': '', 'type': None, 'catalog': 'd', 'start': None, 'stop': None, 'd': -0.911599}
{'code': '644', 'band': '', 'type': None, 'catalog': 'd', 'start': None, 'stop': None, 'd': 0.254288}
{'code': '923', 'band': '', 'type': None, 'catalog': 'd', 'start': None, 'stop': None, 'd': -0.877853}
{'code': 'B66', 'band': '', 'type': None, 'catalog': 'd', 'start': None, 'stop': None, 'd': 0.427346}
{'code': 'H72', 'band': '', 'type': None, 'catalog': 'd', 'start': None, 'stop': None, 'd': 0.378435}
{'code': '422', 'band': '', 'type': None, 'catalog': 'e', 'start': None, 'stop': None, 'd': 0.423015}
{'code': '608', 'band': '', 'type': None, 'catalog': 'e', 'start': None, 'stop': None, 'd': -0.394189}
{'code': '645', 'band': '', 'type': None, 'catalog': 'e', 'start': None, 'stop': None, 'd': -0.936479}
{'code': '705', 'band': '', 'type': None, 'catalog': 'g', 'start': None, 'stop': None, 'd': -0.767871}
{'code': '057', 'band': '', 'type': None, 'catalog': 'i', 'start': None, 'stop': None, 'd': -0.056207}
{'code': '071', 'band': '', 'type': None, 'catalog': 'i', 'start': None, 'stop': None, 'd': -2.223236}
{'code': '678', 'band': '', 'type': None, 'catalog': 'i', 'start': None, 'stop': None, 'd': 0.106931}
{'code': '691', 'band': '', 'type': None, 'catalog': 'i', 'start': None, 'stop': None, 'd': 0.380538}
{'code': '704', 'band': '', 'type': None, 'catalog': 'i', 'start': None, 'stop': None, 'd': -0.070568}
{'code': '866', 'band': '', 'type': None, 'catalog': 'i', 'start': None, 'stop': None, 'd': -0.64911}
{'code': 'E09', 'band': '', 'type': None, 'catalog': 'j', 'start': None, 'stop': None, 'd': 0.120638}
{'code': '026', 'band': '', 'type': None, 'catalog': 'm', 'start': None, 'stop': None, 'd': 0.178443}
{'code': '033', 'band': '', 'type': None, 'catalog': 'm', 'start': None, 'stop': None, 'd': -0.90916}
{'code': '095', 'band': '', 'type': None, 'catalog': 'm', 'start': None, 'stop': None, 'd': 0.078507}
{'code': '422', 'band': '', 'type': None, 'catalog': 'm', 'start': None, 'stop': None, 'd': -0.821911}
{'code': '939', 'band': '', 'type': None, 'catalog': 'm', 'start': None, 'stop': None, 'd': 0.161244}
{'code': '026', 'band': '', 'type': None, 'catalog': 'o', 'start': None, 'stop': None, 'd': -0.114396}
{'code': '084', 'band': '', 'type': None, 'catalog': 'o', 'start': None, 'stop': None, 'd': -0.058471}
{'code': '130', 'band': '', 'type': None, 'catalog': 'o', 'start': None, 'stop': None, 'd': -0.79832}
{'code': '608', 'band': '', 'type': None, 'catalog': 'o', 'start': None, 'stop': None, 'd': -0.84058}
{'code': '644', 'band': '', 'type': None, 'catalog': 'o', 'start': None, 'stop': None, 'd': 0.306615}
{'code': '662', 'band': '', 'type': None, 'catalog': 'o', 'start': None, 'stop': None, 'd': 0.16531}
{'code': '675', 'band': '', 'type': None, 'catalog': 'o', 'start': None, 'stop': None, 'd': -1.977516}
{'code': 'A92', 'band': '', 'type': None, 'catalog': 'o', 'start': None, 'stop': None, 'd': 0.441361}
{'code': 'C20', 'band': '', 'type': None, 'catalog': 'o', 'start': None, 'stop': None, 'd': 0.028492}
{'code': 'C60', 'band': '', 'type': None, 'catalog': 'o', 'start': None, 'stop': None, 'd': 0.200669}
{'code': 'D20', 'band': '', 'type': None, 'catalog': 'o', 'start': None, 'stop': None, 'd': -0.254203}
{'code': 'H55', 'band': '', 'type': None, 'catalog': 'o', 'start': None, 'stop': None, 'd': -0.460892}
{'code': 'J16', 'band': '', 'type': None, 'catalog': 'o', 'start': None, 'stop': None, 'd': 0.217522}
{'code': 'J43', 'band': '', 'type': None, 'catalog': 'o', 'start': None, 'stop': None, 'd': -0.008103}
{'code': 'J50', 'band': '', 'type': None, 'catalog': 'o', 'start': None, 'stop': None, 'd': 1.462164}
{'code': 'K88', 'band': '', 'type': None, 'catalog': 'o', 'start': None, 'stop': None, 'd': 0.65256}
{'code': '809', 'band': '', 'type': None, 'catalog': 'p', 'start': None, 'stop': None, 'd': -0.185534}
{'code': '006', 'band': '', 'type': None, 'catalog': 'q', 'start': None, 'stop': None, 'd': 0.510479}
{'code': '089', 'band': '', 'type': None, 'catalog': 'q', 'start': None, 'stop': None, 'd': 0.525502}
{'code': '104', 'band': '', 'type': None, 'catalog': 'q', 'start': None, 'stop': None, 'd': 0.118647}
{'code': '119', 'band': '', 'type': None, 'catalog': 'q', 'start': None, 'stop': None, 'd': 0.415864}
{'code': '122', 'band': '', 'type': None, 'catalog': 'q', 'start': None, 'stop': None, 'd': 0.015917}
{'code': '151', 'band': '', 'type': None, 'catalog': 'q', 'start': None, 'stop': None, 'd': -0.114044}
{'code': '583', 'band': '', 'type': None, 'catalog': 'q', 'start': None, 'stop': None, 'd': 0.511164}
{'code': '585', 'band': '', 'type': None, 'catalog': 'q', 'start': None, 'stop': None, 'd': -1.076464}
{'code': '950', 'band': '', 'type': None, 'catalog': 'q', 'start': None, 'stop': None, 'd': -0.593763}
{'code': 'A14', 'band': '', 'type': None, 'catalog': 'q', 'start': None, 'stop': None, 'd': 0.232612}
{'code': 'C95', 'band': '', 'type': None, 'catalog': 'q', 'start': None, 'stop': None, 'd': -0.032321}
{'code': 'C97', 'band': '', 'type': None, 'catalog': 'q', 'start': None, 'stop': None, 'd': -0.057796}
{'code': 'H06', 'band': '', 'type': None, 'catalog': 'q', 'start': None, 'stop': None, 'd': -0.076112}
{'code': 'H21', 'band': '', 'type': None, 'catalog': 'q', 'start': None, 'stop': None, 'd': 0.37462}
{'code': 'H45', 'band': '', 'type': None, 'catalog': 'q', 'start': None, 'stop': None, 'd': -0.002185}
{'code': 'I39', 'band': '', 'type': None, 'catalog': 'q', 'start': None, 'stop': None, 'd': 0.081252}
{'code': 'J43', 'band': '', 'type': None, 'catalog': 'q', 'start': None, 'stop': None, 'd': 0.202759}
{'code': 'K46', 'band': '', 'type': None, 'catalog': 'q', 'start': None, 'stop': None, 'd': 0.207309}
{'code': 'K83', 'band': '', 'type': None, 'catalog': 'q', 'start': None, 'stop': None, 'd': -0.078939}
{'code': 'K90', 'band': '', 'type': None, 'catalog': 'q', 'start': None, 'stop': None, 'd': 0.801089}
{'code': 'K91', 'band': '', 'type': None, 'catalog': 'q', 'start': None, 'stop': None, 'd': -0.567371}
{'code': 'L51', 'band': '', 'type': None, 'catalog': 'q', 'start': None, 'stop': None, 'd': -1.747895}
{'code': 'L71', 'band': '', 'type': None, 'catalog': 'q', 'start': None, 'stop': None, 'd': 0.241788}
{'code': 'M54', 'band': '', 'type': None, 'catalog': 'q', 'start': None, 'stop': None, 'd': 0.152967}
{'code': 'Q62', 'band': '', 'type': None, 'catalog': 'q', 'start': None, 'stop': None, 'd': -0.328906}
{'code': 'Q67', 'band': '', 'type': None, 'catalog': 'q', 'start': None, 'stop': None, 'd': -0.033825}
{'code': 'Q68', 'band': '', 'type': None, 'catalog': 'q', 'start': None, 'stop': None, 'd': 0.105327}
{'code': 'U69', 'band': '', 'type': None, 'catalog': 'q', 'start': None, 'stop': None, 'd': -0.199152}
{'code': 'V32', 'band': '', 'type': None, 'catalog': 'q', 'start': None, 'stop': None, 'd': 0.254362}
{'code': 'W08', 'band': '', 'type': None, 'catalog': 'q', 'start': None, 'stop': None, 'd': 0.137211}
{'code': 'W95', 'band': '', 'type': None, 'catalog': 'q', 'start': None, 'stop': None, 'd': 0.073536}
{'code': 'Z43', 'band': '', 'type': None, 'catalog': 'q', 'start': None, 'stop': None, 'd': 0.97914}
{'code': 'Z45', 'band': '', 'type': None, 'catalog': 'q', 'start': None, 'stop': None, 'd': 0.571383}
{'code': '084', 'band': '', 'type': None, 'catalog': 'r', 'start': None, 'stop': None, 'd': 0.183939}
{'code': '106', 'band': '', 'type': None, 'catalog': 'r', 'start': None, 'stop': None, 'd': 0.217597}
{'code': '130', 'band': '', 'type': None, 'catalog': 'r', 'start': None, 'stop': None, 'd': -0.03576}
{'code': '147', 'band': '', 'type': None, 'catalog': 'r', 'start': None, 'stop': None, 'd': -0.191574}
{'code': '160', 'band': '', 'type': None, 'catalog': 'r', 'start': None, 'stop': None, 'd': -0.536984}
{'code': '168', 'band': '', 'type': None, 'catalog': 'r', 'start': None, 'stop': None, 'd': -0.704887}
{'code': '176', 'band': '', 'type': None, 'catalog': 'r', 'start': None, 'stop': None, 'd': 0.054919}
{'code': '238', 'band': '', 'type': None, 'catalog': 'r', 'start': None, 'stop': None, 'd': -0.005295}
{'code': '621', 'band': '', 'type': None, 'catalog': 'r', 'start': None, 'stop': None, 'd': -0.115668}
{'code': '703', 'band': '', 'type': None, 'catalog': 'r', 'start': None, 'stop': None, 'd': 0.455061}
{'code': '718', 'band': '', 'type': None, 'catalog': 'r', 'start': None, 'stop': None, 'd': 0.280307}
{'code': '726', 'band': '', 'type': None, 'catalog': 'r', 'start': None, 'stop': None, 'd': -0.107105}
{'code': 'A24', 'band': '', 'type': None, 'catalog': 'r', 'start': None, 'stop': None, 'd': 0.380506}
{'code': 'A26', 'band': '', 'type': None, 'catalog': 'r', 'start': None, 'stop': None, 'd': 0.387993}
{'code': 'A97', 'band': '', 'type': None, 'catalog': 'r', 'start': None, 'stop': None, 'd': 0.616186}
{'code': 'B15', 'band': '', 'type': None, 'catalog': 'r', 'start': None, 'stop': None, 'd': 0.058696}
{'code': 'C07', 'band': '', 'type': None, 'catalog': 'r', 'start': None, 'stop': None, 'd': -0.758511}
{'code': 'C20', 'band': '', 'type': None, 'catalog': 'r', 'start': None, 'stop': None, 'd': 0.155762}
{'code': 'D85', 'band': '', 'type': None, 'catalog': 'r', 'start': None, 'stop': None, 'd': 0.261821}
{'code': 'G60', 'band': '', 'type': None, 'catalog': 'r', 'start': None, 'stop': None, 'd': 0.264415}
{'code': 'G96', 'band': '', 'type': None, 'catalog': 'r', 'start': None, 'stop': None, 'd': 0.44013}
{'code': 'H05', 'band': '', 'type': None, 'catalog': 'r', 'start': None, 'stop': None, 'd': 0.307007}
{'code': 'H86', 'band': '', 'type': None, 'catalog': 'r', 'start': None, 'stop': None, 'd': 0.436008}
{'code': 'I10', 'band': '', 'type': None, 'catalog': 'r', 'start': None, 'stop': None, 'd': 0.429254}
{'code': 'I36', 'band': '', 'type': None, 'catalog': 'r', 'start': None, 'stop': None, 'd': 0.288247}
{'code': 'J43', 'band': '', 'type': None, 'catalog': 'r', 'start': None, 'stop': None, 'd': 0.120721}
{'code': '104', 'band': '', 'type': None, 'catalog': 't', 'start': None, 'stop': None, 'd': 0.313118}
{'code': 'H06', 'band': '', 'type': None, 'catalog': 't', 'start': None, 'stop': None, 'd': 0.7541}
{'code': 'I43', 'band': '', 'type': None, 'catalog': 't', 'start': None, 'stop': None, 'd': -0.343536}
{'code': 'I89', 'band': '', 'type': None, 'catalog': 't', 'start': None, 'stop': None, 'd': -0.031235}
{'code': 'K63', 'band': '', 'type': None, 'catalog': 't', 'start': None, 'stop': None, 'd': 0.409446}
{'code': '084', 'band': '', 'type': None, 'catalog': 'u', 'start': None, 'stop': None, 'd': -0.071954}
{'code': '089', 'band': '', 'type': None, 'catalog': 'u', 'start': None, 'stop': None, 'd': 0.09693}
{'code': '104', 'band': '', 'type': None, 'catalog': 'u', 'start': None, 'stop': None, 'd': 0.314006}
{'code': 'A14', 'band': '', 'type': None, 'catalog': 'u', 'start': None, 'stop': None, 'd': 0.064804}
{'code': 'A84', 'band': '', 'type': None, 'catalog': 'u', 'start': None, 'stop': None, 'd': -0.158914}
{'code': 'B39', 'band': '', 'type': None, 'catalog': 'u', 'start': None, 'stop': None, 'd': -0.163625}
{'code': 'C20', 'band': '', 'type': None, 'catalog': 'u', 'start': None, 'stop': None, 'd': -0.227218}
{'code': 'D03', 'band': '', 'type': None, 'catalog': 'u', 'start': None, 'stop': None, 'd': 0.039467}
{'code': 'I36', 'band': '', 'type': None, 'catalog': 'u', 'start': None, 'stop': None, 'd': 0.450665}
{'code': 'J43', 'band': '', 'type': None, 'catalog': 'u', 'start': None, 'stop': None, 'd': 0.117225}
{'code': 'H06', 'band': '', 'type': None, 'catalog': 'v', 'start': None, 'stop': None, 'd': 0.229868}
{'code': 'K63', 'band': '', 'type': None, 'catalog': 'v', 'start': None, 'stop': None, 'd': 0.542055}
{'code': '071', 'band': '', 'type': None, 'catalog': 'z', 'start': None, 'stop': None, 'd': 0.242696}
{'code': '132', 'band': '', 'type': None, 'catalog': 'z', 'start': None, 'stop': None, 'd': -0.089273}
{'code': '140', 'band': '', 'type': None, 'catalog': 'z', 'start': None, 'stop': None, 'd': 0.063495}
{'code': '143', 'band': '', 'type': None, 'catalog': 'z', 'start': None, 'stop': None, 'd': -0.046115}
{'code': '148', 'band': '', 'type': None, 'catalog': 'z', 'start': None, 'stop': None, 'd': -0.194849}
{'code': '180', 'band': '', 'type': None, 'catalog': 'z', 'start': None, 'stop': None, 'd': -0.388247}
{'code': '182', 'band': '', 'type': None, 'catalog': 'z', 'start': None, 'stop': None, 'd': -0.94091}
{'code': '185', 'band': '', 'type': None, 'catalog': 'z', 'start': None, 'stop': None, 'd': 0.29756}
{'code': '399', 'band': '', 'type': None, 'catalog': 'z', 'start': None, 'stop': None, 'd': -0.355583}
{'code': '411', 'band': '', 'type': None, 'catalog': 'z', 'start': None, 'stop': None, 'd': 0.284276}
{'code': '422', 'band': '', 'type': None, 'catalog': 'z', 'start': None, 'stop': None, 'd': -0.004654}
{'code': '427', 'band': '', 'type': None, 'catalog': 'z', 'start': None, 'stop': None, 'd': -0.767657}
{'code': '504', 'band': '', 'type': None, 'catalog': 'z', 'start': None, 'stop': None, 'd': -0.067935}
{'code': '627', 'band': '', 'type': None, 'catalog': 'z', 'start': None, 'stop': None, 'd': -0.103543}
{'code': '629', 'band': '', 'type': None, 'catalog': 'z', 'start': None, 'stop': None, 'd': -0.212514}
{'code': '633', 'band': '', 'type': None, 'catalog': 'z', 'start': None, 'stop': None, 'd': 0.045869}
{'code': '634', 'band': '', 'type': None, 'catalog': 'z', 'start': None, 'stop': None, 'd': -0.731285}
{'code': '678', 'band': '', 'type': None, 'catalog': 'z', 'start': None, 'stop': None, 'd': 1.794767}
{'code': '704', 'band': '', 'type': None, 'catalog': 'z', 'start': None, 'stop': None, 'd': -0.804329}
{'code': '732', 'band': '', 'type': None, 'catalog': 'z', 'start': None, 'stop': None, 'd': 0.436229}
{'code': '750', 'band': '', 'type': None, 'catalog': 'z', 'start': None, 'stop': None, 'd': -0.853331}
{'code': '762', 'band': '', 'type': None, 'catalog': 'z', 'start': None, 'stop': None, 'd': -0.135228}
{'code': '784', 'band': '', 'type': None, 'catalog': 'z', 'start': None, 'stop': None, 'd': 0.133292}
{'code': '827', 'band': '', 'type': None, 'catalog': 'z', 'start': None, 'stop': None, 'd': -0.713304}
{'code': '860', 'band': '', 'type': None, 'catalog': 'z', 'start': None, 'stop': None, 'd': -0.088513}
{'code': '905', 'band': '', 'type': None, 'catalog': 'z', 'start': None, 'stop': None, 'd': 0.162932}
{'code': '910', 'band': '', 'type': None, 'catalog': 'z', 'start': None, 'stop': None, 'd': -0.164586}
{'code': '958', 'band': '', 'type': None, 'catalog': 'z', 'start': None, 'stop': None, 'd': -0.573913}
{'code': 'A70', 'band': '', 'type': None, 'catalog': 'z', 'start': None, 'stop': None, 'd': 0.362026}
{'code': 'E16', 'band': '', 'type': None, 'catalog': 'z', 'start': None, 'stop': None, 'd': 0.066052}
{'code': '385', 'band': 'B', 'type': None, 'catalog': '', 'start': None, 'stop': None, 'd': -0.008106}
{'code': '270', 'band': 'B', 'type': None, 'catalog': 'V', 'start': None, 'stop': None, 'd': 0.168092}
{'code': 'A04', 'band': 'C', 'type': None, 'catalog': 'c', 'start': None, 'stop': None, 'd': 0.444736}
{'code': 'B09', 'band': 'C', 'type': None, 'catalog': 'c', 'start': None, 'stop': None, 'd': 0.285583}
{'code': 'D25', 'band': 'C', 'type': None, 'catalog': 'c', 'start': None, 'stop': None, 'd': 0.337824}
{'code': 'D35', 'band': 'C', 'type': None, 'catalog': 'c', 'start': None, 'stop': None, 'd': 0.384809}
{'code': 'J05', 'band': 'C', 'type': None, 'catalog': 'c', 'start': None, 'stop': None, 'd': 0.471259}
{'code': 'J69', 'band': 'C', 'type': None, 'catalog': 'c', 'start': None, 'stop': None, 'd': -0.027898}
{'code': '197', 'band': 'C', 'type': None, 'catalog': 'o', 'start': None, 'stop': None, 'd': 0.639287}
{'code': '198', 'band': 'C', 'type': None, 'catalog': 'o', 'start': None, 'stop': None, 'd': -0.752676}
{'code': '704', 'band': 'C', 'type': None, 'catalog': 'o', 'start': None, 'stop': None, 'd': 0.450116}
{'code': '857', 'band': 'C', 'type': None, 'catalog': 'o', 'start': None, 'stop': None, 'd': 0.044126}
{'code': 'A13', 'band': 'C', 'type': None, 'catalog': 'o', 'start': None, 'stop': None, 'd': -0.170612}
{'code': 'B34', 'band': 'C', 'type': None, 'catalog': 'o', 'start': None, 'stop': None, 'd': -0.199015}
{'code': 'B75', 'band': 'C', 'type': None, 'catalog': 'o', 'start': None, 'stop': None, 'd': 0.314231}
{'code': 'B76', 'band': 'C', 'type': None, 'catalog': 'o', 'start': None, 'stop': None, 'd': 0.239333}
{'code': 'B88', 'band': 'C', 'type': None, 'catalog': 'o', 'start': None, 'stop': None, 'd': 0.445683}
{'code': 'D35', 'band': 'C', 'type': None, 'catalog': 'o', 'start': None, 'stop': None, 'd': -0.076561}
{'code': 'G56', 'band': 'C', 'type': None, 'catalog': 'o', 'start': None, 'stop': None, 'd': 0.553641}
{'code': 'H10', 'band': 'C', 'type': None, 'catalog': 'o', 'start': None, 'stop': None, 'd': 0.540992}
{'code': 'H21', 'band': 'C', 'type': None, 'catalog': 'o', 'start': None, 'stop': None, 'd': 0.20625}
{'code': 'H23', 'band': 'C', 'type': None, 'catalog': 'o', 'start': None, 'stop': None, 'd': 0.156261}
{'code': 'J16', 'band': 'C', 'type': None, 'catalog': 'o', 'start': None, 'stop': None, 'd': 0.187431}
{'code': 'J41', 'band': 'C', 'type': None, 'catalog': 'o', 'start': None, 'stop': None, 'd': 0.061877}
{'code': 'J94', 'band': 'C', 'type': None, 'catalog': 'o', 'start': None, 'stop': None, 'd': 0.241079}
{'code': '235', 'band': 'C', 'type': None, 'catalog': 'r', 'start': None, 'stop': None, 'd': 0.422822}
{'code': '493', 'band': 'C', 'type': None, 'catalog': 'r', 'start': None, 'stop': None, 'd': 0.304958}
{'code': '621', 'band': 'C', 'type': None, 'catalog': 'r', 'start': None, 'stop': None, 'd': 0.043263}
{'code': 'A81', 'band': 'C', 'type': None, 'catalog': 'r', 'start': None, 'stop': None, 'd': 0.196207}
{'code': 'B15', 'band': 'C', 'type': None, 'catalog': 'r', 'start': None, 'stop': None, 'd': 0.11761}
{'code': 'B39', 'band': 'C', 'type': None, 'catalog': 'r', 'start': None, 'stop': None, 'd': 0.826025}
{'code': 'B42', 'band': 'C', 'type': None, 'catalog': 'r', 'start': None, 'stop': None, 'd': -0.047369}
{'code': 'E16', 'band': 'C', 'type': None, 'catalog': 'r', 'start': None, 'stop': None, 'd': 0.467804}
{'code': 'I20', 'band': 'C', 'type': None, 'catalog': 'r', 'start': None, 'stop': None, 'd': 0.288334}
{'code': 'I32', 'band': 'C', 'type': None, 'catalog': 'r', 'start': None, 'stop': None, 'd': 0.308512}
{'code': 'J37', 'band': 'C', 'type': None, 'catalog': 'r', 'start': None, 'stop': None, 'd': 0.373449}
{'code': 'J94', 'band': 'C', 'type': None, 'catalog': 'r', 'start': None, 'stop': None, 'd': 0.337913}
{'code': '118', 'band': 'C', 'type': None, 'catalog': 'u', 'start': None, 'stop': None, 'd': -0.014036}
{'code': '160', 'band': 'C', 'type': None, 'catalog': 'u', 'start': None, 'stop': None, 'd': 0.002843}
{'code': '448', 'band': 'C', 'type': None, 'catalog': 'u', 'start': None, 'stop': None, 'd': -0.131073}
{'code': 'A81', 'band': 'C', 'type': None, 'catalog': 'u', 'start': None, 'stop': None, 'd': 0.003774}
{'code': 'B88', 'band': 'C', 'type': None, 'catalog': 'u', 'start': None, 'stop': None, 'd': 0.17383}
{'code': 'C14', 'band': 'C', 'type': None, 'catalog': 'u', 'start': None, 'stop': None, 'd': 0.062992}
{'code': 'H13', 'band': 'C', 'type': None, 'catalog': 'u', 'start': None, 'stop': None, 'd': -0.499148}
{'code': 'H15', 'band': 'C', 'type': None, 'catalog': 'u', 'start': None, 'stop': None, 'd': 0.224371}
{'code': 'J28', 'band': 'C', 'type': None, 'catalog': 'u', 'start': None, 'stop': None, 'd': -0.027814}
{'code': '204', 'band': 'C', 'type': None, 'catalog': 'v', 'start': None, 'stop': None, 'd': 0.465297}
{'code': 'B09', 'band': 'C', 'type': None, 'catalog': 'v', 'start': None, 'stop': None, 'd': -0.173937}
{'code': 'B15', 'band': 'C', 'type': None, 'catalog': 'v', 'start': None, 'stop': None, 'd': 0.387866}
{'code': 'B38', 'band': 'C', 'type': None, 'catalog': 'v', 'start': None, 'stop': None, 'd': -0.101447}
{'code': 'B75', 'band': 'C', 'type': None, 'catalog': 'v', 'start': None, 'stop': None, 'd': 0.566744}
{'code': '160', 'band': 'C', 'type': None, 'catalog': 'w', 'start': None, 'stop': None, 'd': 0.46422}
{'code': 'D96', 'band': 'C', 'type': None, 'catalog': 'w', 'start': None, 'stop': None, 'd': 0.098901}
{'code': 'E16', 'band': 'C', 'type': None, 'catalog': 'w', 'start': None, 'stop': None, 'd': 0.6513}
{'code': 'I99', 'band': 'C', 'type': None, 'catalog': 'w', 'start': None, 'stop': None, 'd': 0.493668}
{'code': 'J05', 'band': 'C', 'type': None, 'catalog': 'w', 'start': None, 'stop': None, 'd': 0.32582}
{'code': 'J10', 'band': 'C', 'type': None, 'catalog': 'w', 'start': None, 'stop': None, 'd': -0.381391}
{'code': 'J28', 'band': 'C', 'type': None, 'catalog': 'w', 'start': None, 'stop': None, 'd': 0.51695}
{'code': 'J35', 'band': 'C', 'type': None, 'catalog': 'w', 'start': None, 'stop': None, 'd': 0.60633}
{'code': '108', 'band': 'G', 'type': None, 'catalog': '', 'start': None, 'stop': None, 'd': 0.869752}
{'code': '186', 'band': 'G', 'type': None, 'catalog': '', 'start': None, 'stop': None, 'd': -0.154022}
{'code': '703', 'band': 'G', 'type': None, 'catalog': '', 'start': None, 'stop': None, 'd': 0.203941}
{'code': 'F51', 'band': 'G', 'type': None, 'catalog': '', 'start': None, 'stop': None, 'd': 0.131829}
{'code': 'G96', 'band': 'G', 'type': None, 'catalog': '', 'start': None, 'stop': None, 'd': -0.541223}
{'code': 'M11', 'band': 'G', 'type': None, 'catalog': '', 'start': None, 'stop': None, 'd': 0.31157}
{'code': 'W84', 'band': 'G', 'type': None, 'catalog': '', 'start': None, 'stop': None, 'd': 0.357338}
{'code': '089', 'band': 'G', 'type': None, 'catalog': 'U', 'start': None, 'stop': None, 'd': 0.444469}
{'code': '107', 'band': 'G', 'type': None, 'catalog': 'U', 'start': None, 'stop': None, 'd': 0.229468}
{'code': '130', 'band': 'G', 'type': None, 'catalog': 'U', 'start': None, 'stop': None, 'd': 0.231627}
{'code': '203', 'band': 'G', 'type': None, 'catalog': 'U', 'start': None, 'stop': None, 'd': 0.422997}
{'code': '204', 'band': 'G', 'type': None, 'catalog': 'U', 'start': None, 'stop': None, 'd': 0.167898}
{'code': '474', 'band': 'G', 'type': None, 'catalog': 'U', 'start': None, 'stop': None, 'd': -0.156292}
{'code': '568', 'band': 'G', 'type': None, 'catalog': 'U', 'start': None, 'stop': None, 'd': 0.336472}
{'code': '586', 'band': 'G', 'type': None, 'catalog': 'U', 'start': None, 'stop': None, 'd': -0.205351}
{'code': '587', 'band': 'G', 'type': None, 'catalog': 'U', 'start': None, 'stop': None, 'd': 0.366622}
{'code': '703', 'band': 'G', 'type': None, 'catalog': 'U', 'start': None, 'stop': None, 'd': 0.388624}
{'code': '734', 'band': 'G', 'type': None, 'catalog': 'U', 'start': None, 'stop': None, 'd': 0.729967}
{'code': '807', 'band': 'G', 'type': None, 'catalog': 'U', 'start': None, 'stop': None, 'd': 0.308616}
{'code': 'A16', 'band': 'G', 'type': None, 'catalog': 'U', 'start': None, 'stop': None, 'd': 0.36558}
{'code': 'B18', 'band': 'G', 'type': None, 'catalog': 'U', 'start': None, 'stop': None, 'd': 0.345981}
{'code': 'C42', 'band': 'G', 'type': None, 'catalog': 'U', 'start': None, 'stop': None, 'd': -0.598671}
{'code': 'G34', 'band': 'G', 'type': None, 'catalog': 'U', 'start': None, 'stop': None, 'd': 0.568738}
{'code': 'G40', 'band': 'G', 'type': None, 'catalog': 'U', 'start': None, 'stop': None, 'd': 0.274724}
{'code': 'G96', 'band': 'G', 'type': None, 'catalog': 'U', 'start': None, 'stop': None, 'd': 0.262697}
{'code': 'H01', 'band': 'G', 'type': None, 'catalog': 'U', 'start': None, 'stop': None, 'd': 0.546619}
{'code': 'H06', 'band': 'G', 'type': None, 'catalog': 'U', 'start': None, 'stop': None, 'd': 0.375574}
{'code': 'H21', 'band': 'G', 'type': None, 'catalog': 'U', 'start': None, 'stop': None, 'd': 0.156766}
{'code': 'H36', 'band': 'G', 'type': None, 'catalog': 'U', 'start': None, 'stop': None, 'd': 0.011922}
{'code': 'I11', 'band': 'G', 'type': None, 'catalog': 'U', 'start': None, 'stop': None, 'd': 1.265357}
{'code': 'I20', 'band': 'G', 'type': None, 'catalog': 'U', 'start': None, 'stop': None, 'd': 0.316302}
{'code': 'I52', 'band': 'G', 'type': None, 'catalog': 'U', 'start': None, 'stop': None, 'd': 0.440911}
{'code': 'J04', 'band': 'G', 'type': None, 'catalog': 'U', 'start': None, 'stop': None, 'd': 0.383828}
{'code': 'J69', 'band': 'G', 'type': None, 'catalog': 'U', 'start': None, 'stop': None, 'd': 0.231895}
{'code': 'J95', 'band': 'G', 'type': None, 'catalog': 'U', 'start': None, 'stop': None, 'd': 0.06727}
{'code': 'K38', 'band': 'G', 'type': None, 'catalog': 'U', 'start': None, 'stop': None, 'd': -0.029344}
{'code': 'K41', 'band': 'G', 'type': None, 'catalog': 'U', 'start': None, 'stop': None, 'd': 0.896775}
{'code': 'K83', 'band': 'G', 'type': None, 'catalog': 'U', 'start': None, 'stop': None, 'd': 0.322541}
{'code': 'K87', 'band': 'G', 'type': None, 'catalog': 'U', 'start': None, 'stop': None, 'd': 0.450271}
{'code': 'K91', 'band': 'G', 'type': None, 'catalog': 'U', 'start': None, 'stop': None, 'd': 0.460966}
{'code': 'K92', 'band': 'G', 'type': None, 'catalog': 'U', 'start': None, 'stop': None, 'd': 0.189348}
{'code': 'K93', 'band': 'G', 'type': None, 'catalog': 'U', 'start': None, 'stop': None, 'd': 0.538957}
{'code': 'L09', 'band': 'G', 'type': None, 'catalog': 'U', 'start': None, 'stop': None, 'd': 0.230483}
{'code': 'L18', 'band': 'G', 'type': None, 'catalog': 'U', 'start': None, 'stop': None, 'd': 1.015075}
{'code': 'Q59', 'band': 'G', 'type': None, 'catalog': 'U', 'start': None, 'stop': None, 'd': 0.052493}
{'code': 'Q63', 'band': 'G', 'type': None, 'catalog': 'U', 'start': None, 'stop': None, 'd': 0.451936}
{'code': 'T04', 'band': 'G', 'type': None, 'catalog': 'U', 'start': None, 'stop': None, 'd': 0.363194}
{'code': 'T09', 'band': 'G', 'type': None, 'catalog': 'U', 'start': None, 'stop': None, 'd': 0.54823}
{'code': 'T12', 'band': 'G', 'type': None, 'catalog': 'U', 'start': None, 'stop': None, 'd': -0.094182}
{'code': 'T14', 'band': 'G', 'type': None, 'catalog': 'U', 'start': None, 'stop': None, 'd': 0.019616}
{'code': 'U63', 'band': 'G', 'type': None, 'catalog': 'U', 'start': None, 'stop': None, 'd': 0.504801}
{'code': 'U68', 'band': 'G', 'type': None, 'catalog': 'U', 'start': None, 'stop': None, 'd': -0.179518}
{'code': 'V03', 'band': 'G', 'type': None, 'catalog': 'U', 'start': None, 'stop': None, 'd': 0.13323}
{'code': 'V06', 'band': 'G', 'type': None, 'catalog': 'U', 'start': None, 'stop': None, 'd': -0.191541}
{'code': 'V37', 'band': 'G', 'type': None, 'catalog': 'U', 'start': None, 'stop': None, 'd': 0.50706}
{'code': 'W34', 'band': 'G', 'type': None, 'catalog': 'U', 'start': None, 'stop': None, 'd': 0.142806}
{'code': 'W71', 'band': 'G', 'type': None, 'catalog': 'U', 'start': None, 'stop': None, 'd': 0.249688}
{'code': 'W85', 'band': 'G', 'type': None, 'catalog': 'U', 'start': None, 'stop': None, 'd': 0.455801}
{'code': 'W86', 'band': 'G', 'type': None, 'catalog': 'U', 'start': None, 'stop': None, 'd': 0.362283}
{'code': 'W87', 'band': 'G', 'type': None, 'catalog': 'U', 'start': None, 'stop': None, 'd': 0.390735}
{'code': 'W88', 'band': 'G', 'type': None, 'catalog': 'U', 'start': None, 'stop': None, 'd': 0.386368}
{'code': 'W89', 'band': 'G', 'type': None, 'catalog': 'U', 'start': None, 'stop': None, 'd': 0.092697}
{'code': 'Z17', 'band': 'G', 'type': None, 'catalog': 'U', 'start': None, 'stop': None, 'd': -0.098179}
{'code': 'Z21', 'band': 'G', 'type': None, 'catalog': 'U', 'start': None, 'stop': None, 'd': 0.301492}
{'code': 'Z52', 'band': 'G', 'type': None, 'catalog': 'U', 'start': None, 'stop': None, 'd': 0.153618}
{'code': 'Z80', 'band': 'G', 'type': None, 'catalog': 'U', 'start': None, 'stop': None, 'd': 0.142268}
{'code': '073', 'band': 'G', 'type': None, 'catalog': 'V', 'start': None, 'stop': None, 'd': 0.052779}
{'code': '088', 'band': 'G', 'type': None, 'catalog': 'V', 'start': None, 'stop': None, 'd': 0.252944}
{'code': '089', 'band': 'G', 'type': None, 'catalog': 'V', 'start': None, 'stop': None, 'd': 0.320244}
{'code': '094', 'band': 'G', 'type': None, 'catalog': 'V', 'start': None, 'stop': None, 'd': 0.006208}
{'code': '104', 'band': 'G', 'type': None, 'catalog': 'V', 'start': None, 'stop': None, 'd': 0.18126}
{'code': '107', 'band': 'G', 'type': None, 'catalog': 'V', 'start': None, 'stop': None, 'd': 0.409642}
{'code': '108', 'band': 'G', 'type': None, 'catalog': 'V', 'start': None, 'stop': None, 'd': 0.053778}
{'code': '113', 'band': 'G', 'type': None, 'catalog': 'V', 'start': None, 'stop': None, 'd': 0.11057}
{'code': '119', 'band': 'G', 'type': None, 'catalog': 'V', 'start': None, 'stop': None, 'd': 0.308125}
{'code': '130', 'band': 'G', 'type': None, 'catalog': 'V', 'start': None, 'stop': None, 'd': 0.140197}
{'code': '160', 'band': 'G', 'type': None, 'catalog': 'V', 'start': None, 'stop': None, 'd': 0.789928}
{'code': '181', 'band': 'G', 'type': None, 'catalog': 'V', 'start': None, 'stop': None, 'd': 0.688915}
{'code': '186', 'band': 'G', 'type': None, 'catalog': 'V', 'start': None, 'stop': None, 'd': 0.069343}
{'code': '188', 'band': 'G', 'type': None, 'catalog': 'V', 'start': None, 'stop': None, 'd': 0.502505}
{'code': '203', 'band': 'G', 'type': None, 'catalog': 'V', 'start': None, 'stop': None, 'd': 0.12854}
{'code': '204', 'band': 'G', 'type': None, 'catalog': 'V', 'start': None, 'stop': None, 'd': 0.072611}
{'code': '221', 'band': 'G', 'type': None, 'catalog': 'V', 'start': None, 'stop': None, 'd': 0.093854}
{'code': '246', 'band': 'G', 'type': None, 'catalog': 'V', 'start': None, 'stop': None, 'd': 0.505028}
{'code': '291', 'band': 'G', 'type': None, 'catalog': 'V', 'start': None, 'stop': None, 'd': -0.12727}
{'code': '309', 'band': 'G', 'type': None, 'catalog': 'V', 'start': None, 'stop': None, 'd': 0.192151}
{'code': '434', 'band': 'G', 'type': None, 'catalog': 'V', 'start': None, 'stop': None, 'd': 0.722582}
{'code': '474', 'band': 'G', 'type': None, 'catalog': 'V', 'start': None, 'stop': None, 'd': -0.002472}
{'code': '568', 'band': 'G', 'type': None, 'catalog': 'V', 'start': None, 'stop': None, 'd': 0.21705}
{'code': '583', 'band': 'G', 'type': None, 'catalog': 'V', 'start': None, 'stop': None, 'd': -0.880803}
{'code': '587', 'band': 'G', 'type': None, 'catalog': 'V', 'start': None, 'stop': None, 'd': -0.007449}
{'code': '595', 'band': 'G', 'type': None, 'catalog': 'V', 'start': None, 'stop': None, 'd': 0.204235}
{'code': '654', 'band': 'G', 'type': None, 'catalog': 'V', 'start': None, 'stop': None, 'd': -0.007766}
{'code': '695', 'band': 'G', 'type': None, 'catalog': 'V', 'start': None, 'stop': None, 'd': 0.244687}
{'code': '703', 'band': 'G', 'type': None, 'catalog': 'V', 'start': None, 'stop': None, 'd': 0.069405}
{'code': '734', 'band': 'G', 'type': None, 'catalog': 'V', 'start': None, 'stop': None, 'd': 0.23744}
{'code': '807', 'band': 'G', 'type': None, 'catalog': 'V', 'start': None, 'stop': None, 'd': 0.252194}
{'code': '822', 'band': 'G', 'type': None, 'catalog': 'V', 'start': None, 'stop': None, 'd': -0.07}
{'code': '851', 'band': 'G', 'type': None, 'catalog': 'V', 'start': None, 'stop': None, 'd': 0.225789}
{'code': '858', 'band': 'G', 'type': None, 'catalog': 'V', 'start': None, 'stop': None, 'd': 0.040358}
{'code': '938', 'band': 'G', 'type': None, 'catalog': 'V', 'start': None, 'stop': None, 'd': -0.916568}
{'code': '958', 'band': 'G', 'type': None, 'catalog': 'V', 'start': None, 'stop': None, 'd': 0.077711}
{'code': '970', 'band': 'G', 'type': None, 'catalog': 'V', 'start': None, 'stop': None, 'd': -0.017709}
{'code': 'A16', 'band': 'G', 'type': None, 'catalog': 'V', 'start': None, 'stop': None, 'd': 0.057288}
{'code': 'A17', 'band': 'G', 'type': None, 'catalog': 'V', 'start': None, 'stop': None, 'd': -0.011998}
{'code': 'B38', 'band': 'G', 'type': None, 'catalog': 'V', 'start': None, 'stop': None, 'd': 0.130797}
{'code': 'B49', 'band': 'G', 'type': None, 'catalog': 'V', 'start': None, 'stop': None, 'd': 0.080363}
{'code': 'B67', 'band': 'G', 'type': None, 'catalog': 'V', 'start': None, 'stop': None, 'd': 0.386134}
{'code': 'B72', 'band': 'G', 'type': None, 'catalog': 'V', 'start': None, 'stop': None, 'd': 0.733947}
{'code': 'B74', 'band': 'G', 'type': None, 'catalog': 'V', 'start': None, 'stop': None, 'd': 0.093873}
{'code': 'C18', 'band': 'G', 'type': None, 'catalog': 'V', 'start': None, 'stop': None, 'd': 0.105401}
{'code': 'C23', 'band': 'G', 'type': None, 'catalog': 'V', 'start': None, 'stop': None, 'd': 0.302954}
{'code': 'C40', 'band': 'G', 'type': None, 'catalog': 'V', 'start': None, 'stop': None, 'd': -0.042827}
{'code': 'C43', 'band': 'G', 'type': None, 'catalog': 'V', 'start': None, 'stop': None, 'd': 0.656218}
{'code': 'C47', 'band': 'G', 'type': None, 'catalog': 'V', 'start': None, 'stop': None, 'd': 0.324522}
{'code': 'C57', 'band': 'G', 'type': None, 'catalog': 'V', 'start': None, 'stop': None, 'd': 0.147809}
{'code': 'C73', 'band': 'G', 'type': None, 'catalog': 'V', 'start': None, 'stop': None, 'd': 0.156912}
{'code': 'C95', 'band': 'G', 'type': None, 'catalog': 'V', 'start': None, 'stop': None, 'd': 0.379728}
{'code': 'D06', 'band': 'G', 'type': None, 'catalog': 'V', 'start': None, 'stop': None, 'd': 0.080111}
{'code': 'F51', 'band': 'G', 'type': None, 'catalog': 'V', 'start': None, 'stop': None, 'd': 0.14505}
{'code': 'F52', 'band': 'G', 'type': None, 'catalog': 'V', 'start': None, 'stop': None, 'd': 0.371422}
{'code': 'F65', 'band': 'G', 'type': None, 'catalog': 'V', 'start': None, 'stop': None, 'd': -0.017898}
{'code': 'G02', 'band': 'G', 'type': None, 'catalog': 'V', 'start': None, 'stop': None, 'd': 0.288639}
{'code': 'G06', 'band': 'G', 'type': None, 'catalog': 'V', 'start': None, 'stop': None, 'd': -0.060776}
{'code': 'G14', 'band': 'G', 'type': None, 'catalog': 'V', 'start': None, 'stop': None, 'd': 0.633247}
{'code': 'G17', 'band': 'G', 'type': None, 'catalog': 'V', 'start': None, 'stop': None, 'd': 0.288692}
{'code': 'G26', 'band': 'G', 'type': None, 'catalog': 'V', 'start': None, 'stop': None, 'd': 0.284802}
{'code': 'G33', 'band': 'G', 'type': None, 'catalog': 'V', 'start': None, 'stop': None, 'd': 0.279698}
{'code': 'G34', 'band': 'G', 'type': None, 'catalog': 'V', 'start': None, 'stop': None, 'd': 0.265052}
{'code': 'G37', 'band': 'G', 'type': None, 'catalog': 'V', 'start': None, 'stop': None, 'd': 0.553616}
{'code': 'G40', 'band': 'G', 'type': None, 'catalog': 'V', 'start': None, 'stop': None, 'd': 0.240024}
{'code': 'G45', 'band': 'G', 'type': None, 'catalog': 'V', 'start': None, 'stop': None, 'd': -0.068702}
{'code': 'G96', 'band': 'G', 'type': None, 'catalog': 'V', 'start': None, 'stop': None, 'd': 0.143559}
{'code': 'H01', 'band': 'G', 'type': None, 'catalog': 'V', 'start': None, 'stop': None, 'd': 0.231061}
{'code': 'H06', 'band': 'G', 'type': None, 'catalog': 'V', 'start': None, 'stop': None, 'd': 0.525009}
{'code': 'H21', 'band': 'G', 'type': None, 'catalog': 'V', 'start': None, 'stop': None, 'd': -0.135392}
{'code': 'H36', 'band': 'G', 'type': None, 'catalog': 'V', 'start': None, 'stop': None, 'd': 0.236605}
{'code': 'H89', 'band': 'G', 'type': None, 'catalog': 'V', 'start': None, 'stop': None, 'd': -0.106848}
{'code': 'I19', 'band': 'G', 'type': None, 'catalog': 'V', 'start': None, 'stop': None, 'd': 0.320519}
{'code': 'I52', 'band': 'G', 'type': None, 'catalog': 'V', 'start': None, 'stop': None, 'd': 0.277206}
{'code': 'J04', 'band': 'G', 'type': None, 'catalog': 'V', 'start': None, 'stop': None, 'd': 0.427938}
{'code': 'J27', 'band': 'G', 'type': None, 'catalog': 'V', 'start': None, 'stop': None, 'd': 0.106038}
{'code': 'J37', 'band': 'G', 'type': None, 'catalog': 'V', 'start': None, 'stop': None, 'd': 0.232446}
{'code': 'J69', 'band': 'G', 'type': None, 'catalog': 'V', 'start': None, 'stop': None, 'd': 0.10432}
{'code': 'J95', 'band': 'G', 'type': None, 'catalog': 'V', 'start': None, 'stop': None, 'd': 0.091759}
{'code': 'K00', 'band': 'G', 'type': None, 'catalog': 'V', 'start': None, 'stop': None, 'd': 0.171364}
{'code': 'K14', 'band': 'G', 'type': None, 'catalog': 'V', 'start': None, 'stop': None, 'd': 0.054639}
{'code': 'K19', 'band': 'G', 'type': None, 'catalog': 'V', 'start': None, 'stop': None, 'd': -0.180414}
{'code': 'K38', 'band': 'G', 'type': None, 'catalog': 'V', 'start': None, 'stop': None, 'd': 0.187796}
{'code': 'K41', 'band': 'G', 'type': None, 'catalog': 'V', 'start': None, 'stop': None, 'd': 0.029152}
{'code': 'K62', 'band': 'G', 'type': None, 'catalog': 'V', 'start': None, 'stop': None, 'd': 0.121064}
{'code': 'K63', 'band': 'G', 'type': None, 'catalog': 'V', 'start': None, 'stop': None, 'd': 0.946381}
{'code': 'K65', 'band': 'G', 'type': None, 'catalog': 'V', 'start': None, 'stop': None, 'd': -0.010131}
{'code': 'K73', 'band': 'G', 'type': None, 'catalog': 'V', 'start': None, 'stop': None, 'd': 0.276514}
{'code': 'K74', 'band': 'G', 'type': None, 'catalog': 'V', 'start': None, 'stop': None, 'd': 0.277734}
{'code': 'K78', 'band': 'G', 'type': None, 'catalog': 'V', 'start': None, 'stop': None, 'd': -0.099089}
{'code': 'K80', 'band': 'G', 'type': None, 'catalog': 'V', 'start': None, 'stop': None, 'd': 0.074807}
{'code': 'K83', 'band': 'G', 'type': None, 'catalog': 'V', 'start': None, 'stop': None, 'd': 0.0807}
{'code': 'K87', 'band': 'G', 'type': None, 'catalog': 'V', 'start': None, 'stop': None, 'd': 0.07733}
{'code': 'K88', 'band': 'G', 'type': None, 'catalog': 'V', 'start': None, 'stop': None, 'd': 0.314884}
{'code': 'K91', 'band': 'G', 'type': None, 'catalog': 'V', 'start': None, 'stop': None, 'd': 0.19167}
{'code': 'K92', 'band': 'G', 'type': None, 'catalog': 'V', 'start': None, 'stop': None, 'd': 0.11235}
{'code': 'K96', 'band': 'G', 'type': None, 'catalog': 'V', 'start': None, 'stop': None, 'd': 0.182513}
{'code': 'K99', 'band': 'G', 'type': None, 'catalog': 'V', 'start': None, 'stop': None, 'd': 0.041253}
{'code': 'L01', 'band': 'G', 'type': None, 'catalog': 'V', 'start': None, 'stop': None, 'd': 0.10925}
{'code': 'L04', 'band': 'G', 'type': None, 'catalog': 'V', 'start': None, 'stop': None, 'd': 0.423158}
{'code': 'L09', 'band': 'G', 'type': None, 'catalog': 'V', 'start': None, 'stop': None, 'd': 0.704449}
{'code': 'L11', 'band': 'G', 'type': None, 'catalog': 'V', 'start': None, 'stop': None, 'd': 0.11334}
{'code': 'L18', 'band': 'G', 'type': None, 'catalog': 'V', 'start': None, 'stop': None, 'd': 0.281943}
{'code': 'L28', 'band': 'G', 'type': None, 'catalog': 'V', 'start': None, 'stop': None, 'd': 0.053273}
{'code': 'L29', 'band': 'G', 'type': None, 'catalog': 'V', 'start': None, 'stop': None, 'd': 0.207558}
{'code': 'L34', 'band': 'G', 'type': None, 'catalog': 'V', 'start': None, 'stop': None, 'd': 0.922625}
{'code': 'L38', 'band': 'G', 'type': None, 'catalog': 'V', 'start': None, 'stop': None, 'd': 0.075229}
{'code': 'L39', 'band': 'G', 'type': None, 'catalog': 'V', 'start': None, 'stop': None, 'd': 0.078878}
{'code': 'L43', 'band': 'G', 'type': None, 'catalog': 'V', 'start': None, 'stop': None, 'd': 0.781133}
{'code': 'L47', 'band': 'G', 'type': None, 'catalog': 'V', 'start': None, 'stop': None, 'd': 0.712129}
{'code': 'L54', 'band': 'G', 'type': None, 'catalog': 'V', 'start': None, 'stop': None, 'd': 0.247522}
{'code': 'L63', 'band': 'G', 'type': None, 'catalog': 'V', 'start': None, 'stop': None, 'd': 0.145827}
{'code': 'L65', 'band': 'G', 'type': None, 'catalog': 'V', 'start': None, 'stop': None, 'd': 0.29292}
{'code': 'L69', 'band': 'G', 'type': None, 'catalog': 'V', 'start': None, 'stop': None, 'd': 0.377563}
{'code': 'L70', 'band': 'G', 'type': None, 'catalog': 'V', 'start': None, 'stop': None, 'd': -0.023073}
{'code': 'L74', 'band': 'G', 'type': None, 'catalog': 'V', 'start': None, 'stop': None, 'd': -0.308861}
{'code': 'L81', 'band': 'G', 'type': None, 'catalog': 'V', 'start': None, 'stop': None, 'd': -0.105137}
{'code': 'L92', 'band': 'G', 'type': None, 'catalog': 'V', 'start': None, 'stop': None, 'd': 0.426187}
{'code': 'L93', 'band': 'G', 'type': None, 'catalog': 'V', 'start': None, 'stop': None, 'd': 0.07196}
{'code': 'L99', 'band': 'G', 'type': None, 'catalog': 'V', 'start': None, 'stop': None, 'd': -0.332789}
{'code': 'M02', 'band': 'G', 'type': None, 'catalog': 'V', 'start': None, 'stop': None, 'd': 0.533765}
{'code': 'M09', 'band': 'G', 'type': None, 'catalog': 'V', 'start': None, 'stop': None, 'd': 0.107095}
{'code': 'M10', 'band': 'G', 'type': None, 'catalog': 'V', 'start': None, 'stop': None, 'd': 0.205262}
{'code': 'M11', 'band': 'G', 'type': None, 'catalog': 'V', 'start': None, 'stop': None, 'd': -0.042576}
{'code': 'M14', 'band': 'G', 'type': None, 'catalog': 'V', 'start': None, 'stop': None, 'd': 0.33266}
{'code': 'M26', 'band': 'G', 'type': None, 'catalog': 'V', 'start': None, 'stop': None, 'd': 0.05771}
{'code': 'M34', 'band': 'G', 'type': None, 'catalog': 'V', 'start': None, 'stop': None, 'd': 0.1106}
{'code': 'M44', 'band': 'G', 'type': None, 'catalog': 'V', 'start': None, 'stop': None, 'd': 0.54715}
{'code': 'M46', 'band': 'G', 'type': None, 'catalog': 'V', 'start': None, 'stop': None, 'd': 0.052631}
{'code': 'M53', 'band': 'G', 'type': None, 'catalog': 'V', 'start': None, 'stop': None, 'd': 0.492174}
{'code': 'N31', 'band': 'G', 'type': None, 'catalog': 'V', 'start': None, 'stop': None, 'd': 0.238748}
{'code': 'N44', 'band': 'G', 'type': None, 'catalog': 'V', 'start': None, 'stop': None, 'd': 0.098986}
{'code': 'N86', 'band': 'G', 'type': None, 'catalog': 'V', 'start': None, 'stop': None, 'd': 0.980453}
{'code': 'N87', 'band': 'G', 'type': None, 'catalog': 'V', 'start': None, 'stop': None, 'd': 0.203363}
{'code': 'N88', 'band': 'G', 'type': None, 'catalog': 'V', 'start': None, 'stop': None, 'd': 0.569839}
{'code': 'O47', 'band': 'G', 'type': None, 'catalog': 'V', 'start': None, 'stop': None, 'd': -0.068588}
{'code': 'O85', 'band': 'G', 'type': None, 'catalog': 'V', 'start': None, 'stop': None, 'd': 0.359797}
{'code': 'P07', 'band': 'G', 'type': None, 'catalog': 'V', 'start': None, 'stop': None, 'd': 0.202227}
{'code': 'P87', 'band': 'G', 'type': None, 'catalog': 'V', 'start': None, 'stop': None, 'd': 0.351925}
{'code': 'Q62', 'band': 'G', 'type': None, 'catalog': 'V', 'start': None, 'stop': None, 'd': 0.113572}
{'code': 'Q63', 'band': 'G', 'type': None, 'catalog': 'V', 'start': None, 'stop': None, 'd': 0.300023}
{'code': 'Q67', 'band': 'G', 'type': None, 'catalog': 'V', 'start': None, 'stop': None, 'd': 0.207346}
{'code': 'Q70', 'band': 'G', 'type': None, 'catalog': 'V', 'start': None, 'stop': None, 'd': 0.075373}
{'code': 'Q78', 'band': 'G', 'type': None, 'catalog': 'V', 'start': None, 'stop': None, 'd': 0.048802}
{'code': 'R57', 'band': 'G', 'type': None, 'catalog': 'V', 'start': None, 'stop': None, 'd': 0.337499}
{'code': 'R58', 'band': 'G', 'type': None, 'catalog': 'V', 'start': None, 'stop': None, 'd': 0.345669}
{'code': 'T12', 'band': 'G', 'type': None, 'catalog': 'V', 'start': None, 'stop': None, 'd': -0.18499}
{'code': 'T14', 'band': 'G', 'type': None, 'catalog': 'V', 'start': None, 'stop': None, 'd': -0.825879}
{'code': 'T15', 'band': 'G', 'type': None, 'catalog': 'V', 'start': None, 'stop': None, 'd': 0.048255}
{'code': 'U52', 'band': 'G', 'type': None, 'catalog': 'V', 'start': None, 'stop': None, 'd': 0.408071}
{'code': 'U55', 'band': 'G', 'type': None, 'catalog': 'V', 'start': None, 'stop': None, 'd': 0.33625}
{'code': 'U63', 'band': 'G', 'type': None, 'catalog': 'V', 'start': None, 'stop': None, 'd': 0.109665}
{'code': 'U68', 'band': 'G', 'type': None, 'catalog': 'V', 'start': None, 'stop': None, 'd': 0.006263}
{'code': 'U71', 'band': 'G', 'type': None, 'catalog': 'V', 'start': None, 'stop': None, 'd': 0.246955}
{'code': 'U74', 'band': 'G', 'type': None, 'catalog': 'V', 'start': None, 'stop': None, 'd': -0.134636}
{'code': 'V00', 'band': 'G', 'type': None, 'catalog': 'V', 'start': None, 'stop': None, 'd': 0.039882}
{'code': 'V01', 'band': 'G', 'type': None, 'catalog': 'V', 'start': None, 'stop': None, 'd': 0.153676}
{'code': 'V06', 'band': 'G', 'type': None, 'catalog': 'V', 'start': None, 'stop': None, 'd': -0.126786}
{'code': 'V11', 'band': 'G', 'type': None, 'catalog': 'V', 'start': None, 'stop': None, 'd': 0.236073}
{'code': 'V14', 'band': 'G', 'type': None, 'catalog': 'V', 'start': None, 'stop': None, 'd': 1.565542}
{'code': 'V21', 'band': 'G', 'type': None, 'catalog': 'V', 'start': None, 'stop': None, 'd': -0.156629}
{'code': 'V26', 'band': 'G', 'type': None, 'catalog': 'V', 'start': None, 'stop': None, 'd': -0.158131}
{'code': 'V37', 'band': 'G', 'type': None, 'catalog': 'V', 'start': None, 'stop': None, 'd': 0.22926}
{'code': 'V39', 'band': 'G', 'type': None, 'catalog': 'V', 'start': None, 'stop': None, 'd': 0.317129}
{'code': 'V93', 'band': 'G', 'type': None, 'catalog': 'V', 'start': None, 'stop': None, 'd': 0.109407}
{'code': 'W09', 'band': 'G', 'type': None, 'catalog': 'V', 'start': None, 'stop': None, 'd': 0.233237}
{'code': 'W14', 'band': 'G', 'type': None, 'catalog': 'V', 'start': None, 'stop': None, 'd': -0.25676}
{'code': 'W16', 'band': 'G', 'type': None, 'catalog': 'V', 'start': None, 'stop': None, 'd': 0.737579}
{'code': 'W24', 'band': 'G', 'type': None, 'catalog': 'V', 'start': None, 'stop': None, 'd': 0.087337}
{'code': 'W33', 'band': 'G', 'type': None, 'catalog': 'V', 'start': None, 'stop': None, 'd': 0.339684}
{'code': 'W34', 'band': 'G', 'type': None, 'catalog': 'V', 'start': None, 'stop': None, 'd': 0.246927}
{'code': 'W46', 'band': 'G', 'type': None, 'catalog': 'V', 'start': None, 'stop': None, 'd': 0.347225}
{'code': 'W53', 'band': 'G', 'type': None, 'catalog': 'V', 'start': None, 'stop': None, 'd': 0.429174}
{'code': 'W74', 'band': 'G', 'type': None, 'catalog': 'V', 'start': None, 'stop': None, 'd': 0.00268}
{'code': 'W85', 'band': 'G', 'type': None, 'catalog': 'V', 'start': None, 'stop': None, 'd': 0.32618}
{'code': 'W86', 'band': 'G', 'type': None, 'catalog': 'V', 'start': None, 'stop': None, 'd': 0.282058}
{'code': 'W87', 'band': 'G', 'type': None, 'catalog': 'V', 'start': None, 'stop': None, 'd': 0.078162}
{'code': 'W88', 'band': 'G', 'type': None, 'catalog': 'V', 'start': None, 'stop': None, 'd': 0.207603}
{'code': 'W94', 'band': 'G', 'type': None, 'catalog': 'V', 'start': None, 'stop': None, 'd': 0.310778}
{'code': 'X07', 'band': 'G', 'type': None, 'catalog': 'V', 'start': None, 'stop': None, 'd': -0.064069}
{'code': 'X72', 'band': 'G', 'type': None, 'catalog': 'V', 'start': None, 'stop': None, 'd': 0.564044}
{'code': 'Y90', 'band': 'G', 'type': None, 'catalog': 'V', 'start': None, 'stop': None, 'd': 0.286887}
{'code': 'Z17', 'band': 'G', 'type': None, 'catalog': 'V', 'start': None, 'stop': None, 'd': 0.191476}
{'code': 'Z21', 'band': 'G', 'type': None, 'catalog': 'V', 'start': None, 'stop': None, 'd': 0.110245}
{'code': 'Z37', 'band': 'G', 'type': None, 'catalog': 'V', 'start': None, 'stop': None, 'd': -0.271116}
{'code': 'Z43', 'band': 'G', 'type': None, 'catalog': 'V', 'start': None, 'stop': None, 'd': 0.400609}
{'code': 'Z45', 'band': 'G', 'type': None, 'catalog': 'V', 'start': None, 'stop': None, 'd': 0.049966}
{'code': 'Z52', 'band': 'G', 'type': None, 'catalog': 'V', 'start': None, 'stop': None, 'd': 0.084003}
{'code': 'Z80', 'band': 'G', 'type': None, 'catalog': 'V', 'start': None, 'stop': None, 'd': 0.058118}
{'code': 'Z99', 'band': 'G', 'type': None, 'catalog': 'V', 'start': None, 'stop': None, 'd': -0.058478}
{'code': '807', 'band': 'G', 'type': None, 'catalog': 'W', 'start': None, 'stop': None, 'd': -0.057953}
{'code': 'N83', 'band': 'G', 'type': None, 'catalog': 'W', 'start': None, 'stop': None, 'd': -0.019651}
{'code': 'N86', 'band': 'G', 'type': None, 'catalog': 'W', 'start': None, 'stop': None, 'd': 0.863067}
{'code': 'P22', 'band': 'G', 'type': None, 'catalog': 'W', 'start': None, 'stop': None, 'd': -0.060391}
{'code': '595', 'band': 'G', 'type': None, 'catalog': 'X', 'start': None, 'stop': None, 'd': 0.242946}
{'code': '858', 'band': 'G', 'type': None, 'catalog': 'X', 'start': None, 'stop': None, 'd': 0.394929}
{'code': 'B72', 'band': 'G', 'type': None, 'catalog': 'X', 'start': None, 'stop': None, 'd': 0.335838}
{'code': 'C95', 'band': 'G', 'type': None, 'catalog': 'X', 'start': None, 'stop': None, 'd': 1.618366}
{'code': 'G02', 'band': 'G', 'type': None, 'catalog': 'X', 'start': None, 'stop': None, 'd': 0.22643}
{'code': 'I93', 'band': 'G', 'type': None, 'catalog': 'X', 'start': None, 'stop': None, 'd': 0.246488}
{'code': 'K19', 'band': 'G', 'type': None, 'catalog': 'X', 'start': None, 'stop': None, 'd': 0.327766}
{'code': 'K74', 'band': 'G', 'type': None, 'catalog': 'X', 'start': None, 'stop': None, 'd': 0.507138}
{'code': 'K87', 'band': 'G', 'type': None, 'catalog': 'X', 'start': None, 'stop': None, 'd': 0.303467}
{'code': 'L18', 'band': 'G', 'type': None, 'catalog': 'X', 'start': None, 'stop': None, 'd': 0.441132}
{'code': 'L45', 'band': 'G', 'type': None, 'catalog': 'X', 'start': None, 'stop': None, 'd': -0.162461}
{'code': 'L63', 'band': 'G', 'type': None, 'catalog': 'X', 'start': None, 'stop': None, 'd': 0.172834}
{'code': 'L87', 'band': 'G', 'type': None, 'catalog': 'X', 'start': None, 'stop': None, 'd': 0.973247}
{'code': 'L99', 'band': 'G', 'type': None, 'catalog': 'X', 'start': None, 'stop': None, 'd': -0.050274}
{'code': 'Q62', 'band': 'G', 'type': None, 'catalog': 'X', 'start': None, 'stop': None, 'd': 0.268252}
{'code': 'V63', 'band': 'G', 'type': None, 'catalog': 'X', 'start': None, 'stop': None, 'd': 1.69456}
{'code': 'W34', 'band': 'G', 'type': None, 'catalog': 'X', 'start': None, 'stop': None, 'd': 0.344301}
{'code': 'W84', 'band': 'G', 'type': None, 'catalog': 'X', 'start': None, 'stop': None, 'd': 0.463401}
{'code': 'X93', 'band': 'G', 'type': None, 'catalog': 'X', 'start': None, 'stop': None, 'd': 0.224559}
{'code': 'Y00', 'band': 'G', 'type': None, 'catalog': 'X', 'start': None, 'stop': None, 'd': -1.046373}
{'code': 'Z02', 'band': 'G', 'type': None, 'catalog': 'X', 'start': None, 'stop': None, 'd': 0.464493}
{'code': 'Z84', 'band': 'G', 'type': None, 'catalog': 'X', 'start': None, 'stop': None, 'd': 0.381926}
{'code': 'Q10', 'band': 'G', 'type': None, 'catalog': 'r', 'start': None, 'stop': None, 'd': -0.00737}
{'code': 'W91', 'band': 'H', 'type': None, 'catalog': 'L', 'start': None, 'stop': None, 'd': 1.810332}
{'code': '842', 'band': 'I', 'type': None, 'catalog': '', 'start': None, 'stop': None, 'd': -0.572451}
{'code': 'H79', 'band': 'I', 'type': None, 'catalog': '', 'start': None, 'stop': None, 'd': 0.854592}
{'code': '461', 'band': 'I', 'type': None, 'catalog': 'c', 'start': None, 'stop': None, 'd': 0.385287}
{'code': 'O49', 'band': 'I', 'type': None, 'catalog': 'c', 'start': None, 'stop': None, 'd': 0.002765}
{'code': '303', 'band': 'I', 'type': None, 'catalog': 'o', 'start': None, 'stop': None, 'd': 0.46949}
{'code': 'Z22', 'band': 'I', 'type': None, 'catalog': 'o', 'start': None, 'stop': None, 'd': 0.500273}
{'code': 'I13', 'band': 'I', 'type': None, 'catalog': 'r', 'start': None, 'stop': None, 'd': 0.27783}
{'code': 'W91', 'band': 'J', 'type': None, 'catalog': 'L', 'start': None, 'stop': None, 'd': 1.36993}
{'code': 'G91', 'band': 'J', 'type': None, 'catalog': 'l', 'start': None, 'stop': None, 'd': 1.361223}
{'code': 'I02', 'band': 'J', 'type': None, 'catalog': 'l', 'start': None, 'stop': None, 'd': 1.40372}
{'code': 'W91', 'band': 'K', 'type': None, 'catalog': 'L', 'start': None, 'stop': None, 'd': 1.834697}
{'code': '012', 'band': 'R', 'type': None, 'catalog': '', 'start': None, 'stop': None, 'd': 0.17456}
{'code': '046', 'band': 'R', 'type': None, 'catalog': '', 'start': None, 'stop': None, 'd': 0.347613}
{'code': '071', 'band': 'R', 'type': None, 'catalog': '', 'start': None, 'stop': None, 'd': -0.57436}
{'code': '106', 'band': 'R', 'type': None, 'catalog': '', 'start': None, 'stop': None, 'd': 0.827464}
{'code': '108', 'band': 'R', 'type': None, 'catalog': '', 'start': None, 'stop': None, 'd': 0.636029}
{'code': '113', 'band': 'R', 'type': None, 'catalog': '', 'start': None, 'stop': None, 'd': -0.078083}
{'code': '118', 'band': 'R', 'type': None, 'catalog': '', 'start': None, 'stop': None, 'd': 0.416237}
{'code': '121', 'band': 'R', 'type': None, 'catalog': '', 'start': None, 'stop': None, 'd': 0.283234}
{'code': '122', 'band': 'R', 'type': None, 'catalog': '', 'start': None, 'stop': None, 'd': 0.687884}
{'code': '126', 'band': 'R', 'type': None, 'catalog': '', 'start': None, 'stop': None, 'd': -0.158858}
{'code': '143', 'band': 'R', 'type': None, 'catalog': '', 'start': None, 'stop': None, 'd': 0.192417}
{'code': '151', 'band': 'R', 'type': None, 'catalog': '', 'start': None, 'stop': None, 'd': -0.308904}
{'code': '153', 'band': 'R', 'type': None, 'catalog': '', 'start': None, 'stop': None, 'd': -0.175212}
{'code': '157', 'band': 'R', 'type': None, 'catalog': '', 'start': None, 'stop': None, 'd': -0.387026}
{'code': '176', 'band': 'R', 'type': None, 'catalog': '', 'start': None, 'stop': None, 'd': 0.797153}
{'code': '185', 'band': 'R', 'type': None, 'catalog': '', 'start': None, 'stop': None, 'd': 0.13199}
{'code': '204', 'band': 'R', 'type': None, 'catalog': '', 'start': None, 'stop': None, 'd': -0.22586}
{'code': '215', 'band': 'R', 'type': None, 'catalog': '', 'start': None, 'stop': None, 'd': 0.275322}
{'code': '232', 'band': 'R', 'type': None, 'catalog': '', 'start': None, 'stop': None, 'd': 0.112091}
{'code': '294', 'band': 'R', 'type': None, 'catalog': '', 'start': None, 'stop': None, 'd': 0.067312}
{'code': '306', 'band': 'R', 'type': None, 'catalog': '', 'start': None, 'stop': None, 'd': 0.255704}
{'code': '340', 'band': 'R', 'type': None, 'catalog': '', 'start': None, 'stop': None, 'd': 0.07569}
{'code': '413', 'band': 'R', 'type': None, 'catalog': '', 'start': None, 'stop': None, 'd': 0.346529}
{'code': '422', 'band': 'R', 'type': None, 'catalog': '', 'start': None, 'stop': None, 'd': 0.080168}
{'code': '426', 'band': 'R', 'type': None, 'catalog': '', 'start': None, 'stop': None, 'd': 0.637775}
{'code': '428', 'band': 'R', 'type': None, 'catalog': '', 'start': None, 'stop': None, 'd': -0.414435}
{'code': '433', 'band': 'R', 'type': None, 'catalog': '', 'start': None, 'stop': None, 'd': -0.177059}
{'code': '452', 'band': 'R', 'type': None, 'catalog': '', 'start': None, 'stop': None, 'd': 0.743194}
{'code': '457', 'band': 'R', 'type': None, 'catalog': '', 'start': None, 'stop': None, 'd': 0.038629}
{'code': '463', 'band': 'R', 'type': None, 'catalog': '', 'start': None, 'stop': None, 'd': 0.467218}
{'code': '470', 'band': 'R', 'type': None, 'catalog': '', 'start': None, 'stop': None, 'd': 0.659197}
{'code': '474', 'band': 'R', 'type': None, 'catalog': '', 'start': None, 'stop': None, 'd': 0.680785}
{'code': '540', 'band': 'R', 'type': None, 'catalog': '', 'start': None, 'stop': None, 'd': 0.395429}
{'code': '544', 'band': 'R', 'type': None, 'catalog': '', 'start': None, 'stop': None, 'd': 0.088823}
{'code': '557', 'band': 'R', 'type': None, 'catalog': '', 'start': None, 'stop': None, 'd': 0.431022}
{'code': '561', 'band': 'R', 'type': None, 'catalog': '', 'start': None, 'stop': None, 'd': 0.48644}
{'code': '587', 'band': 'R', 'type': None, 'catalog': '', 'start': None, 'stop': None, 'd': 0.456322}
{'code': '599', 'band': 'R', 'type': None, 'catalog': '', 'start': None, 'stop': None, 'd': 0.65731}
{'code': '628', 'band': 'R', 'type': None, 'catalog': '', 'start': None, 'stop': None, 'd': 0.56668}
{'code': '635', 'band': 'R', 'type': None, 'catalog': '', 'start': None, 'stop': None, 'd': 0.551721}
{'code': '649', 'band': 'R', 'type': None, 'catalog': '', 'start': None, 'stop': None, 'd': 0.185998}
{'code': '658', 'band': 'R', 'type': None, 'catalog': '', 'start': None, 'stop': None, 'd': -1.983196}
{'code': '688', 'band': 'R', 'type': None, 'catalog': '', 'start': None, 'stop': None, 'd': 0.449492}
{'code': '691', 'band': 'R', 'type': None, 'catalog': '', 'start': None, 'stop': None, 'd': 0.086102}
{'code': '711', 'band': 'R', 'type': None, 'catalog': '', 'start': None, 'stop': None, 'd': 0.622467}
{'code': '715', 'band': 'R', 'type': None, 'catalog': '', 'start': None, 'stop': None, 'd': -0.108562}
{'code': '716', 'band': 'R', 'type': None, 'catalog': '', 'start': None, 'stop': None, 'd': 0.244768}
{'code': '734', 'band': 'R', 'type': None, 'catalog': '', 'start': None, 'stop': None, 'd': 1.637835}
{'code': '739', 'band': 'R', 'type': None, 'catalog': '', 'start': None, 'stop': None, 'd': 0.732239}
{'code': '750', 'band': 'R', 'type': None, 'catalog': '', 'start': None, 'stop': None, 'd': 0.598215}
{'code': '784', 'band': 'R', 'type': None, 'catalog': '', 'start': None, 'stop': None, 'd': 0.401047}
{'code': '807', 'band': 'R', 'type': None, 'catalog': '', 'start': None, 'stop': None, 'd': 1.381977}
{'code': '816', 'band': 'R', 'type': None, 'catalog': '', 'start': None, 'stop': None, 'd': -0.761664}
{'code': '834', 'band': 'R', 'type': None, 'catalog': '', 'start': None, 'stop': None, 'd': 0.11589}
{'code': '844', 'band': 'R', 'type': None, 'catalog': '', 'start': None, 'stop': None, 'd': 0.627575}
{'code': '848', 'band': 'R', 'type': None, 'catalog': '', 'start': None, 'stop': None, 'd': 0.139025}
{'code': '850', 'band': 'R', 'type': None, 'catalog': '', 'start': None, 'stop': None, 'd': 1.339238}
{'code': '853', 'band': 'R', 'type': None, 'catalog': '', 'start': None, 'stop': None, 'd': -0.202151}
{'code': '854', 'band': 'R', 'type': None, 'catalog': '', 'start': None, 'stop': None, 'd': 0.083056}
{'code': '860', 'band': 'R', 'type': None, 'catalog': '', 'start': None, 'stop': None, 'd': 0.364767}
{'code': '918', 'band': 'R', 'type': None, 'catalog': '', 'start': None, 'stop': None, 'd': 0.237515}
{'code': '919', 'band': 'R', 'type': None, 'catalog': '', 'start': None, 'stop': None, 'd': -0.665084}
{'code': '938', 'band': 'R', 'type': None, 'catalog': '', 'start': None, 'stop': None, 'd': -0.202625}
{'code': '939', 'band': 'R', 'type': None, 'catalog': '', 'start': None, 'stop': None, 'd': 0.605731}
{'code': '941', 'band': 'R', 'type': None, 'catalog': '', 'start': None, 'stop': None, 'd': 0.440969}
{'code': '946', 'band': 'R', 'type': None, 'catalog': '', 'start': None, 'stop': None, 'd': 0.375611}
{'code': '952', 'band': 'R', 'type': None, 'catalog': '', 'start': None, 'stop': None, 'd': 0.143816}
{'code': 'D96', 'band': 'R', 'type': None, 'catalog': '', 'start': None, 'stop': None, 'd': 0.002309}
{'code': 'E89', 'band': 'R', 'type': None, 'catalog': '', 'start': None, 'stop': None, 'd': 0.444524}
{'code': 'G36', 'band': 'R', 'type': None, 'catalog': '', 'start': None, 'stop': None, 'd': 0.405647}
{'code': 'G69', 'band': 'R', 'type': None, 'catalog': '', 'start': None, 'stop': None, 'd': 0.545491}
{'code': 'G92', 'band': 'R', 'type': None, 'catalog': '', 'start': None, 'stop': None, 'd': 0.449659}
{'code': 'H67', 'band': 'R', 'type': None, 'catalog': '', 'start': None, 'stop': None, 'd': -0.553724}
{'code': 'H78', 'band': 'R', 'type': None, 'catalog': '', 'start': None, 'stop': None, 'd': -0.069076}
{'code': 'H79', 'band': 'R', 'type': None, 'catalog': '', 'start': None, 'stop': None, 'd': 0.632902}
{'code': 'J04', 'band': 'R', 'type': None, 'catalog': '', 'start': None, 'stop': None, 'd': 0.932649}
{'code': 'J87', 'band': 'R', 'type': None, 'catalog': '', 'start': None, 'stop': None, 'd': 0.701741}
{'code': 'K14', 'band': 'R', 'type': None, 'catalog': '', 'start': None, 'stop': None, 'd': 0.280404}
{'code': 'L33', 'band': 'R', 'type': None, 'catalog': '', 'start': None, 'stop': None, 'd': 0.521125}
{'code': 'M32', 'band': 'R', 'type': None, 'catalog': '', 'start': None, 'stop': None, 'd': 0.039906}
{'code': '950', 'band': 'R', 'type': None, 'catalog': 'L', 'start': None, 'stop': None, 'd': 0.639681}
{'code': 'C51', 'band': 'R', 'type': None, 'catalog': 'L', 'start': None, 'stop': None, 'd': -0.375848}
{'code': 'F51', 'band': 'R', 'type': None, 'catalog': 'L', 'start': None, 'stop': None, 'd': 0.180525}
{'code': 'Y28', 'band': 'R', 'type': None, 'catalog': 'L', 'start': None, 'stop': None, 'd': -1.270413}
{'code': '160', 'band': 'R', 'type': None, 'catalog': 'Q', 'start': None, 'stop': None, 'd': -0.202546}
{'code': 'B37', 'band': 'R', 'type': None, 'catalog': 'Q', 'start': None, 'stop': None, 'd': 0.271514}
{'code': 'B96', 'band': 'R', 'type': None, 'catalog': 'Q', 'start': None, 'stop': None, 'd': 0.740496}
{'code': 'I57', 'band': 'R', 'type': None, 'catalog': 'Q', 'start': None, 'stop': None, 'd': 0.40911}
{'code': 'I99', 'band': 'R', 'type': None, 'catalog': 'Q', 'start': None, 'stop': None, 'd': 0.436022}
{'code': 'J08', 'band': 'R', 'type': None, 'catalog': 'Q', 'start': None, 'stop': None, 'd': 0.482552}
{'code': 'J38', 'band': 'R', 'type': None, 'catalog': 'Q', 'start': None, 'stop': None, 'd': 0.420759}
{'code': 'Z39', 'band': 'R', 'type': None, 'catalog': 'Q', 'start': None, 'stop': None, 'd': 0.458355}
{'code': '119', 'band': 'R', 'type': None, 'catalog': 'S', 'start': None, 'stop': None, 'd': 0.631246}
{'code': '160', 'band': 'R', 'type': None, 'catalog': 'S', 'start': None, 'stop': None, 'd': 0.559076}
{'code': '619', 'band': 'R', 'type': None, 'catalog': 'S', 'start': None, 'stop': None, 'd': 0.572796}
{'code': '726', 'band': 'R', 'type': None, 'catalog': 'S', 'start': None, 'stop': None, 'd': 0.888023}
{'code': 'B75', 'band': 'R', 'type': None, 'catalog': 'S', 'start': None, 'stop': None, 'd': 0.214294}
{'code': 'C44', 'band': 'R', 'type': None, 'catalog': 'S', 'start': None, 'stop': None, 'd': 0.466038}
{'code': 'G36', 'band': 'R', 'type': None, 'catalog': 'S', 'start': None, 'stop': None, 'd': 0.324369}
{'code': 'K14', 'band': 'R', 'type': None, 'catalog': 'S', 'start': None, 'stop': None, 'd': 0.575105}
{'code': 'K41', 'band': 'R', 'type': None, 'catalog': 'S', 'start': None, 'stop': None, 'd': 0.388779}
{'code': 'K74', 'band': 'R', 'type': None, 'catalog': 'S', 'start': None, 'stop': None, 'd': 0.399855}
{'code': '107', 'band': 'R', 'type': None, 'catalog': 'U', 'start': None, 'stop': None, 'd': 0.698539}
{'code': '108', 'band': 'R', 'type': None, 'catalog': 'U', 'start': None, 'stop': None, 'd': 0.629128}
{'code': '113', 'band': 'R', 'type': None, 'catalog': 'U', 'start': None, 'stop': None, 'd': 0.449583}
{'code': '160', 'band': 'R', 'type': None, 'catalog': 'U', 'start': None, 'stop': None, 'd': 0.332925}
{'code': '474', 'band': 'R', 'type': None, 'catalog': 'U', 'start': None, 'stop': None, 'd': 0.083785}
{'code': '511', 'band': 'R', 'type': None, 'catalog': 'U', 'start': None, 'stop': None, 'd': 4.085158}
{'code': '586', 'band': 'R', 'type': None, 'catalog': 'U', 'start': None, 'stop': None, 'd': -0.079884}
{'code': '705', 'band': 'R', 'type': None, 'catalog': 'U', 'start': None, 'stop': None, 'd': 0.69909}
{'code': 'B24', 'band': 'R', 'type': None, 'catalog': 'U', 'start': None, 'stop': None, 'd': 0.469175}
{'code': 'B37', 'band': 'R', 'type': None, 'catalog': 'U', 'start': None, 'stop': None, 'd': -0.007536}
{'code': 'C27', 'band': 'R', 'type': None, 'catalog': 'U', 'start': None, 'stop': None, 'd': 0.112823}
{'code': 'H06', 'band': 'R', 'type': None, 'catalog': 'U', 'start': None, 'stop': None, 'd': -0.085181}
{'code': 'I41', 'band': 'R', 'type': None, 'catalog': 'U', 'start': None, 'stop': None, 'd': 0.214892}
{'code': 'J27', 'band': 'R', 'type': None, 'catalog': 'U', 'start': None, 'stop': None, 'd': 0.212864}
{'code': 'K03', 'band': 'R', 'type': None, 'catalog': 'U', 'start': None, 'stop': None, 'd': -0.042757}
{'code': 'K41', 'band': 'R', 'type': None, 'catalog': 'U', 'start': None, 'stop': None, 'd': 0.122511}
{'code': 'K74', 'band': 'R', 'type': None, 'catalog': 'U', 'start': None, 'stop': None, 'd': 0.434959}
{'code': 'L29', 'band': 'R', 'type': None, 'catalog': 'U', 'start': None, 'stop': None, 'd': 0.341652}
{'code': 'L36', 'band': 'R', 'type': None, 'catalog': 'U', 'start': None, 'stop': None, 'd': 0.473232}
{'code': 'R57', 'band': 'R', 'type': None, 'catalog': 'U', 'start': None, 'stop': None, 'd': 0.319269}
{'code': 'W71', 'band': 'R', 'type': None, 'catalog': 'U', 'start': None, 'stop': None, 'd': 0.352361}
{'code': '089', 'band': 'R', 'type': None, 'catalog': 'V', 'start': None, 'stop': None, 'd': 0.094116}
{'code': '113', 'band': 'R', 'type': None, 'catalog': 'V', 'start': None, 'stop': None, 'd': 0.948114}
{'code': '160', 'band': 'R', 'type': None, 'catalog': 'V', 'start': None, 'stop': None, 'd': 0.670766}
{'code': '196', 'band': 'R', 'type': None, 'catalog': 'V', 'start': None, 'stop': None, 'd': 0.455528}
{'code': '323', 'band': 'R', 'type': None, 'catalog': 'V', 'start': None, 'stop': None, 'd': 0.984418}
{'code': '586', 'band': 'R', 'type': None, 'catalog': 'V', 'start': None, 'stop': None, 'd': 1.238911}
{'code': '608', 'band': 'R', 'type': None, 'catalog': 'V', 'start': None, 'stop': None, 'd': 0.947839}
{'code': '619', 'band': 'R', 'type': None, 'catalog': 'V', 'start': None, 'stop': None, 'd': 0.405638}
{'code': '644', 'band': 'R', 'type': None, 'catalog': 'V', 'start': None, 'stop': None, 'd': 0.703256}
{'code': '695', 'band': 'R', 'type': None, 'catalog': 'V', 'start': None, 'stop': None, 'd': -0.142386}
{'code': 'A17', 'band': 'R', 'type': None, 'catalog': 'V', 'start': None, 'stop': None, 'd': 0.57771}
{'code': 'A35', 'band': 'R', 'type': None, 'catalog': 'V', 'start': None, 'stop': None, 'd': 0.810718}
{'code': 'A98', 'band': 'R', 'type': None, 'catalog': 'V', 'start': None, 'stop': None, 'd': 0.986465}
{'code': 'B18', 'band': 'R', 'type': None, 'catalog': 'V', 'start': None, 'stop': None, 'd': 0.762208}
{'code': 'B24', 'band': 'R', 'type': None, 'catalog': 'V', 'start': None, 'stop': None, 'd': 0.899737}
{'code': 'B88', 'band': 'R', 'type': None, 'catalog': 'V', 'start': None, 'stop': None, 'd': 0.52973}
{'code': 'C13', 'band': 'R', 'type': None, 'catalog': 'V', 'start': None, 'stop': None, 'd': 0.931416}
{'code': 'C36', 'band': 'R', 'type': None, 'catalog': 'V', 'start': None, 'stop': None, 'd': 0.635122}
{'code': 'D00', 'band': 'R', 'type': None, 'catalog': 'V', 'start': None, 'stop': None, 'd': 1.128348}
{'code': 'D29', 'band': 'R', 'type': None, 'catalog': 'V', 'start': None, 'stop': None, 'd': 0.192769}
{'code': 'G58', 'band': 'R', 'type': None, 'catalog': 'V', 'start': None, 'stop': None, 'd': 1.142132}
{'code': 'H06', 'band': 'R', 'type': None, 'catalog': 'V', 'start': None, 'stop': None, 'd': 0.836332}
{'code': 'H23', 'band': 'R', 'type': None, 'catalog': 'V', 'start': None, 'stop': None, 'd': 0.971714}
{'code': 'J04', 'band': 'R', 'type': None, 'catalog': 'V', 'start': None, 'stop': None, 'd': 1.180994}
{'code': 'J27', 'band': 'R', 'type': None, 'catalog': 'V', 'start': None, 'stop': None, 'd': 0.515463}
{'code': 'K19', 'band': 'R', 'type': None, 'catalog': 'V', 'start': None, 'stop': None, 'd': 0.640481}
{'code': 'K51', 'band': 'R', 'type': None, 'catalog': 'V', 'start': None, 'stop': None, 'd': 1.08094}
{'code': 'K61', 'band': 'R', 'type': None, 'catalog': 'V', 'start': None, 'stop': None, 'd': 0.76765}
{'code': 'K63', 'band': 'R', 'type': None, 'catalog': 'V', 'start': None, 'stop': None, 'd': 0.842055}
{'code': 'K88', 'band': 'R', 'type': None, 'catalog': 'V', 'start': None, 'stop': None, 'd': 0.571313}
{'code': 'L19', 'band': 'R', 'type': None, 'catalog': 'V', 'start': None, 'stop': None, 'd': 0.778273}
{'code': 'L40', 'band': 'R', 'type': None, 'catalog': 'V', 'start': None, 'stop': None, 'd': 0.628842}
{'code': 'L54', 'band': 'R', 'type': None, 'catalog': 'V', 'start': None, 'stop': None, 'd': 0.80435}
{'code': 'L74', 'band': 'R', 'type': None, 'catalog': 'V', 'start': None, 'stop': None, 'd': 0.783198}
{'code': 'L92', 'band': 'R', 'type': None, 'catalog': 'V', 'start': None, 'stop': None, 'd': -0.168849}
{'code': 'M32', 'band': 'R', 'type': None, 'catalog': 'V', 'start': None, 'stop': None, 'd': 0.157891}
{'code': 'M43', 'band': 'R', 'type': None, 'catalog': 'V', 'start': None, 'stop': None, 'd': 0.805822}
{'code': 'Q62', 'band': 'R', 'type': None, 'catalog': 'V', 'start': None, 'stop': None, 'd': 0.654196}
{'code': 'U55', 'band': 'R', 'type': None, 'catalog': 'V', 'start': None, 'stop': None, 'd': 0.562659}
{'code': 'U71', 'band': 'R', 'type': None, 'catalog': 'V', 'start': None, 'stop': None, 'd': 0.825745}
{'code': 'V16', 'band': 'R', 'type': None, 'catalog': 'V', 'start': None, 'stop': None, 'd': 1.289785}
{'code': 'W60', 'band': 'R', 'type': None, 'catalog': 'V', 'start': None, 'stop': None, 'd': 0.971616}
{'code': 'L28', 'band': 'R', 'type': None, 'catalog': 'W', 'start': None, 'stop': None, 'd': -0.170667}
{'code': 'K99', 'band': 'R', 'type': None, 'catalog': 'Y', 'start': None, 'stop': None, 'd': 0.478878}
{'code': 'N42', 'band': 'R', 'type': None, 'catalog': 'Y', 'start': None, 'stop': None, 'd': -0.334944}
{'code': '113', 'band': 'R', 'type': None, 'catalog': 'a', 'start': None, 'stop': None, 'd': 0.456767}
{'code': '233', 'band': 'R', 'type': None, 'catalog': 'a', 'start': None, 'stop': None, 'd': 0.439241}
{'code': '458', 'band': 'R', 'type': None, 'catalog': 'a', 'start': None, 'stop': None, 'd': 0.322002}
{'code': '639', 'band': 'R', 'type': None, 'catalog': 'a', 'start': None, 'stop': None, 'd': 0.36846}
{'code': '696', 'band': 'R', 'type': None, 'catalog': 'a', 'start': None, 'stop': None, 'd': 0.099906}
{'code': '699', 'band': 'R', 'type': None, 'catalog': 'a', 'start': None, 'stop': None, 'd': 0.1757}
{'code': '747', 'band': 'R', 'type': None, 'catalog': 'a', 'start': None, 'stop': None, 'd': -0.212345}
{'code': '428', 'band': 'R', 'type': None, 'catalog': 'b', 'start': None, 'stop': None, 'd': 0.354592}
{'code': '568', 'band': 'R', 'type': None, 'catalog': 'b', 'start': None, 'stop': None, 'd': 0.191953}
{'code': '735', 'band': 'R', 'type': None, 'catalog': 'b', 'start': None, 'stop': None, 'd': 0.546621}
{'code': '946', 'band': 'R', 'type': None, 'catalog': 'b', 'start': None, 'stop': None, 'd': 0.82365}
{'code': '046', 'band': 'R', 'type': None, 'catalog': 'c', 'start': None, 'stop': None, 'd': 0.88659}
{'code': '097', 'band': 'R', 'type': None, 'catalog': 'c', 'start': None, 'stop': None, 'd': -0.393576}
{'code': '106', 'band': 'R', 'type': None, 'catalog': 'c', 'start': None, 'stop': None, 'd': 0.417708}
{'code': '108', 'band': 'R', 'type': None, 'catalog': 'c', 'start': None, 'stop': None, 'd': 0.685708}
{'code': '113', 'band': 'R', 'type': None, 'catalog': 'c', 'start': None, 'stop': None, 'd': 0.427659}
{'code': '118', 'band': 'R', 'type': None, 'catalog': 'c', 'start': None, 'stop': None, 'd': 0.522282}
{'code': '121', 'band': 'R', 'type': None, 'catalog': 'c', 'start': None, 'stop': None, 'd': 0.37055}
{'code': '130', 'band': 'R', 'type': None, 'catalog': 'c', 'start': None, 'stop': None, 'd': 0.407226}
{'code': '132', 'band': 'R', 'type': None, 'catalog': 'c', 'start': None, 'stop': None, 'd': 0.365191}
{'code': '143', 'band': 'R', 'type': None, 'catalog': 'c', 'start': None, 'stop': None, 'd': 1.613362}
{'code': '145', 'band': 'R', 'type': None, 'catalog': 'c', 'start': None, 'stop': None, 'd': 0.356804}
{'code': '147', 'band': 'R', 'type': None, 'catalog': 'c', 'start': None, 'stop': None, 'd': 0.674348}
{'code': '166', 'band': 'R', 'type': None, 'catalog': 'c', 'start': None, 'stop': None, 'd': 0.20977}
{'code': '174', 'band': 'R', 'type': None, 'catalog': 'c', 'start': None, 'stop': None, 'd': 0.464155}
{'code': '176', 'band': 'R', 'type': None, 'catalog': 'c', 'start': None, 'stop': None, 'd': 0.881758}
{'code': '185', 'band': 'R', 'type': None, 'catalog': 'c', 'start': None, 'stop': None, 'd': 0.481257}
{'code': '195', 'band': 'R', 'type': None, 'catalog': 'c', 'start': None, 'stop': None, 'd': 0.953118}
{'code': '196', 'band': 'R', 'type': None, 'catalog': 'c', 'start': None, 'stop': None, 'd': 0.077483}
{'code': '204', 'band': 'R', 'type': None, 'catalog': 'c', 'start': None, 'stop': None, 'd': 0.526508}
{'code': '212', 'band': 'R', 'type': None, 'catalog': 'c', 'start': None, 'stop': None, 'd': 0.195331}
{'code': '213', 'band': 'R', 'type': None, 'catalog': 'c', 'start': None, 'stop': None, 'd': 0.453758}
{'code': '215', 'band': 'R', 'type': None, 'catalog': 'c', 'start': None, 'stop': None, 'd': 0.435218}
{'code': '246', 'band': 'R', 'type': None, 'catalog': 'c', 'start': None, 'stop': None, 'd': 0.557107}
{'code': '247', 'band': 'R', 'type': None, 'catalog': 'c', 'start': None, 'stop': None, 'd': 0.549247}
{'code': '333', 'band': 'R', 'type': None, 'catalog': 'c', 'start': None, 'stop': None, 'd': 0.77903}
{'code': '436', 'band': 'R', 'type': None, 'catalog': 'c', 'start': None, 'stop': None, 'd': 0.235401}
{'code': '442', 'band': 'R', 'type': None, 'catalog': 'c', 'start': None, 'stop': None, 'd': 0.43107}
{'code': '446', 'band': 'R', 'type': None, 'catalog': 'c', 'start': None, 'stop': None, 'd': -0.696245}
{'code': '448', 'band': 'R', 'type': None, 'catalog': 'c', 'start': None, 'stop': None, 'd': -0.104545}
{'code': '452', 'band': 'R', 'type': None, 'catalog': 'c', 'start': None, 'stop': None, 'd': 0.439127}
{'code': '458', 'band': 'R', 'type': None, 'catalog': 'c', 'start': None, 'stop': None, 'd': 0.59095}
{'code': '461', 'band': 'R', 'type': None, 'catalog': 'c', 'start': None, 'stop': None, 'd': 0.34533}
{'code': '467', 'band': 'R', 'type': None, 'catalog': 'c', 'start': None, 'stop': None, 'd': 0.439338}
{'code': '468', 'band': 'R', 'type': None, 'catalog': 'c', 'start': None, 'stop': None, 'd': 0.276941}
{'code': '474', 'band': 'R', 'type': None, 'catalog': 'c', 'start': None, 'stop': None, 'd': 0.648864}
{'code': '540', 'band': 'R', 'type': None, 'catalog': 'c', 'start': None, 'stop': None, 'd': -0.068416}
{'code': '560', 'band': 'R', 'type': None, 'catalog': 'c', 'start': None, 'stop': None, 'd': -0.140338}
{'code': '561', 'band': 'R', 'type': None, 'catalog': 'c', 'start': None, 'stop': None, 'd': 0.553989}
{'code': '566', 'band': 'R', 'type': None, 'catalog': 'c', 'start': None, 'stop': None, 'd': 0.720119}
{'code': '568', 'band': 'R', 'type': None, 'catalog': 'c', 'start': None, 'stop': None, 'd': 0.457104}
{'code': '587', 'band': 'R', 'type': None, 'catalog': 'c', 'start': None, 'stop': None, 'd': 0.225371}
{'code': '589', 'band': 'R', 'type': None, 'catalog': 'c', 'start': None, 'stop': None, 'd': 0.147219}
{'code': '596', 'band': 'R', 'type': None, 'catalog': 'c', 'start': None, 'stop': None, 'd': 0.166272}
{'code': '599', 'band': 'R', 'type': None, 'catalog': 'c', 'start': None, 'stop': None, 'd': 0.524892}
{'code': '608', 'band': 'R', 'type': None, 'catalog': 'c', 'start': None, 'stop': None, 'd': 0.290378}
{'code': '619', 'band': 'R', 'type': None, 'catalog': 'c', 'start': None, 'stop': None, 'd': 0.611854}
{'code': '621', 'band': 'R', 'type': None, 'catalog': 'c', 'start': None, 'stop': None, 'd': 0.450156}
{'code': '627', 'band': 'R', 'type': None, 'catalog': 'c', 'start': None, 'stop': None, 'd': 0.30937}
{'code': '628', 'band': 'R', 'type': None, 'catalog': 'c', 'start': None, 'stop': None, 'd': 0.631378}
{'code': '636', 'band': 'R', 'type': None, 'catalog': 'c', 'start': None, 'stop': None, 'd': 0.250059}
{'code': '639', 'band': 'R', 'type': None, 'catalog': 'c', 'start': None, 'stop': None, 'd': 0.350541}
{'code': '641', 'band': 'R', 'type': None, 'catalog': 'c', 'start': None, 'stop': None, 'd': 0.07629}
{'code': '644', 'band': 'R', 'type': None, 'catalog': 'c', 'start': None, 'stop': None, 'd': 0.528707}
{'code': '649', 'band': 'R', 'type': None, 'catalog': 'c', 'start': None, 'stop': None, 'd': 0.465305}
{'code': '651', 'band': 'R', 'type': None, 'catalog': 'c', 'start': None, 'stop': None, 'd': 0.119039}
{'code': '670', 'band': 'R', 'type': None, 'catalog': 'c', 'start': None, 'stop': None, 'd': -0.318727}
{'code': '671', 'band': 'R', 'type': None, 'catalog': 'c', 'start': None, 'stop': None, 'd': 0.302772}
{'code': '673', 'band': 'R', 'type': None, 'catalog': 'c', 'start': None, 'stop': None, 'd': 0.286258}
{'code': '678', 'band': 'R', 'type': None, 'catalog': 'c', 'start': None, 'stop': None, 'd': 0.110451}
{'code': '683', 'band': 'R', 'type': None, 'catalog': 'c', 'start': None, 'stop': None, 'd': -0.438292}
{'code': '688', 'band': 'R', 'type': None, 'catalog': 'c', 'start': None, 'stop': None, 'd': 0.570249}
{'code': '696', 'band': 'R', 'type': None, 'catalog': 'c', 'start': None, 'stop': None, 'd': 0.290633}
{'code': '697', 'band': 'R', 'type': None, 'catalog': 'c', 'start': None, 'stop': None, 'd': 0.604329}
{'code': '699', 'band': 'R', 'type': None, 'catalog': 'c', 'start': None, 'stop': None, 'd': 0.454677}
{'code': '701', 'band': 'R', 'type': None, 'catalog': 'c', 'start': None, 'stop': None, 'd': 0.38134}
{'code': '703', 'band': 'R', 'type': None, 'catalog': 'c', 'start': None, 'stop': None, 'd': 0.343225}
{'code': '704', 'band': 'R', 'type': None, 'catalog': 'c', 'start': None, 'stop': None, 'd': -0.393653}
{'code': '711', 'band': 'R', 'type': None, 'catalog': 'c', 'start': None, 'stop': None, 'd': 0.471137}
{'code': '715', 'band': 'R', 'type': None, 'catalog': 'c', 'start': None, 'stop': None, 'd': 0.449185}
{'code': '735', 'band': 'R', 'type': None, 'catalog': 'c', 'start': None, 'stop': None, 'd': 0.555847}
{'code': '747', 'band': 'R', 'type': None, 'catalog': 'c', 'start': None, 'stop': None, 'd': 0.917943}
{'code': '750', 'band': 'R', 'type': None, 'catalog': 'c', 'start': None, 'stop': None, 'd': 0.031715}
{'code': '761', 'band': 'R', 'type': None, 'catalog': 'c', 'start': None, 'stop': None, 'd': 0.582015}
{'code': '762', 'band': 'R', 'type': None, 'catalog': 'c', 'start': None, 'stop': None, 'd': 0.882709}
{'code': '785', 'band': 'R', 'type': None, 'catalog': 'c', 'start': None, 'stop': None, 'd': 0.775595}
{'code': '807', 'band': 'R', 'type': None, 'catalog': 'c', 'start': None, 'stop': None, 'd': 1.781294}
{'code': '809', 'band': 'R', 'type': None, 'catalog': 'c', 'start': None, 'stop': None, 'd': 0.800814}
{'code': '830', 'band': 'R', 'type': None, 'catalog': 'c', 'start': None, 'stop': None, 'd': 0.077428}
{'code': '842', 'band': 'R', 'type': None, 'catalog': 'c', 'start': None, 'stop': None, 'd': 0.379768}
{'code': '843', 'band': 'R', 'type': None, 'catalog': 'c', 'start': None, 'stop': None, 'd': 0.835365}
{'code': '844', 'band': 'R', 'type': None, 'catalog': 'c', 'start': None, 'stop': None, 'd': 0.424601}
{'code': '848', 'band': 'R', 'type': None, 'catalog': 'c', 'start': None, 'stop': None, 'd': -0.259378}
{'code': '850', 'band': 'R', 'type': None, 'catalog': 'c', 'start': None, 'stop': None, 'd': 1.385962}
{'code': '854', 'band': 'R', 'type': None, 'catalog': 'c', 'start': None, 'stop': None, 'd': 0.135992}
{'code': '858', 'band': 'R', 'type': None, 'catalog': 'c', 'start': None, 'stop': None, 'd': -0.316186}
{'code': '859', 'band': 'R', 'type': None, 'catalog': 'c', 'start': None, 'stop': None, 'd': 0.049465}
{'code': '860', 'band': 'R', 'type': None, 'catalog': 'c', 'start': None, 'stop': None, 'd': 0.840974}
{'code': '926', 'band': 'R', 'type': None, 'catalog': 'c', 'start': None, 'stop': None, 'd': 0.170892}
{'code': '932', 'band': 'R', 'type': None, 'catalog': 'c', 'start': None, 'stop': None, 'd': 0.471602}
{'code': '938', 'band': 'R', 'type': None, 'catalog': 'c', 'start': None, 'stop': None, 'd': 0.221445}
{'code': '939', 'band': 'R', 'type': None, 'catalog': 'c', 'start': None, 'stop': None, 'd': 0.127194}
{'code': '950', 'band': 'R', 'type': None, 'catalog': 'c', 'start': None, 'stop': None, 'd': 0.370878}
{'code': '951', 'band': 'R', 'type': None, 'catalog': 'c', 'start': None, 'stop': None, 'd': 0.163886}
{'code': '952', 'band': 'R', 'type': None, 'catalog': 'c', 'start': None, 'stop': None, 'd': 0.20382}
{'code': '966', 'band': 'R', 'type': None, 'catalog': 'c', 'start': None, 'stop': None, 'd': 0.175154}
{'code': '970', 'band': 'R', 'type': None, 'catalog': 'c', 'start': None, 'stop': None, 'd': 0.443688}
{'code': 'A06', 'band': 'R', 'type': None, 'catalog': 'c', 'start': None, 'stop': None, 'd': 0.50137}
{'code': 'A24', 'band': 'R', 'type': None, 'catalog': 'c', 'start': None, 'stop': None, 'd': 0.480573}
{'code': 'A28', 'band': 'R', 'type': None, 'catalog': 'c', 'start': None, 'stop': None, 'd': 0.146504}
{'code': 'A32', 'band': 'R', 'type': None, 'catalog': 'c', 'start': None, 'stop': None, 'd': 0.5061}
{'code': 'A35', 'band': 'R', 'type': None, 'catalog': 'c', 'start': None, 'stop': None, 'd': 0.387561}
{'code': 'A41', 'band': 'R', 'type': None, 'catalog': 'c', 'start': None, 'stop': None, 'd': 0.276495}
{'code': 'A48', 'band': 'R', 'type': None, 'catalog': 'c', 'start': None, 'stop': None, 'd': 0.250609}
{'code': 'A50', 'band': 'R', 'type': None, 'catalog': 'c', 'start': None, 'stop': None, 'd': 0.899212}
{'code': 'A53', 'band': 'R', 'type': None, 'catalog': 'c', 'start': None, 'stop': None, 'd': 0.418784}
{'code': 'A83', 'band': 'R', 'type': None, 'catalog': 'c', 'start': None, 'stop': None, 'd': 0.226058}
{'code': 'A94', 'band': 'R', 'type': None, 'catalog': 'c', 'start': None, 'stop': None, 'd': 0.320404}
{'code': 'A98', 'band': 'R', 'type': None, 'catalog': 'c', 'start': None, 'stop': None, 'd': -0.454547}
{'code': 'B15', 'band': 'R', 'type': None, 'catalog': 'c', 'start': None, 'stop': None, 'd': 0.362478}
{'code': 'B19', 'band': 'R', 'type': None, 'catalog': 'c', 'start': None, 'stop': None, 'd': -0.020934}
{'code': 'B37', 'band': 'R', 'type': None, 'catalog': 'c', 'start': None, 'stop': None, 'd': 0.35946}
{'code': 'B61', 'band': 'R', 'type': None, 'catalog': 'c', 'start': None, 'stop': None, 'd': 1.249999}
{'code': 'B67', 'band': 'R', 'type': None, 'catalog': 'c', 'start': None, 'stop': None, 'd': 0.642657}
{'code': 'B70', 'band': 'R', 'type': None, 'catalog': 'c', 'start': None, 'stop': None, 'd': 0.361372}
{'code': 'B82', 'band': 'R', 'type': None, 'catalog': 'c', 'start': None, 'stop': None, 'd': 0.552123}
{'code': 'D21', 'band': 'R', 'type': None, 'catalog': 'c', 'start': None, 'stop': None, 'd': 0.389235}
{'code': 'D29', 'band': 'R', 'type': None, 'catalog': 'c', 'start': None, 'stop': None, 'd': 0.247882}
{'code': 'D70', 'band': 'R', 'type': None, 'catalog': 'c', 'start': None, 'stop': None, 'd': 0.154924}
{'code': 'E14', 'band': 'R', 'type': None, 'catalog': 'c', 'start': None, 'stop': None, 'd': 0.381309}
{'code': 'G90', 'band': 'R', 'type': None, 'catalog': 'c', 'start': None, 'stop': None, 'd': 0.476137}
{'code': 'G92', 'band': 'R', 'type': None, 'catalog': 'c', 'start': None, 'stop': None, 'd': 0.641354}
{'code': 'G98', 'band': 'R', 'type': None, 'catalog': 'c', 'start': None, 'stop': None, 'd': 0.508776}
{'code': 'H06', 'band': 'R', 'type': None, 'catalog': 'c', 'start': None, 'stop': None, 'd': 1.633278}
{'code': 'H10', 'band': 'R', 'type': None, 'catalog': 'c', 'start': None, 'stop': None, 'd': 0.86213}
{'code': 'H41', 'band': 'R', 'type': None, 'catalog': 'c', 'start': None, 'stop': None, 'd': 0.327436}
{'code': 'H43', 'band': 'R', 'type': None, 'catalog': 'c', 'start': None, 'stop': None, 'd': 0.601011}
{'code': 'H45', 'band': 'R', 'type': None, 'catalog': 'c', 'start': None, 'stop': None, 'd': 0.530617}
{'code': 'H53', 'band': 'R', 'type': None, 'catalog': 'c', 'start': None, 'stop': None, 'd': 0.721788}
{'code': 'H93', 'band': 'R', 'type': None, 'catalog': 'c', 'start': None, 'stop': None, 'd': 0.391266}
{'code': 'I19', 'band': 'R', 'type': None, 'catalog': 'c', 'start': None, 'stop': None, 'd': 0.615822}
{'code': 'I58', 'band': 'R', 'type': None, 'catalog': 'c', 'start': None, 'stop': None, 'd': 0.627183}
{'code': 'J04', 'band': 'R', 'type': None, 'catalog': 'c', 'start': None, 'stop': None, 'd': 0.593039}
{'code': 'J08', 'band': 'R', 'type': None, 'catalog': 'c', 'start': None, 'stop': None, 'd': 0.558068}
{'code': 'J14', 'band': 'R', 'type': None, 'catalog': 'c', 'start': None, 'stop': None, 'd': 0.801079}
{'code': 'J19', 'band': 'R', 'type': None, 'catalog': 'c', 'start': None, 'stop': None, 'd': 0.245765}
{'code': 'J27', 'band': 'R', 'type': None, 'catalog': 'c', 'start': None, 'stop': None, 'd': 0.678877}
{'code': 'J32', 'band': 'R', 'type': None, 'catalog': 'c', 'start': None, 'stop': None, 'd': 0.449422}
{'code': 'J34', 'band': 'R', 'type': None, 'catalog': 'c', 'start': None, 'stop': None, 'd': 0.288454}
{'code': 'J40', 'band': 'R', 'type': None, 'catalog': 'c', 'start': None, 'stop': None, 'd': 0.723969}
{'code': 'J42', 'band': 'R', 'type': None, 'catalog': 'c', 'start': None, 'stop': None, 'd': 0.527476}
{'code': 'J46', 'band': 'R', 'type': None, 'catalog': 'c', 'start': None, 'stop': None, 'd': 0.21537}
{'code': 'J52', 'band': 'R', 'type': None, 'catalog': 'c', 'start': None, 'stop': None, 'd': 0.348299}
{'code': 'J69', 'band': 'R', 'type': None, 'catalog': 'c', 'start': None, 'stop': None, 'd': 0.607685}
{'code': 'J81', 'band': 'R', 'type': None, 'catalog': 'c', 'start': None, 'stop': None, 'd': 0.645735}
{'code': 'J84', 'band': 'R', 'type': None, 'catalog': 'c', 'start': None, 'stop': None, 'd': 0.38677}
{'code': 'J87', 'band': 'R', 'type': None, 'catalog': 'c', 'start': None, 'stop': None, 'd': 0.628455}
{'code': 'J92', 'band': 'R', 'type': None, 'catalog': 'c', 'start': None, 'stop': None, 'd': 0.091337}
{'code': 'J94', 'band': 'R', 'type': None, 'catalog': 'c', 'start': None, 'stop': None, 'd': 0.398176}
{'code': 'K06', 'band': 'R', 'type': None, 'catalog': 'c', 'start': None, 'stop': None, 'd': 0.447465}
{'code': 'K14', 'band': 'R', 'type': None, 'catalog': 'c', 'start': None, 'stop': None, 'd': 0.35261}
{'code': 'K87', 'band': 'R', 'type': None, 'catalog': 'c', 'start': None, 'stop': None, 'd': 0.073455}
{'code': 'Z36', 'band': 'R', 'type': None, 'catalog': 'c', 'start': None, 'stop': None, 'd': 0.419323}
{'code': 'Z95', 'band': 'R', 'type': None, 'catalog': 'c', 'start': None, 'stop': None, 'd': 0.75286}
{'code': 'Z98', 'band': 'R', 'type': None, 'catalog': 'c', 'start': None, 'stop': None, 'd': 0.720791}
{'code': '046', 'band': 'R', 'type': None, 'catalog': 'd', 'start': None, 'stop': None, 'd': 0.568973}
{'code': '118', 'band': 'R', 'type': None, 'catalog': 'd', 'start': None, 'stop': None, 'd': 0.4274}
{'code': '122', 'band': 'R', 'type': None, 'catalog': 'd', 'start': None, 'stop': None, 'd': 0.731416}
{'code': '170', 'band': 'R', 'type': None, 'catalog': 'd', 'start': None, 'stop': None, 'd': 0.306442}
{'code': '176', 'band': 'R', 'type': None, 'catalog': 'd', 'start': None, 'stop': None, 'd': -0.757937}
{'code': '232', 'band': 'R', 'type': None, 'catalog': 'd', 'start': None, 'stop': None, 'd': 0.172558}
{'code': '428', 'band': 'R', 'type': None, 'catalog': 'd', 'start': None, 'stop': None, 'd': 0.535026}
{'code': '446', 'band': 'R', 'type': None, 'catalog': 'd', 'start': None, 'stop': None, 'd': 0.17884}
{'code': '540', 'band': 'R', 'type': None, 'catalog': 'd', 'start': None, 'stop': None, 'd': 0.347215}
{'code': '557', 'band': 'R', 'type': None, 'catalog': 'd', 'start': None, 'stop': None, 'd': 0.337671}
{'code': '560', 'band': 'R', 'type': None, 'catalog': 'd', 'start': None, 'stop': None, 'd': 0.777911}
{'code': '620', 'band': 'R', 'type': None, 'catalog': 'd', 'start': None, 'stop': None, 'd': 0.259912}
{'code': '639', 'band': 'R', 'type': None, 'catalog': 'd', 'start': None, 'stop': None, 'd': 0.60368}
{'code': '644', 'band': 'R', 'type': None, 'catalog': 'd', 'start': None, 'stop': None, 'd': 0.692478}
{'code': '649', 'band': 'R', 'type': None, 'catalog': 'd', 'start': None, 'stop': None, 'd': -0.035374}
{'code': '703', 'band': 'R', 'type': None, 'catalog': 'd', 'start': None, 'stop': None, 'd': 0.602833}
{'code': '711', 'band': 'R', 'type': None, 'catalog': 'd', 'start': None, 'stop': None, 'd': 2.20343}
{'code': '712', 'band': 'R', 'type': None, 'catalog': 'd', 'start': None, 'stop': None, 'd': 0.529247}
{'code': '734', 'band': 'R', 'type': None, 'catalog': 'd', 'start': None, 'stop': None, 'd': 0.576119}
{'code': '735', 'band': 'R', 'type': None, 'catalog': 'd', 'start': None, 'stop': None, 'd': 0.040981}
{'code': '739', 'band': 'R', 'type': None, 'catalog': 'd', 'start': None, 'stop': None, 'd': 1.033975}
{'code': '761', 'band': 'R', 'type': None, 'catalog': 'd', 'start': None, 'stop': None, 'd': -0.062145}
{'code': '809', 'band': 'R', 'type': None, 'catalog': 'd', 'start': None, 'stop': None, 'd': 0.607924}
{'code': '844', 'band': 'R', 'type': None, 'catalog': 'd', 'start': None, 'stop': None, 'd': 0.147939}
{'code': '850', 'band': 'R', 'type': None, 'catalog': 'd', 'start': None, 'stop': None, 'd': -0.896304}
{'code': '858', 'band': 'R', 'type': None, 'catalog': 'd', 'start': None, 'stop': None, 'd': 0.513248}
{'code': '941', 'band': 'R', 'type': None, 'catalog': 'd', 'start': None, 'stop': None, 'd': 0.661011}
{'code': '946', 'band': 'R', 'type': None, 'catalog': 'd', 'start': None, 'stop': None, 'd': 0.401651}
{'code': 'A28', 'band': 'R', 'type': None, 'catalog': 'd', 'start': None, 'stop': None, 'd': 0.598998}
{'code': 'A50', 'band': 'R', 'type': None, 'catalog': 'd', 'start': None, 'stop': None, 'd': 1.313932}
{'code': 'A77', 'band': 'R', 'type': None, 'catalog': 'd', 'start': None, 'stop': None, 'd': 0.409536}
{'code': 'B66', 'band': 'R', 'type': None, 'catalog': 'd', 'start': None, 'stop': None, 'd': 0.509812}
{'code': 'H72', 'band': 'R', 'type': None, 'catalog': 'd', 'start': None, 'stop': None, 'd': 0.571199}
{'code': 'J84', 'band': 'R', 'type': None, 'catalog': 'd', 'start': None, 'stop': None, 'd': 0.434592}
{'code': 'J87', 'band': 'R', 'type': None, 'catalog': 'd', 'start': None, 'stop': None, 'd': 0.207108}
{'code': 'J95', 'band': 'R', 'type': None, 'catalog': 'd', 'start': None, 'stop': None, 'd': 0.104117}
{'code': 'Q68', 'band': 'R', 'type': None, 'catalog': 'd', 'start': None, 'stop': None, 'd': 0.65593}
{'code': '413', 'band': 'R', 'type': None, 'catalog': 'e', 'start': None, 'stop': None, 'd': 0.118981}
{'code': '422', 'band': 'R', 'type': None, 'catalog': 'e', 'start': None, 'stop': None, 'd': 0.293238}
{'code': '428', 'band': 'R', 'type': None, 'catalog': 'e', 'start': None, 'stop': None, 'd': 0.156381}
{'code': '938', 'band': 'R', 'type': None, 'catalog': 'e', 'start': None, 'stop': None, 'd': -0.21124}
{'code': '012', 'band': 'R', 'type': None, 'catalog': 'g', 'start': None, 'stop': None, 'd': 0.372179}
{'code': 'G27', 'band': 'R', 'type': None, 'catalog': 'g', 'start': None, 'stop': None, 'd': -0.063947}
{'code': '703', 'band': 'R', 'type': None, 'catalog': 'h', 'start': None, 'stop': None, 'd': -0.045451}
{'code': '071', 'band': 'R', 'type': None, 'catalog': 'i', 'start': None, 'stop': None, 'd': 0.248741}
{'code': '587', 'band': 'R', 'type': None, 'catalog': 'i', 'start': None, 'stop': None, 'd': 0.733761}
{'code': '683', 'band': 'R', 'type': None, 'catalog': 'i', 'start': None, 'stop': None, 'd': -0.200696}
{'code': '850', 'band': 'R', 'type': None, 'catalog': 'i', 'start': None, 'stop': None, 'd': 0.03202}
{'code': '012', 'band': 'R', 'type': None, 'catalog': 'j', 'start': None, 'stop': None, 'd': 0.462764}
{'code': '918', 'band': 'R', 'type': None, 'catalog': 'j', 'start': None, 'stop': None, 'd': 0.546415}
{'code': '163', 'band': 'R', 'type': None, 'catalog': 'm', 'start': None, 'stop': None, 'd': 0.517796}
{'code': '333', 'band': 'R', 'type': None, 'catalog': 'm', 'start': None, 'stop': None, 'd': -0.535961}
{'code': '355', 'band': 'R', 'type': None, 'catalog': 'm', 'start': None, 'stop': None, 'd': -0.117179}
{'code': '413', 'band': 'R', 'type': None, 'catalog': 'm', 'start': None, 'stop': None, 'd': 0.07419}
{'code': '422', 'band': 'R', 'type': None, 'catalog': 'm', 'start': None, 'stop': None, 'd': 0.369286}
{'code': '428', 'band': 'R', 'type': None, 'catalog': 'm', 'start': None, 'stop': None, 'd': -0.13108}
{'code': '450', 'band': 'R', 'type': None, 'catalog': 'm', 'start': None, 'stop': None, 'd': -0.159459}
{'code': '620', 'band': 'R', 'type': None, 'catalog': 'm', 'start': None, 'stop': None, 'd': -0.715065}
{'code': '678', 'band': 'R', 'type': None, 'catalog': 'm', 'start': None, 'stop': None, 'd': -0.435845}
{'code': '683', 'band': 'R', 'type': None, 'catalog': 'm', 'start': None, 'stop': None, 'd': -0.763217}
{'code': '697', 'band': 'R', 'type': None, 'catalog': 'm', 'start': None, 'stop': None, 'd': 0.426112}
{'code': '750', 'band': 'R', 'type': None, 'catalog': 'm', 'start': None, 'stop': None, 'd': 0.281378}
{'code': '784', 'band': 'R', 'type': None, 'catalog': 'm', 'start': None, 'stop': None, 'd': -0.849603}
{'code': '859', 'band': 'R', 'type': None, 'catalog': 'm', 'start': None, 'stop': None, 'd': -0.084031}
{'code': '860', 'band': 'R', 'type': None, 'catalog': 'm', 'start': None, 'stop': None, 'd': 0.888851}
{'code': '951', 'band': 'R', 'type': None, 'catalog': 'm', 'start': None, 'stop': None, 'd': -0.267727}
{'code': 'H07', 'band': 'R', 'type': None, 'catalog': 'm', 'start': None, 'stop': None, 'd': -0.411459}
{'code': 'H77', 'band': 'R', 'type': None, 'catalog': 'm', 'start': None, 'stop': None, 'd': -0.238566}
{'code': 'P93', 'band': 'R', 'type': None, 'catalog': 'm', 'start': None, 'stop': None, 'd': -0.943098}
{'code': 'V05', 'band': 'R', 'type': None, 'catalog': 'm', 'start': None, 'stop': None, 'd': -1.563745}
{'code': 'V30', 'band': 'R', 'type': None, 'catalog': 'm', 'start': None, 'stop': None, 'd': -0.856799}
{'code': '026', 'band': 'R', 'type': None, 'catalog': 'o', 'start': None, 'stop': None, 'd': -0.239064}
{'code': '033', 'band': 'R', 'type': None, 'catalog': 'o', 'start': None, 'stop': None, 'd': 0.044146}
{'code': '069', 'band': 'R', 'type': None, 'catalog': 'o', 'start': None, 'stop': None, 'd': 0.61158}
{'code': '071', 'band': 'R', 'type': None, 'catalog': 'o', 'start': None, 'stop': None, 'd': 0.576353}
{'code': '107', 'band': 'R', 'type': None, 'catalog': 'o', 'start': None, 'stop': None, 'd': 0.511477}
{'code': '108', 'band': 'R', 'type': None, 'catalog': 'o', 'start': None, 'stop': None, 'd': 0.03372}
{'code': '152', 'band': 'R', 'type': None, 'catalog': 'o', 'start': None, 'stop': None, 'd': 0.093591}
{'code': '160', 'band': 'R', 'type': None, 'catalog': 'o', 'start': None, 'stop': None, 'd': 0.719827}
{'code': '185', 'band': 'R', 'type': None, 'catalog': 'o', 'start': None, 'stop': None, 'd': 0.559935}
{'code': '196', 'band': 'R', 'type': None, 'catalog': 'o', 'start': None, 'stop': None, 'd': 0.474248}
{'code': '204', 'band': 'R', 'type': None, 'catalog': 'o', 'start': None, 'stop': None, 'd': 0.413552}
{'code': '260', 'band': 'R', 'type': None, 'catalog': 'o', 'start': None, 'stop': None, 'd': 0.406831}
{'code': '261', 'band': 'R', 'type': None, 'catalog': 'o', 'start': None, 'stop': None, 'd': 0.433314}
{'code': '291', 'band': 'R', 'type': None, 'catalog': 'o', 'start': None, 'stop': None, 'd': 0.302678}
{'code': '294', 'band': 'R', 'type': None, 'catalog': 'o', 'start': None, 'stop': None, 'd': 0.361927}
{'code': '300', 'band': 'R', 'type': None, 'catalog': 'o', 'start': None, 'stop': None, 'd': -0.002519}
{'code': '304', 'band': 'R', 'type': None, 'catalog': 'o', 'start': None, 'stop': None, 'd': 0.292346}
{'code': '423', 'band': 'R', 'type': None, 'catalog': 'o', 'start': None, 'stop': None, 'd': 0.691417}
{'code': '448', 'band': 'R', 'type': None, 'catalog': 'o', 'start': None, 'stop': None, 'd': 0.169213}
{'code': '461', 'band': 'R', 'type': None, 'catalog': 'o', 'start': None, 'stop': None, 'd': 0.318429}
{'code': '469', 'band': 'R', 'type': None, 'catalog': 'o', 'start': None, 'stop': None, 'd': 0.495153}
{'code': '473', 'band': 'R', 'type': None, 'catalog': 'o', 'start': None, 'stop': None, 'd': 0.116561}
{'code': '474', 'band': 'R', 'type': None, 'catalog': 'o', 'start': None, 'stop': None, 'd': 0.378227}
{'code': '493', 'band': 'R', 'type': None, 'catalog': 'o', 'start': None, 'stop': None, 'd': -0.142419}
{'code': '510', 'band': 'R', 'type': None, 'catalog': 'o', 'start': None, 'stop': None, 'd': 0.506099}
{'code': '566', 'band': 'R', 'type': None, 'catalog': 'o', 'start': None, 'stop': None, 'd': 0.445689}
{'code': '568', 'band': 'R', 'type': None, 'catalog': 'o', 'start': None, 'stop': None, 'd': 0.357411}
{'code': '585', 'band': 'R', 'type': None, 'catalog': 'o', 'start': None, 'stop': None, 'd': 1.133014}
{'code': '599', 'band': 'R', 'type': None, 'catalog': 'o', 'start': None, 'stop': None, 'd': 0.631675}
{'code': '608', 'band': 'R', 'type': None, 'catalog': 'o', 'start': None, 'stop': None, 'd': 0.336261}
{'code': '620', 'band': 'R', 'type': None, 'catalog': 'o', 'start': None, 'stop': None, 'd': 0.599819}
{'code': '639', 'band': 'R', 'type': None, 'catalog': 'o', 'start': None, 'stop': None, 'd': 0.442522}
{'code': '644', 'band': 'R', 'type': None, 'catalog': 'o', 'start': None, 'stop': None, 'd': 0.392894}
{'code': '649', 'band': 'R', 'type': None, 'catalog': 'o', 'start': None, 'stop': None, 'd': 0.49524}
{'code': '673', 'band': 'R', 'type': None, 'catalog': 'o', 'start': None, 'stop': None, 'd': 0.071435}
{'code': '691', 'band': 'R', 'type': None, 'catalog': 'o', 'start': None, 'stop': None, 'd': 0.237578}
{'code': '695', 'band': 'R', 'type': None, 'catalog': 'o', 'start': None, 'stop': None, 'd': 0.329343}
{'code': '699', 'band': 'R', 'type': None, 'catalog': 'o', 'start': None, 'stop': None, 'd': 0.468198}
{'code': '754', 'band': 'R', 'type': None, 'catalog': 'o', 'start': None, 'stop': None, 'd': 0.132379}
{'code': '807', 'band': 'R', 'type': None, 'catalog': 'o', 'start': None, 'stop': None, 'd': 1.081409}
{'code': '809', 'band': 'R', 'type': None, 'catalog': 'o', 'start': None, 'stop': None, 'd': 0.789635}
{'code': '830', 'band': 'R', 'type': None, 'catalog': 'o', 'start': None, 'stop': None, 'd': 0.678565}
{'code': '841', 'band': 'R', 'type': None, 'catalog': 'o', 'start': None, 'stop': None, 'd': 0.549515}
{'code': '844', 'band': 'R', 'type': None, 'catalog': 'o', 'start': None, 'stop': None, 'd': 0.599903}
{'code': '859', 'band': 'R', 'type': None, 'catalog': 'o', 'start': None, 'stop': None, 'd': 0.439201}
{'code': '926', 'band': 'R', 'type': None, 'catalog': 'o', 'start': None, 'stop': None, 'd': 0.232093}
{'code': '932', 'band': 'R', 'type': None, 'catalog': 'o', 'start': None, 'stop': None, 'd': 0.618373}
{'code': '950', 'band': 'R', 'type': None, 'catalog': 'o', 'start': None, 'stop': None, 'd': 1.03261}
{'code': '970', 'band': 'R', 'type': None, 'catalog': 'o', 'start': None, 'stop': None, 'd': 0.277988}
{'code': 'A32', 'band': 'R', 'type': None, 'catalog': 'o', 'start': None, 'stop': None, 'd': 0.284462}
{'code': 'A50', 'band': 'R', 'type': None, 'catalog': 'o', 'start': None, 'stop': None, 'd': -0.527472}
{'code': 'A76', 'band': 'R', 'type': None, 'catalog': 'o', 'start': None, 'stop': None, 'd': 0.393414}
{'code': 'A92', 'band': 'R', 'type': None, 'catalog': 'o', 'start': None, 'stop': None, 'd': 0.786352}
{'code': 'B15', 'band': 'R', 'type': None, 'catalog': 'o', 'start': None, 'stop': None, 'd': 0.764228}
{'code': 'B24', 'band': 'R', 'type': None, 'catalog': 'o', 'start': None, 'stop': None, 'd': 0.367223}
{'code': 'B61', 'band': 'R', 'type': None, 'catalog': 'o', 'start': None, 'stop': None, 'd': -0.088911}
{'code': 'B67', 'band': 'R', 'type': None, 'catalog': 'o', 'start': None, 'stop': None, 'd': 0.658174}
{'code': 'B75', 'band': 'R', 'type': None, 'catalog': 'o', 'start': None, 'stop': None, 'd': 0.102887}
{'code': 'B90', 'band': 'R', 'type': None, 'catalog': 'o', 'start': None, 'stop': None, 'd': 0.78077}
{'code': 'C41', 'band': 'R', 'type': None, 'catalog': 'o', 'start': None, 'stop': None, 'd': 0.128381}
{'code': 'C94', 'band': 'R', 'type': None, 'catalog': 'o', 'start': None, 'stop': None, 'd': 0.15979}
{'code': 'D29', 'band': 'R', 'type': None, 'catalog': 'o', 'start': None, 'stop': None, 'd': -0.042573}
{'code': 'D35', 'band': 'R', 'type': None, 'catalog': 'o', 'start': None, 'stop': None, 'd': -0.145397}
{'code': 'D54', 'band': 'R', 'type': None, 'catalog': 'o', 'start': None, 'stop': None, 'd': 0.125243}
{'code': 'E10', 'band': 'R', 'type': None, 'catalog': 'o', 'start': None, 'stop': None, 'd': 0.513895}
{'code': 'F65', 'band': 'R', 'type': None, 'catalog': 'o', 'start': None, 'stop': None, 'd': 0.671184}
{'code': 'G48', 'band': 'R', 'type': None, 'catalog': 'o', 'start': None, 'stop': None, 'd': -0.099459}
{'code': 'G56', 'band': 'R', 'type': None, 'catalog': 'o', 'start': None, 'stop': None, 'd': 0.087664}
{'code': 'G88', 'band': 'R', 'type': None, 'catalog': 'o', 'start': None, 'stop': None, 'd': 0.678659}
{'code': 'G92', 'band': 'R', 'type': None, 'catalog': 'o', 'start': None, 'stop': None, 'd': 0.108118}
{'code': 'H01', 'band': 'R', 'type': None, 'catalog': 'o', 'start': None, 'stop': None, 'd': 0.491717}
{'code': 'H06', 'band': 'R', 'type': None, 'catalog': 'o', 'start': None, 'stop': None, 'd': 0.606563}
{'code': 'H15', 'band': 'R', 'type': None, 'catalog': 'o', 'start': None, 'stop': None, 'd': 0.009992}
{'code': 'H26', 'band': 'R', 'type': None, 'catalog': 'o', 'start': None, 'stop': None, 'd': -0.367172}
{'code': 'H47', 'band': 'R', 'type': None, 'catalog': 'o', 'start': None, 'stop': None, 'd': 0.357413}
{'code': 'H51', 'band': 'R', 'type': None, 'catalog': 'o', 'start': None, 'stop': None, 'd': 0.487505}
{'code': 'H88', 'band': 'R', 'type': None, 'catalog': 'o', 'start': None, 'stop': None, 'd': 0.585251}
{'code': 'I89', 'band': 'R', 'type': None, 'catalog': 'o', 'start': None, 'stop': None, 'd': 0.815591}
{'code': 'J04', 'band': 'R', 'type': None, 'catalog': 'o', 'start': None, 'stop': None, 'd': 0.482235}
{'code': 'J16', 'band': 'R', 'type': None, 'catalog': 'o', 'start': None, 'stop': None, 'd': 0.505001}
{'code': 'J51', 'band': 'R', 'type': None, 'catalog': 'o', 'start': None, 'stop': None, 'd': 0.402083}
{'code': 'J95', 'band': 'R', 'type': None, 'catalog': 'o', 'start': None, 'stop': None, 'd': 0.106453}
{'code': 'K51', 'band': 'R', 'type': None, 'catalog': 'o', 'start': None, 'stop': None, 'd': -0.297813}
{'code': 'K88', 'band': 'R', 'type': None, 'catalog': 'o', 'start': None, 'stop': None, 'd': 0.54018}
{'code': 'K95', 'band': 'R', 'type': None, 'catalog': 'o', 'start': None, 'stop': None, 'd': 0.171683}
{'code': 'L52', 'band': 'R', 'type': None, 'catalog': 'o', 'start': None, 'stop': None, 'd': 0.167696}
{'code': 'P93', 'band': 'R', 'type': None, 'catalog': 'o', 'start': None, 'stop': None, 'd': 0.370184}
{'code': 'Q60', 'band': 'R', 'type': None, 'catalog': 'o', 'start': None, 'stop': None, 'd': 0.005592}
{'code': 'Q62', 'band': 'R', 'type': None, 'catalog': 'o', 'start': None, 'stop': None, 'd': 0.623707}
{'code': 'W85', 'band': 'R', 'type': None, 'catalog': 'o', 'start': None, 'stop': None, 'd': 0.114364}
{'code': 'W92', 'band': 'R', 'type': None, 'catalog': 'o', 'start': None, 'stop': None, 'd': 0.157037}
{'code': 'Z22', 'band': 'R', 'type': None, 'catalog': 'o', 'start': None, 'stop': None, 'd': 0.074625}
{'code': '006', 'band': 'R', 'type': None, 'catalog': 'q', 'start': None, 'stop': None, 'd': 0.387393}
{'code': '046', 'band': 'R', 'type': None, 'catalog': 'q', 'start': None, 'stop': None, 'd': 0.346686}
{'code': '089', 'band': 'R', 'type': None, 'catalog': 'q', 'start': None, 'stop': None, 'd': 0.333674}
{'code': '094', 'band': 'R', 'type': None, 'catalog': 'q', 'start': None, 'stop': None, 'd': 0.426285}
{'code': '104', 'band': 'R', 'type': None, 'catalog': 'q', 'start': None, 'stop': None, 'd': 0.537436}
{'code': '106', 'band': 'R', 'type': None, 'catalog': 'q', 'start': None, 'stop': None, 'd': 0.88264}
{'code': '107', 'band': 'R', 'type': None, 'catalog': 'q', 'start': None, 'stop': None, 'd': 0.604474}
{'code': '113', 'band': 'R', 'type': None, 'catalog': 'q', 'start': None, 'stop': None, 'd': 0.313135}
{'code': '157', 'band': 'R', 'type': None, 'catalog': 'q', 'start': None, 'stop': None, 'd': 0.588052}
{'code': '160', 'band': 'R', 'type': None, 'catalog': 'q', 'start': None, 'stop': None, 'd': 0.376083}
{'code': '168', 'band': 'R', 'type': None, 'catalog': 'q', 'start': None, 'stop': None, 'd': 0.308684}
{'code': '196', 'band': 'R', 'type': None, 'catalog': 'q', 'start': None, 'stop': None, 'd': 0.829853}
{'code': '203', 'band': 'R', 'type': None, 'catalog': 'q', 'start': None, 'stop': None, 'd': 0.349971}
{'code': '204', 'band': 'R', 'type': None, 'catalog': 'q', 'start': None, 'stop': None, 'd': 0.155183}
{'code': '215', 'band': 'R', 'type': None, 'catalog': 'q', 'start': None, 'stop': None, 'd': -0.132403}
{'code': '246', 'band': 'R', 'type': None, 'catalog': 'q', 'start': None, 'stop': None, 'd': 0.272348}
{'code': '323', 'band': 'R', 'type': None, 'catalog': 'q', 'start': None, 'stop': None, 'd': 0.374005}
{'code': '434', 'band': 'R', 'type': None, 'catalog': 'q', 'start': None, 'stop': None, 'd': 0.013386}
{'code': '448', 'band': 'R', 'type': None, 'catalog': 'q', 'start': None, 'stop': None, 'd': 0.241759}
{'code': '470', 'band': 'R', 'type': None, 'catalog': 'q', 'start': None, 'stop': None, 'd': 0.936625}
{'code': '511', 'band': 'R', 'type': None, 'catalog': 'q', 'start': None, 'stop': None, 'd': 0.158811}
{'code': '561', 'band': 'R', 'type': None, 'catalog': 'q', 'start': None, 'stop': None, 'd': 0.142089}
{'code': '583', 'band': 'R', 'type': None, 'catalog': 'q', 'start': None, 'stop': None, 'd': 0.980434}
{'code': '585', 'band': 'R', 'type': None, 'catalog': 'q', 'start': None, 'stop': None, 'd': 0.72883}
{'code': '587', 'band': 'R', 'type': None, 'catalog': 'q', 'start': None, 'stop': None, 'd': 0.20799}
{'code': '619', 'band': 'R', 'type': None, 'catalog': 'q', 'start': None, 'stop': None, 'd': -0.062279}
{'code': '628', 'band': 'R', 'type': None, 'catalog': 'q', 'start': None, 'stop': None, 'd': 0.837056}
{'code': '726', 'band': 'R', 'type': None, 'catalog': 'q', 'start': None, 'stop': None, 'd': 0.834288}
{'code': '734', 'band': 'R', 'type': None, 'catalog': 'q', 'start': None, 'stop': None, 'd': 0.470787}
{'code': '850', 'band': 'R', 'type': None, 'catalog': 'q', 'start': None, 'stop': None, 'd': 0.224763}
{'code': '954', 'band': 'R', 'type': None, 'catalog': 'q', 'start': None, 'stop': None, 'd': 0.205875}
{'code': '970', 'band': 'R', 'type': None, 'catalog': 'q', 'start': None, 'stop': None, 'd': 0.460937}
{'code': '987', 'band': 'R', 'type': None, 'catalog': 'q', 'start': None, 'stop': None, 'd': 0.329544}
{'code': 'A17', 'band': 'R', 'type': None, 'catalog': 'q', 'start': None, 'stop': None, 'd': 0.497523}
{'code': 'A92', 'band': 'R', 'type': None, 'catalog': 'q', 'start': None, 'stop': None, 'd': 0.621598}
{'code': 'B15', 'band': 'R', 'type': None, 'catalog': 'q', 'start': None, 'stop': None, 'd': -0.073259}
{'code': 'B17', 'band': 'R', 'type': None, 'catalog': 'q', 'start': None, 'stop': None, 'd': 0.45357}
{'code': 'B18', 'band': 'R', 'type': None, 'catalog': 'q', 'start': None, 'stop': None, 'd': 0.222588}
{'code': 'B24', 'band': 'R', 'type': None, 'catalog': 'q', 'start': None, 'stop': None, 'd': 0.007715}
{'code': 'B49', 'band': 'R', 'type': None, 'catalog': 'q', 'start': None, 'stop': None, 'd': 0.414524}
{'code': 'B50', 'band': 'R', 'type': None, 'catalog': 'q', 'start': None, 'stop': None, 'd': 0.266705}
{'code': 'B67', 'band': 'R', 'type': None, 'catalog': 'q', 'start': None, 'stop': None, 'd': 0.780844}
{'code': 'B74', 'band': 'R', 'type': None, 'catalog': 'q', 'start': None, 'stop': None, 'd': 0.379174}
{'code': 'B88', 'band': 'R', 'type': None, 'catalog': 'q', 'start': None, 'stop': None, 'd': 0.226652}
{'code': 'B92', 'band': 'R', 'type': None, 'catalog': 'q', 'start': None, 'stop': None, 'd': 0.304063}
{'code': 'B96', 'band': 'R', 'type': None, 'catalog': 'q', 'start': None, 'stop': None, 'd': 0.605551}
{'code': 'C01', 'band': 'R', 'type': None, 'catalog': 'q', 'start': None, 'stop': None, 'd': 0.004062}
{'code': 'C18', 'band': 'R', 'type': None, 'catalog': 'q', 'start': None, 'stop': None, 'd': -0.032615}
{'code': 'C23', 'band': 'R', 'type': None, 'catalog': 'q', 'start': None, 'stop': None, 'd': 0.614436}
{'code': 'C27', 'band': 'R', 'type': None, 'catalog': 'q', 'start': None, 'stop': None, 'd': 0.302389}
{'code': 'C36', 'band': 'R', 'type': None, 'catalog': 'q', 'start': None, 'stop': None, 'd': 0.445113}
{'code': 'C73', 'band': 'R', 'type': None, 'catalog': 'q', 'start': None, 'stop': None, 'd': 0.253821}
{'code': 'D00', 'band': 'R', 'type': None, 'catalog': 'q', 'start': None, 'stop': None, 'd': 0.388727}
{'code': 'D03', 'band': 'R', 'type': None, 'catalog': 'q', 'start': None, 'stop': None, 'd': 0.077138}
{'code': 'D08', 'band': 'R', 'type': None, 'catalog': 'q', 'start': None, 'stop': None, 'd': 0.688121}
{'code': 'D29', 'band': 'R', 'type': None, 'catalog': 'q', 'start': None, 'stop': None, 'd': 0.147456}
{'code': 'E08', 'band': 'R', 'type': None, 'catalog': 'q', 'start': None, 'stop': None, 'd': 0.515639}
{'code': 'E89', 'band': 'R', 'type': None, 'catalog': 'q', 'start': None, 'stop': None, 'd': 0.472099}
{'code': 'E94', 'band': 'R', 'type': None, 'catalog': 'q', 'start': None, 'stop': None, 'd': 0.331567}
{'code': 'G38', 'band': 'R', 'type': None, 'catalog': 'q', 'start': None, 'stop': None, 'd': 0.386655}
{'code': 'G40', 'band': 'R', 'type': None, 'catalog': 'q', 'start': None, 'stop': None, 'd': 0.35358}
{'code': 'G48', 'band': 'R', 'type': None, 'catalog': 'q', 'start': None, 'stop': None, 'd': 0.157633}
{'code': 'G58', 'band': 'R', 'type': None, 'catalog': 'q', 'start': None, 'stop': None, 'd': 0.611169}
{'code': 'H06', 'band': 'R', 'type': None, 'catalog': 'q', 'start': None, 'stop': None, 'd': 0.32275}
{'code': 'H15', 'band': 'R', 'type': None, 'catalog': 'q', 'start': None, 'stop': None, 'd': 0.081672}
{'code': 'H23', 'band': 'R', 'type': None, 'catalog': 'q', 'start': None, 'stop': None, 'd': -0.440519}
{'code': 'H36', 'band': 'R', 'type': None, 'catalog': 'q', 'start': None, 'stop': None, 'd': 0.360641}
{'code': 'H45', 'band': 'R', 'type': None, 'catalog': 'q', 'start': None, 'stop': None, 'd': 0.028877}
{'code': 'H47', 'band': 'R', 'type': None, 'catalog': 'q', 'start': None, 'stop': None, 'd': 0.472768}
{'code': 'I15', 'band': 'R', 'type': None, 'catalog': 'q', 'start': None, 'stop': None, 'd': 0.283177}
{'code': 'I39', 'band': 'R', 'type': None, 'catalog': 'q', 'start': None, 'stop': None, 'd': -0.19087}
{'code': 'I83', 'band': 'R', 'type': None, 'catalog': 'q', 'start': None, 'stop': None, 'd': 0.482096}
{'code': 'J04', 'band': 'R', 'type': None, 'catalog': 'q', 'start': None, 'stop': None, 'd': 0.88915}
{'code': 'J22', 'band': 'R', 'type': None, 'catalog': 'q', 'start': None, 'stop': None, 'd': 0.339114}
{'code': 'J27', 'band': 'R', 'type': None, 'catalog': 'q', 'start': None, 'stop': None, 'd': 0.518306}
{'code': 'J43', 'band': 'R', 'type': None, 'catalog': 'q', 'start': None, 'stop': None, 'd': 0.060016}
{'code': 'J69', 'band': 'R', 'type': None, 'catalog': 'q', 'start': None, 'stop': None, 'd': 0.32604}
{'code': 'J95', 'band': 'R', 'type': None, 'catalog': 'q', 'start': None, 'stop': None, 'd': 0.326784}
{'code': 'K14', 'band': 'R', 'type': None, 'catalog': 'q', 'start': None, 'stop': None, 'd': 0.119748}
{'code': 'K19', 'band': 'R', 'type': None, 'catalog': 'q', 'start': None, 'stop': None, 'd': 0.350634}
{'code': 'K20', 'band': 'R', 'type': None, 'catalog': 'q', 'start': None, 'stop': None, 'd': 0.44336}
{'code': 'K23', 'band': 'R', 'type': None, 'catalog': 'q', 'start': None, 'stop': None, 'd': 0.174264}
{'code': 'K30', 'band': 'R', 'type': None, 'catalog': 'q', 'start': None, 'stop': None, 'd': 0.492102}
{'code': 'K32', 'band': 'R', 'type': None, 'catalog': 'q', 'start': None, 'stop': None, 'd': 0.323435}
{'code': 'K38', 'band': 'R', 'type': None, 'catalog': 'q', 'start': None, 'stop': None, 'd': 0.021375}
{'code': 'K51', 'band': 'R', 'type': None, 'catalog': 'q', 'start': None, 'stop': None, 'd': -0.172812}
{'code': 'K61', 'band': 'R', 'type': None, 'catalog': 'q', 'start': None, 'stop': None, 'd': 0.597336}
{'code': 'K62', 'band': 'R', 'type': None, 'catalog': 'q', 'start': None, 'stop': None, 'd': 0.599208}
{'code': 'K63', 'band': 'R', 'type': None, 'catalog': 'q', 'start': None, 'stop': None, 'd': 0.285536}
{'code': 'K65', 'band': 'R', 'type': None, 'catalog': 'q', 'start': None, 'stop': None, 'd': 0.364729}
{'code': 'K74', 'band': 'R', 'type': None, 'catalog': 'q', 'start': None, 'stop': None, 'd': 0.32025}
{'code': 'K81', 'band': 'R', 'type': None, 'catalog': 'q', 'start': None, 'stop': None, 'd': 0.636975}
{'code': 'K91', 'band': 'R', 'type': None, 'catalog': 'q', 'start': None, 'stop': None, 'd': 0.162637}
{'code': 'K92', 'band': 'R', 'type': None, 'catalog': 'q', 'start': None, 'stop': None, 'd': 0.284811}
{'code': 'L28', 'band': 'R', 'type': None, 'catalog': 'q', 'start': None, 'stop': None, 'd': 0.106849}
{'code': 'L33', 'band': 'R', 'type': None, 'catalog': 'q', 'start': None, 'stop': None, 'd': 0.379593}
{'code': 'L75', 'band': 'R', 'type': None, 'catalog': 'q', 'start': None, 'stop': None, 'd': -0.417073}
{'code': 'M04', 'band': 'R', 'type': None, 'catalog': 'q', 'start': None, 'stop': None, 'd': 0.427691}
{'code': 'O75', 'band': 'R', 'type': None, 'catalog': 'q', 'start': None, 'stop': None, 'd': 0.399784}
{'code': 'O85', 'band': 'R', 'type': None, 'catalog': 'q', 'start': None, 'stop': None, 'd': 0.093109}
{'code': 'P87', 'band': 'R', 'type': None, 'catalog': 'q', 'start': None, 'stop': None, 'd': 0.436384}
{'code': 'Q11', 'band': 'R', 'type': None, 'catalog': 'q', 'start': None, 'stop': None, 'd': 0.399547}
{'code': 'Q21', 'band': 'R', 'type': None, 'catalog': 'q', 'start': None, 'stop': None, 'd': -0.030413}
{'code': 'Q60', 'band': 'R', 'type': None, 'catalog': 'q', 'start': None, 'stop': None, 'd': 0.189633}
{'code': 'Q62', 'band': 'R', 'type': None, 'catalog': 'q', 'start': None, 'stop': None, 'd': 0.059699}
{'code': 'Q64', 'band': 'R', 'type': None, 'catalog': 'q', 'start': None, 'stop': None, 'd': 0.415351}
{'code': 'Q67', 'band': 'R', 'type': None, 'catalog': 'q', 'start': None, 'stop': None, 'd': 0.279495}
{'code': 'Q68', 'band': 'R', 'type': None, 'catalog': 'q', 'start': None, 'stop': None, 'd': 0.27301}
{'code': 'Q79', 'band': 'R', 'type': None, 'catalog': 'q', 'start': None, 'stop': None, 'd': 0.026682}
{'code': 'U55', 'band': 'R', 'type': None, 'catalog': 'q', 'start': None, 'stop': None, 'd': -0.03772}
{'code': 'U65', 'band': 'R', 'type': None, 'catalog': 'q', 'start': None, 'stop': None, 'd': -0.477259}
{'code': 'U69', 'band': 'R', 'type': None, 'catalog': 'q', 'start': None, 'stop': None, 'd': -0.102205}
{'code': 'U71', 'band': 'R', 'type': None, 'catalog': 'q', 'start': None, 'stop': None, 'd': 0.140694}
{'code': 'V16', 'band': 'R', 'type': None, 'catalog': 'q', 'start': None, 'stop': None, 'd': 0.523393}
{'code': 'V26', 'band': 'R', 'type': None, 'catalog': 'q', 'start': None, 'stop': None, 'd': 0.017493}
{'code': 'V83', 'band': 'R', 'type': None, 'catalog': 'q', 'start': None, 'stop': None, 'd': -0.037425}
{'code': 'W08', 'band': 'R', 'type': None, 'catalog': 'q', 'start': None, 'stop': None, 'd': 0.235565}
{'code': 'W11', 'band': 'R', 'type': None, 'catalog': 'q', 'start': None, 'stop': None, 'd': -0.236843}
{'code': 'W25', 'band': 'R', 'type': None, 'catalog': 'q', 'start': None, 'stop': None, 'd': 0.705905}
{'code': 'W33', 'band': 'R', 'type': None, 'catalog': 'q', 'start': None, 'stop': None, 'd': 0.292652}
{'code': 'W85', 'band': 'R', 'type': None, 'catalog': 'q', 'start': None, 'stop': None, 'd': 0.063227}
{'code': 'W98', 'band': 'R', 'type': None, 'catalog': 'q', 'start': None, 'stop': None, 'd': 0.261312}
{'code': 'X74', 'band': 'R', 'type': None, 'catalog': 'q', 'start': None, 'stop': None, 'd': -0.120118}
{'code': 'Y00', 'band': 'R', 'type': None, 'catalog': 'q', 'start': None, 'stop': None, 'd': -0.232216}
{'code': 'Z30', 'band': 'R', 'type': None, 'catalog': 'q', 'start': None, 'stop': None, 'd': 0.588456}
{'code': 'Z36', 'band': 'R', 'type': None, 'catalog': 'q', 'start': None, 'stop': None, 'd': 0.37893}
{'code': 'Z40', 'band': 'R', 'type': None, 'catalog': 'q', 'start': None, 'stop': None, 'd': 0.543883}
{'code': 'Z45', 'band': 'R', 'type': None, 'catalog': 'q', 'start': None, 'stop': None, 'd': 0.776562}
{'code': 'Z73', 'band': 'R', 'type': None, 'catalog': 'q', 'start': None, 'stop': None, 'd': 0.249417}
{'code': 'Z92', 'band': 'R', 'type': None, 'catalog': 'q', 'start': None, 'stop': None, 'd': 0.056082}
{'code': '006', 'band': 'R', 'type': None, 'catalog': 'r', 'start': None, 'stop': None, 'd': -0.070944}
{'code': '012', 'band': 'R', 'type': None, 'catalog': 'r', 'start': None, 'stop': None, 'd': 0.330896}
{'code': '104', 'band': 'R', 'type': None, 'catalog': 'r', 'start': None, 'stop': None, 'd': 0.226548}
{'code': '106', 'band': 'R', 'type': None, 'catalog': 'r', 'start': None, 'stop': None, 'd': 0.757127}
{'code': '113', 'band': 'R', 'type': None, 'catalog': 'r', 'start': None, 'stop': None, 'd': 0.209472}
{'code': '118', 'band': 'R', 'type': None, 'catalog': 'r', 'start': None, 'stop': None, 'd': 0.268048}
{'code': '130', 'band': 'R', 'type': None, 'catalog': 'r', 'start': None, 'stop': None, 'd': 0.196978}
{'code': '138', 'band': 'R', 'type': None, 'catalog': 'r', 'start': None, 'stop': None, 'd': 0.232938}
{'code': '143', 'band': 'R', 'type': None, 'catalog': 'r', 'start': None, 'stop': None, 'd': 0.230846}
{'code': '145', 'band': 'R', 'type': None, 'catalog': 'r', 'start': None, 'stop': None, 'd': 0.295256}
{'code': '152', 'band': 'R', 'type': None, 'catalog': 'r', 'start': None, 'stop': None, 'd': 0.042839}
{'code': '157', 'band': 'R', 'type': None, 'catalog': 'r', 'start': None, 'stop': None, 'd': 0.383336}
{'code': '160', 'band': 'R', 'type': None, 'catalog': 'r', 'start': None, 'stop': None, 'd': 0.081575}
{'code': '170', 'band': 'R', 'type': None, 'catalog': 'r', 'start': None, 'stop': None, 'd': 0.128106}
{'code': '176', 'band': 'R', 'type': None, 'catalog': 'r', 'start': None, 'stop': None, 'd': 0.399824}
{'code': '185', 'band': 'R', 'type': None, 'catalog': 'r', 'start': None, 'stop': None, 'd': 0.274511}
{'code': '204', 'band': 'R', 'type': None, 'catalog': 'r', 'start': None, 'stop': None, 'd': 0.182084}
{'code': '213', 'band': 'R', 'type': None, 'catalog': 'r', 'start': None, 'stop': None, 'd': 0.232389}
{'code': '215', 'band': 'R', 'type': None, 'catalog': 'r', 'start': None, 'stop': None, 'd': 0.367021}
{'code': '235', 'band': 'R', 'type': None, 'catalog': 'r', 'start': None, 'stop': None, 'd': 0.340992}
{'code': '413', 'band': 'R', 'type': None, 'catalog': 'r', 'start': None, 'stop': None, 'd': 0.018499}
{'code': '423', 'band': 'R', 'type': None, 'catalog': 'r', 'start': None, 'stop': None, 'd': 0.182844}
{'code': '446', 'band': 'R', 'type': None, 'catalog': 'r', 'start': None, 'stop': None, 'd': -0.318687}
{'code': '448', 'band': 'R', 'type': None, 'catalog': 'r', 'start': None, 'stop': None, 'd': 0.040991}
{'code': '473', 'band': 'R', 'type': None, 'catalog': 'r', 'start': None, 'stop': None, 'd': 0.621117}
{'code': '474', 'band': 'R', 'type': None, 'catalog': 'r', 'start': None, 'stop': None, 'd': -1.378816}
{'code': '493', 'band': 'R', 'type': None, 'catalog': 'r', 'start': None, 'stop': None, 'd': -1.006235}
{'code': '540', 'band': 'R', 'type': None, 'catalog': 'r', 'start': None, 'stop': None, 'd': 0.056676}
{'code': '566', 'band': 'R', 'type': None, 'catalog': 'r', 'start': None, 'stop': None, 'd': 0.096256}
{'code': '585', 'band': 'R', 'type': None, 'catalog': 'r', 'start': None, 'stop': None, 'd': 0.292398}
{'code': '620', 'band': 'R', 'type': None, 'catalog': 'r', 'start': None, 'stop': None, 'd': 0.043179}
{'code': '636', 'band': 'R', 'type': None, 'catalog': 'r', 'start': None, 'stop': None, 'd': 0.294233}
{'code': '642', 'band': 'R', 'type': None, 'catalog': 'r', 'start': None, 'stop': None, 'd': 0.164507}
{'code': '648', 'band': 'R', 'type': None, 'catalog': 'r', 'start': None, 'stop': None, 'd': -0.287109}
{'code': '649', 'band': 'R', 'type': None, 'catalog': 'r', 'start': None, 'stop': None, 'd': 0.03428}
{'code': '682', 'band': 'R', 'type': None, 'catalog': 'r', 'start': None, 'stop': None, 'd': 0.440706}
{'code': '683', 'band': 'R', 'type': None, 'catalog': 'r', 'start': None, 'stop': None, 'd': -0.075227}
{'code': '703', 'band': 'R', 'type': None, 'catalog': 'r', 'start': None, 'stop': None, 'd': 0.668252}
{'code': '715', 'band': 'R', 'type': None, 'catalog': 'r', 'start': None, 'stop': None, 'd': -0.44021}
{'code': '726', 'band': 'R', 'type': None, 'catalog': 'r', 'start': None, 'stop': None, 'd': 0.262164}
{'code': '727', 'band': 'R', 'type': None, 'catalog': 'r', 'start': None, 'stop': None, 'd': 0.339306}
{'code': '734', 'band': 'R', 'type': None, 'catalog': 'r', 'start': None, 'stop': None, 'd': 0.105089}
{'code': '735', 'band': 'R', 'type': None, 'catalog': 'r', 'start': None, 'stop': None, 'd': 0.12189}
{'code': '750', 'band': 'R', 'type': None, 'catalog': 'r', 'start': None, 'stop': None, 'd': 0.122305}
{'code': '850', 'band': 'R', 'type': None, 'catalog': 'r', 'start': None, 'stop': None, 'd': 0.268543}
{'code': '859', 'band': 'R', 'type': None, 'catalog': 'r', 'start': None, 'stop': None, 'd': 0.374038}
{'code': '932', 'band': 'R', 'type': None, 'catalog': 'r', 'start': None, 'stop': None, 'd': 0.195759}
{'code': '938', 'band': 'R', 'type': None, 'catalog': 'r', 'start': None, 'stop': None, 'd': 0.059925}
{'code': '939', 'band': 'R', 'type': None, 'catalog': 'r', 'start': None, 'stop': None, 'd': 0.170014}
{'code': '946', 'band': 'R', 'type': None, 'catalog': 'r', 'start': None, 'stop': None, 'd': 0.427548}
{'code': '967', 'band': 'R', 'type': None, 'catalog': 'r', 'start': None, 'stop': None, 'd': 0.238624}
{'code': 'A06', 'band': 'R', 'type': None, 'catalog': 'r', 'start': None, 'stop': None, 'd': 0.436006}
{'code': 'A13', 'band': 'R', 'type': None, 'catalog': 'r', 'start': None, 'stop': None, 'd': 0.178691}
{'code': 'A17', 'band': 'R', 'type': None, 'catalog': 'r', 'start': None, 'stop': None, 'd': 0.434645}
{'code': 'A21', 'band': 'R', 'type': None, 'catalog': 'r', 'start': None, 'stop': None, 'd': 0.103696}
{'code': 'A26', 'band': 'R', 'type': None, 'catalog': 'r', 'start': None, 'stop': None, 'd': 0.272952}
{'code': 'A27', 'band': 'R', 'type': None, 'catalog': 'r', 'start': None, 'stop': None, 'd': -0.096599}
{'code': 'A34', 'band': 'R', 'type': None, 'catalog': 'r', 'start': None, 'stop': None, 'd': 0.048614}
{'code': 'A35', 'band': 'R', 'type': None, 'catalog': 'r', 'start': None, 'stop': None, 'd': 0.596305}
{'code': 'A39', 'band': 'R', 'type': None, 'catalog': 'r', 'start': None, 'stop': None, 'd': 0.438185}
{'code': 'A41', 'band': 'R', 'type': None, 'catalog': 'r', 'start': None, 'stop': None, 'd': -0.568479}
{'code': 'A80', 'band': 'R', 'type': None, 'catalog': 'r', 'start': None, 'stop': None, 'd': 0.540588}
{'code': 'A97', 'band': 'R', 'type': None, 'catalog': 'r', 'start': None, 'stop': None, 'd': 0.183085}
{'code': 'A98', 'band': 'R', 'type': None, 'catalog': 'r', 'start': None, 'stop': None, 'd': 0.183035}
{'code': 'B18', 'band': 'R', 'type': None, 'catalog': 'r', 'start': None, 'stop': None, 'd': 0.98411}
{'code': 'B19', 'band': 'R', 'type': None, 'catalog': 'r', 'start': None, 'stop': None, 'd': -0.245467}
{'code': 'B39', 'band': 'R', 'type': None, 'catalog': 'r', 'start': None, 'stop': None, 'd': 1.164567}
{'code': 'B67', 'band': 'R', 'type': None, 'catalog': 'r', 'start': None, 'stop': None, 'd': 0.166656}
{'code': 'C00', 'band': 'R', 'type': None, 'catalog': 'r', 'start': None, 'stop': None, 'd': 0.48497}
{'code': 'C01', 'band': 'R', 'type': None, 'catalog': 'r', 'start': None, 'stop': None, 'd': 0.747005}
{'code': 'D14', 'band': 'R', 'type': None, 'catalog': 'r', 'start': None, 'stop': None, 'd': 0.0914}
{'code': 'D29', 'band': 'R', 'type': None, 'catalog': 'r', 'start': None, 'stop': None, 'd': 0.146923}
{'code': 'D85', 'band': 'R', 'type': None, 'catalog': 'r', 'start': None, 'stop': None, 'd': 0.209008}
{'code': 'D90', 'band': 'R', 'type': None, 'catalog': 'r', 'start': None, 'stop': None, 'd': 0.142774}
{'code': 'D96', 'band': 'R', 'type': None, 'catalog': 'r', 'start': None, 'stop': None, 'd': 0.502329}
{'code': 'E12', 'band': 'R', 'type': None, 'catalog': 'r', 'start': None, 'stop': None, 'd': 0.290387}
{'code': 'E14', 'band': 'R', 'type': None, 'catalog': 'r', 'start': None, 'stop': None, 'd': 0.116809}
{'code': 'E16', 'band': 'R', 'type': None, 'catalog': 'r', 'start': None, 'stop': None, 'd': 0.354682}
{'code': 'E17', 'band': 'R', 'type': None, 'catalog': 'r', 'start': None, 'stop': None, 'd': -0.716614}
{'code': 'E19', 'band': 'R', 'type': None, 'catalog': 'r', 'start': None, 'stop': None, 'd': -0.758888}
{'code': 'G27', 'band': 'R', 'type': None, 'catalog': 'r', 'start': None, 'stop': None, 'd': 0.188181}
{'code': 'G48', 'band': 'R', 'type': None, 'catalog': 'r', 'start': None, 'stop': None, 'd': -0.467209}
{'code': 'G96', 'band': 'R', 'type': None, 'catalog': 'r', 'start': None, 'stop': None, 'd': 0.922864}
{'code': 'H06', 'band': 'R', 'type': None, 'catalog': 'r', 'start': None, 'stop': None, 'd': 0.190015}
{'code': 'H10', 'band': 'R', 'type': None, 'catalog': 'r', 'start': None, 'stop': None, 'd': 0.042058}
{'code': 'H26', 'band': 'R', 'type': None, 'catalog': 'r', 'start': None, 'stop': None, 'd': 0.018602}
{'code': 'H36', 'band': 'R', 'type': None, 'catalog': 'r', 'start': None, 'stop': None, 'd': 0.144994}
{'code': 'H41', 'band': 'R', 'type': None, 'catalog': 'r', 'start': None, 'stop': None, 'd': 0.204479}
{'code': 'H45', 'band': 'R', 'type': None, 'catalog': 'r', 'start': None, 'stop': None, 'd': 0.217726}
{'code': 'H51', 'band': 'R', 'type': None, 'catalog': 'r', 'start': None, 'stop': None, 'd': -0.402563}
{'code': 'H53', 'band': 'R', 'type': None, 'catalog': 'r', 'start': None, 'stop': None, 'd': 0.145729}
{'code': 'I04', 'band': 'R', 'type': None, 'catalog': 'r', 'start': None, 'stop': None, 'd': 0.162902}
{'code': 'I08', 'band': 'R', 'type': None, 'catalog': 'r', 'start': None, 'stop': None, 'd': 0.204089}
{'code': 'I19', 'band': 'R', 'type': None, 'catalog': 'r', 'start': None, 'stop': None, 'd': 0.603148}
{'code': 'I41', 'band': 'R', 'type': None, 'catalog': 'r', 'start': None, 'stop': None, 'd': -0.339118}
{'code': 'I77', 'band': 'R', 'type': None, 'catalog': 'r', 'start': None, 'stop': None, 'd': 0.468423}
{'code': 'I89', 'band': 'R', 'type': None, 'catalog': 'r', 'start': None, 'stop': None, 'd': 1.419328}
{'code': 'J27', 'band': 'R', 'type': None, 'catalog': 'r', 'start': None, 'stop': None, 'd': 0.434939}
{'code': 'J37', 'band': 'R', 'type': None, 'catalog': 'r', 'start': None, 'stop': None, 'd': -0.309194}
{'code': 'J40', 'band': 'R', 'type': None, 'catalog': 'r', 'start': None, 'stop': None, 'd': 0.433246}
{'code': 'J46', 'band': 'R', 'type': None, 'catalog': 'r', 'start': None, 'stop': None, 'd': -0.522458}
{'code': 'J51', 'band': 'R', 'type': None, 'catalog': 'r', 'start': None, 'stop': None, 'd': 0.154871}
{'code': 'J52', 'band': 'R', 'type': None, 'catalog': 'r', 'start': None, 'stop': None, 'd': -0.111129}
{'code': 'J53', 'band': 'R', 'type': None, 'catalog': 'r', 'start': None, 'stop': None, 'd': 0.485131}
{'code': 'J59', 'band': 'R', 'type': None, 'catalog': 'r', 'start': None, 'stop': None, 'd': 0.125465}
{'code': 'J87', 'band': 'R', 'type': None, 'catalog': 'r', 'start': None, 'stop': None, 'd': 0.125219}
{'code': 'J90', 'band': 'R', 'type': None, 'catalog': 'r', 'start': None, 'stop': None, 'd': 0.321897}
{'code': 'J94', 'band': 'R', 'type': None, 'catalog': 'r', 'start': None, 'stop': None, 'd': 0.068404}
{'code': 'J95', 'band': 'R', 'type': None, 'catalog': 'r', 'start': None, 'stop': None, 'd': 0.055209}
{'code': 'P93', 'band': 'R', 'type': None, 'catalog': 'r', 'start': None, 'stop': None, 'd': 0.219509}
{'code': 'Q62', 'band': 'R', 'type': None, 'catalog': 'r', 'start': None, 'stop': None, 'd': 0.733396}
{'code': 'Y00', 'band': 'R', 'type': None, 'catalog': 'r', 'start': None, 'stop': None, 'd': -0.094559}
{'code': '413', 'band': 'R', 'type': None, 'catalog': 's', 'start': None, 'stop': None, 'd': 0.04697}
{'code': '073', 'band': 'R', 'type': None, 'catalog': 't', 'start': None, 'stop': None, 'd': 0.668044}
{'code': '104', 'band': 'R', 'type': None, 'catalog': 't', 'start': None, 'stop': None, 'd': 1.010563}
{'code': '113', 'band': 'R', 'type': None, 'catalog': 't', 'start': None, 'stop': None, 'd': 0.308367}
{'code': '130', 'band': 'R', 'type': None, 'catalog': 't', 'start': None, 'stop': None, 'd': 0.523479}
{'code': '152', 'band': 'R', 'type': None, 'catalog': 't', 'start': None, 'stop': None, 'd': 0.7566}
{'code': '160', 'band': 'R', 'type': None, 'catalog': 't', 'start': None, 'stop': None, 'd': 0.670435}
{'code': '169', 'band': 'R', 'type': None, 'catalog': 't', 'start': None, 'stop': None, 'd': 0.862025}
{'code': '204', 'band': 'R', 'type': None, 'catalog': 't', 'start': None, 'stop': None, 'd': 0.369116}
{'code': '290', 'band': 'R', 'type': None, 'catalog': 't', 'start': None, 'stop': None, 'd': 0.656982}
{'code': '309', 'band': 'R', 'type': None, 'catalog': 't', 'start': None, 'stop': None, 'd': 0.715085}
{'code': '474', 'band': 'R', 'type': None, 'catalog': 't', 'start': None, 'stop': None, 'd': 0.370111}
{'code': '493', 'band': 'R', 'type': None, 'catalog': 't', 'start': None, 'stop': None, 'd': 0.453857}
{'code': '511', 'band': 'R', 'type': None, 'catalog': 't', 'start': None, 'stop': None, 'd': 0.186973}
{'code': '566', 'band': 'R', 'type': None, 'catalog': 't', 'start': None, 'stop': None, 'd': 0.323472}
{'code': '568', 'band': 'R', 'type': None, 'catalog': 't', 'start': None, 'stop': None, 'd': 0.008742}
{'code': '608', 'band': 'R', 'type': None, 'catalog': 't', 'start': None, 'stop': None, 'd': 0.701564}
{'code': '644', 'band': 'R', 'type': None, 'catalog': 't', 'start': None, 'stop': None, 'd': 0.446618}
{'code': '673', 'band': 'R', 'type': None, 'catalog': 't', 'start': None, 'stop': None, 'd': 0.821244}
{'code': '705', 'band': 'R', 'type': None, 'catalog': 't', 'start': None, 'stop': None, 'd': 0.843196}
{'code': '809', 'band': 'R', 'type': None, 'catalog': 't', 'start': None, 'stop': None, 'd': 1.184262}
{'code': '950', 'band': 'R', 'type': None, 'catalog': 't', 'start': None, 'stop': None, 'd': 0.876298}
{'code': 'A98', 'band': 'R', 'type': None, 'catalog': 't', 'start': None, 'stop': None, 'd': 1.548139}
{'code': 'B49', 'band': 'R', 'type': None, 'catalog': 't', 'start': None, 'stop': None, 'd': 0.598225}
{'code': 'B66', 'band': 'R', 'type': None, 'catalog': 't', 'start': None, 'stop': None, 'd': 0.362562}
{'code': 'B75', 'band': 'R', 'type': None, 'catalog': 't', 'start': None, 'stop': None, 'd': 0.299796}
{'code': 'B96', 'band': 'R', 'type': None, 'catalog': 't', 'start': None, 'stop': None, 'd': 0.402616}
{'code': 'C01', 'band': 'R', 'type': None, 'catalog': 't', 'start': None, 'stop': None, 'd': 0.316946}
{'code': 'E10', 'band': 'R', 'type': None, 'catalog': 't', 'start': None, 'stop': None, 'd': 0.085376}
{'code': 'F51', 'band': 'R', 'type': None, 'catalog': 't', 'start': None, 'stop': None, 'd': -0.318186}
{'code': 'F65', 'band': 'R', 'type': None, 'catalog': 't', 'start': None, 'stop': None, 'd': 0.170473}
{'code': 'G36', 'band': 'R', 'type': None, 'catalog': 't', 'start': None, 'stop': None, 'd': 0.324796}
{'code': 'G56', 'band': 'R', 'type': None, 'catalog': 't', 'start': None, 'stop': None, 'd': 0.56273}
{'code': 'G58', 'band': 'R', 'type': None, 'catalog': 't', 'start': None, 'stop': None, 'd': 0.337269}
{'code': 'H01', 'band': 'R', 'type': None, 'catalog': 't', 'start': None, 'stop': None, 'd': 0.686921}
{'code': 'H47', 'band': 'R', 'type': None, 'catalog': 't', 'start': None, 'stop': None, 'd': 0.794904}
{'code': 'I40', 'band': 'R', 'type': None, 'catalog': 't', 'start': None, 'stop': None, 'd': 0.465733}
{'code': 'J04', 'band': 'R', 'type': None, 'catalog': 't', 'start': None, 'stop': None, 'd': 0.963844}
{'code': 'J69', 'band': 'R', 'type': None, 'catalog': 't', 'start': None, 'stop': None, 'd': 0.012861}
{'code': 'K20', 'band': 'R', 'type': None, 'catalog': 't', 'start': None, 'stop': None, 'd': 0.355492}
{'code': 'K38', 'band': 'R', 'type': None, 'catalog': 't', 'start': None, 'stop': None, 'd': 0.626695}
{'code': 'K81', 'band': 'R', 'type': None, 'catalog': 't', 'start': None, 'stop': None, 'd': 1.091073}
{'code': 'L09', 'band': 'R', 'type': None, 'catalog': 't', 'start': None, 'stop': None, 'd': 0.376881}
{'code': 'M34', 'band': 'R', 'type': None, 'catalog': 't', 'start': None, 'stop': None, 'd': 0.323007}
{'code': 'Q65', 'band': 'R', 'type': None, 'catalog': 't', 'start': None, 'stop': None, 'd': 0.714044}
{'code': 'V37', 'band': 'R', 'type': None, 'catalog': 't', 'start': None, 'stop': None, 'd': 0.214157}
{'code': 'W71', 'band': 'R', 'type': None, 'catalog': 't', 'start': None, 'stop': None, 'd': -0.017258}
{'code': 'W85', 'band': 'R', 'type': None, 'catalog': 't', 'start': None, 'stop': None, 'd': 0.297022}
{'code': 'W86', 'band': 'R', 'type': None, 'catalog': 't', 'start': None, 'stop': None, 'd': 0.551391}
{'code': 'W87', 'band': 'R', 'type': None, 'catalog': 't', 'start': None, 'stop': None, 'd': 0.147139}
{'code': 'Z19', 'band': 'R', 'type': None, 'catalog': 't', 'start': None, 'stop': None, 'd': 1.329105}
{'code': 'Z21', 'band': 'R', 'type': None, 'catalog': 't', 'start': None, 'stop': None, 'd': 0.443818}
{'code': 'Z84', 'band': 'R', 'type': None, 'catalog': 't', 'start': None, 'stop': None, 'd': 0.818707}
{'code': '089', 'band': 'R', 'type': None, 'catalog': 'u', 'start': None, 'stop': None, 'd': -0.239406}
{'code': '104', 'band': 'R', 'type': None, 'catalog': 'u', 'start': None, 'stop': None, 'd': 0.756622}
{'code': '107', 'band': 'R', 'type': None, 'catalog': 'u', 'start': None, 'stop': None, 'd': 0.520497}
{'code': '108', 'band': 'R', 'type': None, 'catalog': 'u', 'start': None, 'stop': None, 'd': 0.292417}
{'code': '114', 'band': 'R', 'type': None, 'catalog': 'u', 'start': None, 'stop': None, 'd': 0.070932}
{'code': '118', 'band': 'R', 'type': None, 'catalog': 'u', 'start': None, 'stop': None, 'd': 0.412918}
{'code': '143', 'band': 'R', 'type': None, 'catalog': 'u', 'start': None, 'stop': None, 'd': -0.251248}
{'code': '157', 'band': 'R', 'type': None, 'catalog': 'u', 'start': None, 'stop': None, 'd': 0.501525}
{'code': '160', 'band': 'R', 'type': None, 'catalog': 'u', 'start': None, 'stop': None, 'd': 0.128986}
{'code': '194', 'band': 'R', 'type': None, 'catalog': 'u', 'start': None, 'stop': None, 'd': 0.588287}
{'code': '204', 'band': 'R', 'type': None, 'catalog': 'u', 'start': None, 'stop': None, 'd': 0.483826}
{'code': '448', 'band': 'R', 'type': None, 'catalog': 'u', 'start': None, 'stop': None, 'd': 0.388534}
{'code': '560', 'band': 'R', 'type': None, 'catalog': 'u', 'start': None, 'stop': None, 'd': -0.542063}
{'code': '585', 'band': 'R', 'type': None, 'catalog': 'u', 'start': None, 'stop': None, 'd': 0.696001}
{'code': '619', 'band': 'R', 'type': None, 'catalog': 'u', 'start': None, 'stop': None, 'd': 0.670956}
{'code': '695', 'band': 'R', 'type': None, 'catalog': 'u', 'start': None, 'stop': None, 'd': 0.600634}
{'code': '711', 'band': 'R', 'type': None, 'catalog': 'u', 'start': None, 'stop': None, 'd': 0.463285}
{'code': '809', 'band': 'R', 'type': None, 'catalog': 'u', 'start': None, 'stop': None, 'd': 0.921462}
{'code': '821', 'band': 'R', 'type': None, 'catalog': 'u', 'start': None, 'stop': None, 'd': 0.081273}
{'code': '822', 'band': 'R', 'type': None, 'catalog': 'u', 'start': None, 'stop': None, 'd': 0.840099}
{'code': '850', 'band': 'R', 'type': None, 'catalog': 'u', 'start': None, 'stop': None, 'd': 0.303757}
{'code': '926', 'band': 'R', 'type': None, 'catalog': 'u', 'start': None, 'stop': None, 'd': -0.217703}
{'code': 'A06', 'band': 'R', 'type': None, 'catalog': 'u', 'start': None, 'stop': None, 'd': 0.516463}
{'code': 'A27', 'band': 'R', 'type': None, 'catalog': 'u', 'start': None, 'stop': None, 'd': 0.513644}
{'code': 'A81', 'band': 'R', 'type': None, 'catalog': 'u', 'start': None, 'stop': None, 'd': -0.078514}
{'code': 'A98', 'band': 'R', 'type': None, 'catalog': 'u', 'start': None, 'stop': None, 'd': 0.11945}
{'code': 'B15', 'band': 'R', 'type': None, 'catalog': 'u', 'start': None, 'stop': None, 'd': 0.448592}
{'code': 'B18', 'band': 'R', 'type': None, 'catalog': 'u', 'start': None, 'stop': None, 'd': 0.179963}
{'code': 'B33', 'band': 'R', 'type': None, 'catalog': 'u', 'start': None, 'stop': None, 'd': -0.250748}
{'code': 'B67', 'band': 'R', 'type': None, 'catalog': 'u', 'start': None, 'stop': None, 'd': -0.158378}
{'code': 'B74', 'band': 'R', 'type': None, 'catalog': 'u', 'start': None, 'stop': None, 'd': -0.319418}
{'code': 'B83', 'band': 'R', 'type': None, 'catalog': 'u', 'start': None, 'stop': None, 'd': 0.438151}
{'code': 'B88', 'band': 'R', 'type': None, 'catalog': 'u', 'start': None, 'stop': None, 'd': 0.150326}
{'code': 'C01', 'band': 'R', 'type': None, 'catalog': 'u', 'start': None, 'stop': None, 'd': 0.494471}
{'code': 'C10', 'band': 'R', 'type': None, 'catalog': 'u', 'start': None, 'stop': None, 'd': 0.38892}
{'code': 'C27', 'band': 'R', 'type': None, 'catalog': 'u', 'start': None, 'stop': None, 'd': 0.393635}
{'code': 'C34', 'band': 'R', 'type': None, 'catalog': 'u', 'start': None, 'stop': None, 'd': 0.190494}
{'code': 'C36', 'band': 'R', 'type': None, 'catalog': 'u', 'start': None, 'stop': None, 'd': -0.406816}
{'code': 'C95', 'band': 'R', 'type': None, 'catalog': 'u', 'start': None, 'stop': None, 'd': 0.176998}
{'code': 'D22', 'band': 'R', 'type': None, 'catalog': 'u', 'start': None, 'stop': None, 'd': 0.319717}
{'code': 'D90', 'band': 'R', 'type': None, 'catalog': 'u', 'start': None, 'stop': None, 'd': 0.492745}
{'code': 'E28', 'band': 'R', 'type': None, 'catalog': 'u', 'start': None, 'stop': None, 'd': 0.469803}
{'code': 'G32', 'band': 'R', 'type': None, 'catalog': 'u', 'start': None, 'stop': None, 'd': 0.587141}
{'code': 'H06', 'band': 'R', 'type': None, 'catalog': 'u', 'start': None, 'stop': None, 'd': 0.365997}
{'code': 'H15', 'band': 'R', 'type': None, 'catalog': 'u', 'start': None, 'stop': None, 'd': 0.143803}
{'code': 'H23', 'band': 'R', 'type': None, 'catalog': 'u', 'start': None, 'stop': None, 'd': 0.016494}
{'code': 'H36', 'band': 'R', 'type': None, 'catalog': 'u', 'start': None, 'stop': None, 'd': 0.416946}
{'code': 'H45', 'band': 'R', 'type': None, 'catalog': 'u', 'start': None, 'stop': None, 'd': 0.002439}
{'code': 'H47', 'band': 'R', 'type': None, 'catalog': 'u', 'start': None, 'stop': None, 'd': -0.072525}
{'code': 'I15', 'band': 'R', 'type': None, 'catalog': 'u', 'start': None, 'stop': None, 'd': -0.03108}
{'code': 'I19', 'band': 'R', 'type': None, 'catalog': 'u', 'start': None, 'stop': None, 'd': 0.316739}
{'code': 'I89', 'band': 'R', 'type': None, 'catalog': 'u', 'start': None, 'stop': None, 'd': 1.003667}
{'code': 'J18', 'band': 'R', 'type': None, 'catalog': 'u', 'start': None, 'stop': None, 'd': 0.442786}
{'code': 'J27', 'band': 'R', 'type': None, 'catalog': 'u', 'start': None, 'stop': None, 'd': 0.301992}
{'code': 'J28', 'band': 'R', 'type': None, 'catalog': 'u', 'start': None, 'stop': None, 'd': 0.472824}
{'code': 'J51', 'band': 'R', 'type': None, 'catalog': 'u', 'start': None, 'stop': None, 'd': -0.071574}
{'code': 'J53', 'band': 'R', 'type': None, 'catalog': 'u', 'start': None, 'stop': None, 'd': 0.136963}
{'code': 'J95', 'band': 'R', 'type': None, 'catalog': 'u', 'start': None, 'stop': None, 'd': 0.387585}
{'code': 'K38', 'band': 'R', 'type': None, 'catalog': 'u', 'start': None, 'stop': None, 'd': 0.625179}
{'code': 'K81', 'band': 'R', 'type': None, 'catalog': 'u', 'start': None, 'stop': None, 'd': 0.611014}
{'code': 'K83', 'band': 'R', 'type': None, 'catalog': 'u', 'start': None, 'stop': None, 'd': 0.575561}
{'code': 'Q60', 'band': 'R', 'type': None, 'catalog': 'u', 'start': None, 'stop': None, 'd': 0.050401}
{'code': 'Q62', 'band': 'R', 'type': None, 'catalog': 'u', 'start': None, 'stop': None, 'd': 0.236549}
{'code': '073', 'band': 'R', 'type': None, 'catalog': 'v', 'start': None, 'stop': None, 'd': 0.450724}
{'code': '204', 'band': 'R', 'type': None, 'catalog': 'v', 'start': None, 'stop': None, 'd': 0.545553}
{'code': '461', 'band': 'R', 'type': None, 'catalog': 'v', 'start': None, 'stop': None, 'd': 0.935996}
{'code': '470', 'band': 'R', 'type': None, 'catalog': 'v', 'start': None, 'stop': None, 'd': 0.645634}
{'code': '587', 'band': 'R', 'type': None, 'catalog': 'v', 'start': None, 'stop': None, 'd': 0.194494}
{'code': '932', 'band': 'R', 'type': None, 'catalog': 'v', 'start': None, 'stop': None, 'd': 0.058593}
{'code': 'A17', 'band': 'R', 'type': None, 'catalog': 'v', 'start': None, 'stop': None, 'd': 0.30659}
{'code': 'A99', 'band': 'R', 'type': None, 'catalog': 'v', 'start': None, 'stop': None, 'd': 0.163874}
{'code': 'B18', 'band': 'R', 'type': None, 'catalog': 'v', 'start': None, 'stop': None, 'd': 0.072112}
{'code': 'C18', 'band': 'R', 'type': None, 'catalog': 'v', 'start': None, 'stop': None, 'd': -0.376323}
{'code': 'C32', 'band': 'R', 'type': None, 'catalog': 'v', 'start': None, 'stop': None, 'd': 0.151571}
{'code': 'E17', 'band': 'R', 'type': None, 'catalog': 'v', 'start': None, 'stop': None, 'd': 0.515728}
{'code': 'F65', 'band': 'R', 'type': None, 'catalog': 'v', 'start': None, 'stop': None, 'd': 0.277475}
{'code': 'H01', 'band': 'R', 'type': None, 'catalog': 'v', 'start': None, 'stop': None, 'd': 0.510785}
{'code': 'H10', 'band': 'R', 'type': None, 'catalog': 'v', 'start': None, 'stop': None, 'd': 0.619325}
{'code': 'H47', 'band': 'R', 'type': None, 'catalog': 'v', 'start': None, 'stop': None, 'd': 0.350116}
{'code': 'J66', 'band': 'R', 'type': None, 'catalog': 'v', 'start': None, 'stop': None, 'd': 0.357228}
{'code': 'Q62', 'band': 'R', 'type': None, 'catalog': 'v', 'start': None, 'stop': None, 'd': 0.692158}
{'code': 'Q68', 'band': 'R', 'type': None, 'catalog': 'v', 'start': None, 'stop': None, 'd': 0.584516}
{'code': '107', 'band': 'R', 'type': None, 'catalog': 'w', 'start': None, 'stop': None, 'd': 0.132834}
{'code': '160', 'band': 'R', 'type': None, 'catalog': 'w', 'start': None, 'stop': None, 'd': -0.504506}
{'code': '213', 'band': 'R', 'type': None, 'catalog': 'w', 'start': None, 'stop': None, 'd': -0.012681}
{'code': '458', 'band': 'R', 'type': None, 'catalog': 'w', 'start': None, 'stop': None, 'd': 0.971215}
{'code': '699', 'band': 'R', 'type': None, 'catalog': 'w', 'start': None, 'stop': None, 'd': 0.182158}
{'code': 'A06', 'band': 'R', 'type': None, 'catalog': 'w', 'start': None, 'stop': None, 'd': 0.555539}
{'code': 'B82', 'band': 'R', 'type': None, 'catalog': 'w', 'start': None, 'stop': None, 'd': 0.565701}
{'code': 'E10', 'band': 'R', 'type': None, 'catalog': 'w', 'start': None, 'stop': None, 'd': 0.658845}
{'code': 'G68', 'band': 'R', 'type': None, 'catalog': 'w', 'start': None, 'stop': None, 'd': 0.350791}
{'code': 'I57', 'band': 'R', 'type': None, 'catalog': 'w', 'start': None, 'stop': None, 'd': 0.593768}
{'code': 'I58', 'band': 'R', 'type': None, 'catalog': 'w', 'start': None, 'stop': None, 'd': 0.29866}
{'code': 'I99', 'band': 'R', 'type': None, 'catalog': 'w', 'start': None, 'stop': None, 'd': 0.333328}
{'code': 'J10', 'band': 'R', 'type': None, 'catalog': 'w', 'start': None, 'stop': None, 'd': 0.234019}
{'code': 'J24', 'band': 'R', 'type': None, 'catalog': 'w', 'start': None, 'stop': None, 'd': 0.493512}
{'code': 'J47', 'band': 'R', 'type': None, 'catalog': 'w', 'start': None, 'stop': None, 'd': 0.12125}
{'code': 'J51', 'band': 'R', 'type': None, 'catalog': 'w', 'start': None, 'stop': None, 'd': 0.045756}
{'code': 'J52', 'band': 'R', 'type': None, 'catalog': 'w', 'start': None, 'stop': None, 'd': 0.247286}
{'code': 'J69', 'band': 'R', 'type': None, 'catalog': 'w', 'start': None, 'stop': None, 'd': 0.498956}
{'code': 'J97', 'band': 'R', 'type': None, 'catalog': 'w', 'start': None, 'stop': None, 'd': 0.529579}
{'code': 'W71', 'band': 'R', 'type': None, 'catalog': 'w', 'start': None, 'stop': None, 'd': -0.091329}
{'code': 'Z27', 'band': 'R', 'type': None, 'catalog': 'w', 'start': None, 'stop': None, 'd': 0.801362}
{'code': '046', 'band': 'R', 'type': None, 'catalog': 'z', 'start': None, 'stop': None, 'd': 0.857411}
{'code': '057', 'band': 'R', 'type': None, 'catalog': 'z', 'start': None, 'stop': None, 'd': 0.231876}
{'code': '113', 'band': 'R', 'type': None, 'catalog': 'z', 'start': None, 'stop': None, 'd': 0.48081}
{'code': '117', 'band': 'R', 'type': None, 'catalog': 'z', 'start': None, 'stop': None, 'd': 0.235644}
{'code': '118', 'band': 'R', 'type': None, 'catalog': 'z', 'start': None, 'stop': None, 'd': 0.110502}
{'code': '121', 'band': 'R', 'type': None, 'catalog': 'z', 'start': None, 'stop': None, 'd': 0.61286}
{'code': '151', 'band': 'R', 'type': None, 'catalog': 'z', 'start': None, 'stop': None, 'd': 0.12348}
{'code': '153', 'band': 'R', 'type': None, 'catalog': 'z', 'start': None, 'stop': None, 'd': -1.050683}
{'code': '294', 'band': 'R', 'type': None, 'catalog': 'z', 'start': None, 'stop': None, 'd': -0.067458}
{'code': '381', 'band': 'R', 'type': None, 'catalog': 'z', 'start': None, 'stop': None, 'd': 0.433421}
{'code': '422', 'band': 'R', 'type': None, 'catalog': 'z', 'start': None, 'stop': None, 'd': -0.415701}
{'code': '428', 'band': 'R', 'type': None, 'catalog': 'z', 'start': None, 'stop': None, 'd': -0.656703}
{'code': '491', 'band': 'R', 'type': None, 'catalog': 'z', 'start': None, 'stop': None, 'd': 0.023442}
{'code': '540', 'band': 'R', 'type': None, 'catalog': 'z', 'start': None, 'stop': None, 'd': 0.207876}
{'code': '563', 'band': 'R', 'type': None, 'catalog': 'z', 'start': None, 'stop': None, 'd': 0.720604}
{'code': '587', 'band': 'R', 'type': None, 'catalog': 'z', 'start': None, 'stop': None, 'd': 0.201641}
{'code': '605', 'band': 'R', 'type': None, 'catalog': 'z', 'start': None, 'stop': None, 'd': -0.516073}
{'code': '611', 'band': 'R', 'type': None, 'catalog': 'z', 'start': None, 'stop': None, 'd': 0.261803}
{'code': '620', 'band': 'R', 'type': None, 'catalog': 'z', 'start': None, 'stop': None, 'd': 0.670502}
{'code': '631', 'band': 'R', 'type': None, 'catalog': 'z', 'start': None, 'stop': None, 'd': 0.082874}
{'code': '681', 'band': 'R', 'type': None, 'catalog': 'z', 'start': None, 'stop': None, 'd': 0.857613}
{'code': '684', 'band': 'R', 'type': None, 'catalog': 'z', 'start': None, 'stop': None, 'd': 0.313668}
{'code': '706', 'band': 'R', 'type': None, 'catalog': 'z', 'start': None, 'stop': None, 'd': -0.048393}
{'code': '727', 'band': 'R', 'type': None, 'catalog': 'z', 'start': None, 'stop': None, 'd': 0.716055}
{'code': '758', 'band': 'R', 'type': None, 'catalog': 'z', 'start': None, 'stop': None, 'd': 0.405238}
{'code': '762', 'band': 'R', 'type': None, 'catalog': 'z', 'start': None, 'stop': None, 'd': 0.360562}
{'code': '816', 'band': 'R', 'type': None, 'catalog': 'z', 'start': None, 'stop': None, 'd': -0.175444}
{'code': '817', 'band': 'R', 'type': None, 'catalog': 'z', 'start': None, 'stop': None, 'd': -0.094878}
{'code': '860', 'band': 'R', 'type': None, 'catalog': 'z', 'start': None, 'stop': None, 'd': -0.599231}
{'code': '861', 'band': 'R', 'type': None, 'catalog': 'z', 'start': None, 'stop': None, 'd': -0.609757}
{'code': '897', 'band': 'R', 'type': None, 'catalog': 'z', 'start': None, 'stop': None, 'd': -0.412542}
{'code': 'H67', 'band': 'R', 'type': None, 'catalog': 'z', 'start': None, 'stop': None, 'd': -0.470053}
{'code': '012', 'band': 'V', 'type': None, 'catalog': '', 'start': None, 'stop': None, 'd': 0.572175}
{'code': '033', 'band': 'V', 'type': None, 'catalog': '', 'start': None, 'stop': None, 'd': 0.364596}
{'code': '046', 'band': 'V', 'type': None, 'catalog': '', 'start': None, 'stop': None, 'd': 0.17184}
{'code': '049', 'band': 'V', 'type': None, 'catalog': '', 'start': None, 'stop': None, 'd': 1.1081}
{'code': '071', 'band': 'V', 'type': None, 'catalog': '', 'start': None, 'stop': None, 'd': -0.14486}
{'code': '098', 'band': 'V', 'type': None, 'catalog': '', 'start': None, 'stop': None, 'd': 0.082571}
{'code': '104', 'band': 'V', 'type': None, 'catalog': '', 'start': None, 'stop': None, 'd': -0.442846}
{'code': '107', 'band': 'V', 'type': None, 'catalog': '', 'start': None, 'stop': None, 'd': -0.094992}
{'code': '108', 'band': 'V', 'type': None, 'catalog': '', 'start': None, 'stop': None, 'd': 0.153975}
{'code': '113', 'band': 'V', 'type': None, 'catalog': '', 'start': None, 'stop': None, 'd': -0.252142}
{'code': '121', 'band': 'V', 'type': None, 'catalog': '', 'start': None, 'stop': None, 'd': 0.265377}
{'code': '151', 'band': 'V', 'type': None, 'catalog': '', 'start': None, 'stop': None, 'd': 0.047523}
{'code': '157', 'band': 'V', 'type': None, 'catalog': '', 'start': None, 'stop': None, 'd': 0.285744}
{'code': '165', 'band': 'V', 'type': None, 'catalog': '', 'start': None, 'stop': None, 'd': -0.16231}
{'code': '169', 'band': 'V', 'type': None, 'catalog': '', 'start': None, 'stop': None, 'd': 0.499727}
{'code': '176', 'band': 'V', 'type': None, 'catalog': '', 'start': None, 'stop': None, 'd': -1.292986}
{'code': '198', 'band': 'V', 'type': None, 'catalog': '', 'start': None, 'stop': None, 'd': 0.275451}
{'code': '201', 'band': 'V', 'type': None, 'catalog': '', 'start': None, 'stop': None, 'd': -0.023323}
{'code': '205', 'band': 'V', 'type': None, 'catalog': '', 'start': None, 'stop': None, 'd': 0.415285}
{'code': '206', 'band': 'V', 'type': None, 'catalog': '', 'start': None, 'stop': None, 'd': 0.081844}
{'code': '209', 'band': 'V', 'type': None, 'catalog': '', 'start': None, 'stop': None, 'd': 0.669641}
{'code': '300', 'band': 'V', 'type': None, 'catalog': '', 'start': None, 'stop': None, 'd': -0.164304}
{'code': '327', 'band': 'V', 'type': None, 'catalog': '', 'start': None, 'stop': None, 'd': 0.106369}
{'code': '340', 'band': 'V', 'type': None, 'catalog': '', 'start': None, 'stop': None, 'd': -0.026123}
{'code': '347', 'band': 'V', 'type': None, 'catalog': '', 'start': None, 'stop': None, 'd': 0.170159}
{'code': '349', 'band': 'V', 'type': None, 'catalog': '', 'start': None, 'stop': None, 'd': -0.076088}
{'code': '355', 'band': 'V', 'type': None, 'catalog': '', 'start': None, 'stop': None, 'd': -0.048342}
{'code': '360', 'band': 'V', 'type': None, 'catalog': '', 'start': None, 'stop': None, 'd': -0.063481}
{'code': '372', 'band': 'V', 'type': None, 'catalog': '', 'start': None, 'stop': None, 'd': -0.193059}
{'code': '379', 'band': 'V', 'type': None, 'catalog': '', 'start': None, 'stop': None, 'd': -0.104911}
{'code': '385', 'band': 'V', 'type': None, 'catalog': '', 'start': None, 'stop': None, 'd': -0.694658}
{'code': '392', 'band': 'V', 'type': None, 'catalog': '', 'start': None, 'stop': None, 'd': -0.236277}
{'code': '402', 'band': 'V', 'type': None, 'catalog': '', 'start': None, 'stop': None, 'd': -0.068674}
{'code': '413', 'band': 'V', 'type': None, 'catalog': '', 'start': None, 'stop': None, 'd': 0.449216}
{'code': '423', 'band': 'V', 'type': None, 'catalog': '', 'start': None, 'stop': None, 'd': 0.620478}
{'code': '426', 'band': 'V', 'type': None, 'catalog': '', 'start': None, 'stop': None, 'd': -0.518293}
{'code': '434', 'band': 'V', 'type': None, 'catalog': '', 'start': None, 'stop': None, 'd': -0.029903}
{'code': '439', 'band': 'V', 'type': None, 'catalog': '', 'start': None, 'stop': None, 'd': 0.453474}
{'code': '470', 'band': 'V', 'type': None, 'catalog': '', 'start': None, 'stop': None, 'd': 0.103193}
{'code': '493', 'band': 'V', 'type': None, 'catalog': '', 'start': None, 'stop': None, 'd': 0.104059}
{'code': '557', 'band': 'V', 'type': None, 'catalog': '', 'start': None, 'stop': None, 'd': 0.042261}
{'code': '560', 'band': 'V', 'type': None, 'catalog': '', 'start': None, 'stop': None, 'd': -0.02843}
{'code': '587', 'band': 'V', 'type': None, 'catalog': '', 'start': None, 'stop': None, 'd': 0.331911}
{'code': '595', 'band': 'V', 'type': None, 'catalog': '', 'start': None, 'stop': None, 'd': 0.19996}
{'code': '599', 'band': 'V', 'type': None, 'catalog': '', 'start': None, 'stop': None, 'd': -0.30613}
{'code': '610', 'band': 'V', 'type': None, 'catalog': '', 'start': None, 'stop': None, 'd': 0.026992}
{'code': '611', 'band': 'V', 'type': None, 'catalog': '', 'start': None, 'stop': None, 'd': 0.129215}
{'code': '642', 'band': 'V', 'type': None, 'catalog': '', 'start': None, 'stop': None, 'd': -0.006265}
{'code': '643', 'band': 'V', 'type': None, 'catalog': '', 'start': None, 'stop': None, 'd': 0.236547}
{'code': '649', 'band': 'V', 'type': None, 'catalog': '', 'start': None, 'stop': None, 'd': -0.185472}
{'code': '673', 'band': 'V', 'type': None, 'catalog': '', 'start': None, 'stop': None, 'd': 0.063719}
{'code': '675', 'band': 'V', 'type': None, 'catalog': '', 'start': None, 'stop': None, 'd': 0.055387}
{'code': '701', 'band': 'V', 'type': None, 'catalog': '', 'start': None, 'stop': None, 'd': 0.257131}
{'code': '726', 'band': 'V', 'type': None, 'catalog': '', 'start': None, 'stop': None, 'd': 0.311054}
{'code': '734', 'band': 'V', 'type': None, 'catalog': '', 'start': None, 'stop': None, 'd': -0.443745}
{'code': '739', 'band': 'V', 'type': None, 'catalog': '', 'start': None, 'stop': None, 'd': 0.391189}
{'code': '744', 'band': 'V', 'type': None, 'catalog': '', 'start': None, 'stop': None, 'd': -0.132289}
{'code': '844', 'band': 'V', 'type': None, 'catalog': '', 'start': None, 'stop': None, 'd': 0.823927}
{'code': '846', 'band': 'V', 'type': None, 'catalog': '', 'start': None, 'stop': None, 'd': 0.389869}
{'code': '859', 'band': 'V', 'type': None, 'catalog': '', 'start': None, 'stop': None, 'd': -0.372062}
{'code': '860', 'band': 'V', 'type': None, 'catalog': '', 'start': None, 'stop': None, 'd': -0.516165}
{'code': '900', 'band': 'V', 'type': None, 'catalog': '', 'start': None, 'stop': None, 'd': -0.383191}
{'code': '903', 'band': 'V', 'type': None, 'catalog': '', 'start': None, 'stop': None, 'd': 0.247862}
{'code': '910', 'band': 'V', 'type': None, 'catalog': '', 'start': None, 'stop': None, 'd': -0.84635}
{'code': '912', 'band': 'V', 'type': None, 'catalog': '', 'start': None, 'stop': None, 'd': -1.24778}
{'code': '918', 'band': 'V', 'type': None, 'catalog': '', 'start': None, 'stop': None, 'd': 0.645785}
{'code': '921', 'band': 'V', 'type': None, 'catalog': '', 'start': None, 'stop': None, 'd': 0.39388}
{'code': '926', 'band': 'V', 'type': None, 'catalog': '', 'start': None, 'stop': None, 'd': 0.246357}
{'code': '967', 'band': 'V', 'type': None, 'catalog': '', 'start': None, 'stop': None, 'd': -0.725878}
{'code': 'A30', 'band': 'V', 'type': None, 'catalog': '', 'start': None, 'stop': None, 'd': -1.212381}
{'code': 'A48', 'band': 'V', 'type': None, 'catalog': '', 'start': None, 'stop': None, 'd': -0.017209}
{'code': 'A50', 'band': 'V', 'type': None, 'catalog': '', 'start': None, 'stop': None, 'd': 0.269956}
{'code': 'B38', 'band': 'V', 'type': None, 'catalog': '', 'start': None, 'stop': None, 'd': -0.013686}
{'code': 'C91', 'band': 'V', 'type': None, 'catalog': '', 'start': None, 'stop': None, 'd': 0.285377}
{'code': 'G40', 'band': 'V', 'type': None, 'catalog': '', 'start': None, 'stop': None, 'd': 0.473786}
{'code': 'H68', 'band': 'V', 'type': None, 'catalog': '', 'start': None, 'stop': None, 'd': -0.035632}
{'code': 'H79', 'band': 'V', 'type': None, 'catalog': '', 'start': None, 'stop': None, 'd': 0.166297}
{'code': 'J93', 'band': 'V', 'type': None, 'catalog': '', 'start': None, 'stop': None, 'd': 0.00552}
{'code': 'L04', 'band': 'V', 'type': None, 'catalog': '', 'start': None, 'stop': None, 'd': 0.021956}
{'code': 'W84', 'band': 'V', 'type': None, 'catalog': '', 'start': None, 'stop': None, 'd': -0.126688}
{'code': 'W88', 'band': 'V', 'type': None, 'catalog': '', 'start': None, 'stop': None, 'd': 0.435575}
{'code': '691', 'band': 'V', 'type': None, 'catalog': 'B', 'start': None, 'stop': None, 'd': -0.220626}
{'code': '688', 'band': 'V', 'type': None, 'catalog': 'L', 'start': None, 'stop': None, 'd': 0.163774}
{'code': 'W84', 'band': 'V', 'type': None, 'catalog': 'L', 'start': None, 'stop': None, 'd': 0.153933}
{'code': '716', 'band': 'V', 'type': None, 'catalog': 'P', 'start': None, 'stop': None, 'd': -0.200309}
{'code': 'U82', 'band': 'V', 'type': None, 'catalog': 'P', 'start': None, 'stop': None, 'd': -0.184446}
{'code': 'V78', 'band': 'V', 'type': None, 'catalog': 'P', 'start': None, 'stop': None, 'd': 0.115427}
{'code': '033', 'band': 'V', 'type': None, 'catalog': 'S', 'start': None, 'stop': None, 'd': -0.005022}
{'code': '151', 'band': 'V', 'type': None, 'catalog': 'S', 'start': None, 'stop': None, 'd': -0.083939}
{'code': '595', 'band': 'V', 'type': None, 'catalog': 'S', 'start': None, 'stop': None, 'd': 0.189169}
{'code': '621', 'band': 'V', 'type': None, 'catalog': 'S', 'start': None, 'stop': None, 'd': -0.121696}
{'code': '932', 'band': 'V', 'type': None, 'catalog': 'S', 'start': None, 'stop': None, 'd': -0.112444}
{'code': 'A13', 'band': 'V', 'type': None, 'catalog': 'S', 'start': None, 'stop': None, 'd': -0.80111}
{'code': 'B38', 'band': 'V', 'type': None, 'catalog': 'S', 'start': None, 'stop': None, 'd': -0.28049}
{'code': 'C43', 'band': 'V', 'type': None, 'catalog': 'S', 'start': None, 'stop': None, 'd': 0.002731}
{'code': 'C47', 'band': 'V', 'type': None, 'catalog': 'S', 'start': None, 'stop': None, 'd': -0.068387}
{'code': 'G34', 'band': 'V', 'type': None, 'catalog': 'S', 'start': None, 'stop': None, 'd': -0.132857}
{'code': 'G36', 'band': 'V', 'type': None, 'catalog': 'S', 'start': None, 'stop': None, 'd': -0.02397}
{'code': 'K80', 'band': 'V', 'type': None, 'catalog': 'S', 'start': None, 'stop': None, 'd': 0.240582}
{'code': 'L01', 'band': 'V', 'type': None, 'catalog': 'S', 'start': None, 'stop': None, 'd': 0.097732}
{'code': '108', 'band': 'V', 'type': None, 'catalog': 'U', 'start': None, 'stop': None, 'd': 0.18755}
{'code': '587', 'band': 'V', 'type': None, 'catalog': 'U', 'start': None, 'stop': None, 'd': 0.047982}
{'code': '654', 'band': 'V', 'type': None, 'catalog': 'U', 'start': None, 'stop': None, 'd': -0.415641}
{'code': '807', 'band': 'V', 'type': None, 'catalog': 'U', 'start': None, 'stop': None, 'd': 0.168}
{'code': '822', 'band': 'V', 'type': None, 'catalog': 'U', 'start': None, 'stop': None, 'd': 0.288551}
{'code': '958', 'band': 'V', 'type': None, 'catalog': 'U', 'start': None, 'stop': None, 'd': 0.239708}
{'code': 'G26', 'band': 'V', 'type': None, 'catalog': 'U', 'start': None, 'stop': None, 'd': 1.19505}
{'code': 'G34', 'band': 'V', 'type': None, 'catalog': 'U', 'start': None, 'stop': None, 'd': 0.552844}
{'code': 'G40', 'band': 'V', 'type': None, 'catalog': 'U', 'start': None, 'stop': None, 'd': 0.279705}
{'code': 'H06', 'band': 'V', 'type': None, 'catalog': 'U', 'start': None, 'stop': None, 'd': 0.379566}
{'code': 'I89', 'band': 'V', 'type': None, 'catalog': 'U', 'start': None, 'stop': None, 'd': 0.126046}
{'code': 'J69', 'band': 'V', 'type': None, 'catalog': 'U', 'start': None, 'stop': None, 'd': 0.183848}
{'code': 'K17', 'band': 'V', 'type': None, 'catalog': 'U', 'start': None, 'stop': None, 'd': 0.214321}
{'code': 'K74', 'band': 'V', 'type': None, 'catalog': 'U', 'start': None, 'stop': None, 'd': 0.094628}
{'code': 'L01', 'band': 'V', 'type': None, 'catalog': 'U', 'start': None, 'stop': None, 'd': -0.310086}
{'code': 'L23', 'band': 'V', 'type': None, 'catalog': 'U', 'start': None, 'stop': None, 'd': 0.209087}
{'code': 'Q62', 'band': 'V', 'type': None, 'catalog': 'U', 'start': None, 'stop': None, 'd': 0.098475}
{'code': 'U69', 'band': 'V', 'type': None, 'catalog': 'U', 'start': None, 'stop': None, 'd': -0.412739}
{'code': 'V11', 'band': 'V', 'type': None, 'catalog': 'U', 'start': None, 'stop': None, 'd': -0.13883}
{'code': 'W34', 'band': 'V', 'type': None, 'catalog': 'U', 'start': None, 'stop': None, 'd': 0.210634}
{'code': 'X31', 'band': 'V', 'type': None, 'catalog': 'U', 'start': None, 'stop': None, 'd': -0.115889}
{'code': '033', 'band': 'V', 'type': None, 'catalog': 'V', 'start': None, 'stop': None, 'd': -0.224627}
{'code': 'H21', 'band': 'V', 'type': None, 'catalog': 'V', 'start': None, 'stop': None, 'd': -0.161901}
{'code': 'K83', 'band': 'V', 'type': None, 'catalog': 'V', 'start': None, 'stop': None, 'd': -0.260492}
{'code': 'L04', 'band': 'V', 'type': None, 'catalog': 'V', 'start': None, 'stop': None, 'd': -0.14774}
{'code': 'L63', 'band': 'V', 'type': None, 'catalog': 'V', 'start': None, 'stop': None, 'd': -0.000608}
{'code': 'W33', 'band': 'V', 'type': None, 'catalog': 'V', 'start': None, 'stop': None, 'd': -0.533212}
{'code': 'X89', 'band': 'V', 'type': None, 'catalog': 'V', 'start': None, 'stop': None, 'd': 0.297114}
{'code': '033', 'band': 'V', 'type': None, 'catalog': 'X', 'start': None, 'stop': None, 'd': 0.329891}
{'code': 'W84', 'band': 'V', 'type': None, 'catalog': 'X', 'start': None, 'stop': None, 'd': -0.003502}
{'code': 'Z02', 'band': 'V', 'type': None, 'catalog': 'X', 'start': None, 'stop': None, 'd': -0.062282}
{'code': 'J57', 'band': 'V', 'type': None, 'catalog': 'Z', 'start': None, 'stop': None, 'd': 0.104089}
{'code': 'K19', 'band': 'V', 'type': None, 'catalog': 'Z', 'start': None, 'stop': None, 'd': -0.142189}
{'code': 'L74', 'band': 'V', 'type': None, 'catalog': 'Z', 'start': None, 'stop': None, 'd': -0.279791}
{'code': 'M45', 'band': 'V', 'type': None, 'catalog': 'Z', 'start': None, 'stop': None, 'd': 0.83281}
{'code': 'M49', 'band': 'V', 'type': None, 'catalog': 'Z', 'start': None, 'stop': None, 'd': 0.083025}
{'code': 'U76', 'band': 'V', 'type': None, 'catalog': 'Z', 'start': None, 'stop': None, 'd': -0.575007}
{'code': 'W33', 'band': 'V', 'type': None, 'catalog': 'Z', 'start': None, 'stop': None, 'd': 0.009795}
{'code': '112', 'band': 'V', 'type': None, 'catalog': 'a', 'start': None, 'stop': None, 'd': -0.090568}
{'code': '130', 'band': 'V', 'type': None, 'catalog': 'a', 'start': None, 'stop': None, 'd': -0.135714}
{'code': '349', 'band': 'V', 'type': None, 'catalog': 'a', 'start': None, 'stop': None, 'd': -0.137451}
{'code': '691', 'band': 'V', 'type': None, 'catalog': 'a', 'start': None, 'stop': None, 'd': -0.428539}
{'code': '428', 'band': 'V', 'type': None, 'catalog': 'b', 'start': None, 'stop': None, 'd': 0.072323}
{'code': '691', 'band': 'V', 'type': None, 'catalog': 'b', 'start': None, 'stop': None, 'd': 0.084788}
{'code': '713', 'band': 'V', 'type': None, 'catalog': 'b', 'start': None, 'stop': None, 'd': 0.476551}
{'code': '104', 'band': 'V', 'type': None, 'catalog': 'c', 'start': None, 'stop': None, 'd': -0.217797}
{'code': '108', 'band': 'V', 'type': None, 'catalog': 'c', 'start': None, 'stop': None, 'd': 0.320147}
{'code': '130', 'band': 'V', 'type': None, 'catalog': 'c', 'start': None, 'stop': None, 'd': -0.140957}
{'code': '151', 'band': 'V', 'type': None, 'catalog': 'c', 'start': None, 'stop': None, 'd': -0.11099}
{'code': '157', 'band': 'V', 'type': None, 'catalog': 'c', 'start': None, 'stop': None, 'd': 0.209993}
{'code': '174', 'band': 'V', 'type': None, 'catalog': 'c', 'start': None, 'stop': None, 'd': 0.584003}
{'code': '195', 'band': 'V', 'type': None, 'catalog': 'c', 'start': None, 'stop': None, 'd': 0.086892}
{'code': '198', 'band': 'V', 'type': None, 'catalog': 'c', 'start': None, 'stop': None, 'd': 0.170009}
{'code': '201', 'band': 'V', 'type': None, 'catalog': 'c', 'start': None, 'stop': None, 'd': -0.174612}
{'code': '209', 'band': 'V', 'type': None, 'catalog': 'c', 'start': None, 'stop': None, 'd': 0.749226}
{'code': '235', 'band': 'V', 'type': None, 'catalog': 'c', 'start': None, 'stop': None, 'd': 0.553285}
{'code': '240', 'band': 'V', 'type': None, 'catalog': 'c', 'start': None, 'stop': None, 'd': 0.058776}
{'code': '243', 'band': 'V', 'type': None, 'catalog': 'c', 'start': None, 'stop': None, 'd': 0.358943}
{'code': '300', 'band': 'V', 'type': None, 'catalog': 'c', 'start': None, 'stop': None, 'd': -0.531621}
{'code': '333', 'band': 'V', 'type': None, 'catalog': 'c', 'start': None, 'stop': None, 'd': -0.07956}
{'code': '340', 'band': 'V', 'type': None, 'catalog': 'c', 'start': None, 'stop': None, 'd': 0.294619}
{'code': '379', 'band': 'V', 'type': None, 'catalog': 'c', 'start': None, 'stop': None, 'd': -0.201127}
{'code': '402', 'band': 'V', 'type': None, 'catalog': 'c', 'start': None, 'stop': None, 'd': -0.857902}
{'code': '434', 'band': 'V', 'type': None, 'catalog': 'c', 'start': None, 'stop': None, 'd': -0.082314}
{'code': '560', 'band': 'V', 'type': None, 'catalog': 'c', 'start': None, 'stop': None, 'd': 0.091953}
{'code': '566', 'band': 'V', 'type': None, 'catalog': 'c', 'start': None, 'stop': None, 'd': -0.385667}
{'code': '589', 'band': 'V', 'type': None, 'catalog': 'c', 'start': None, 'stop': None, 'd': -0.248279}
{'code': '595', 'band': 'V', 'type': None, 'catalog': 'c', 'start': None, 'stop': None, 'd': -0.172505}
{'code': '600', 'band': 'V', 'type': None, 'catalog': 'c', 'start': None, 'stop': None, 'd': 0.262162}
{'code': '608', 'band': 'V', 'type': None, 'catalog': 'c', 'start': None, 'stop': None, 'd': 0.564727}
{'code': '611', 'band': 'V', 'type': None, 'catalog': 'c', 'start': None, 'stop': None, 'd': 0.046406}
{'code': '632', 'band': 'V', 'type': None, 'catalog': 'c', 'start': None, 'stop': None, 'd': 0.277268}
{'code': '636', 'band': 'V', 'type': None, 'catalog': 'c', 'start': None, 'stop': None, 'd': 0.643235}
{'code': '639', 'band': 'V', 'type': None, 'catalog': 'c', 'start': None, 'stop': None, 'd': 0.390857}
{'code': '642', 'band': 'V', 'type': None, 'catalog': 'c', 'start': None, 'stop': None, 'd': -0.055554}
{'code': '644', 'band': 'V', 'type': None, 'catalog': 'c', 'start': None, 'stop': None, 'd': 0.797472}
{'code': '691', 'band': 'V', 'type': None, 'catalog': 'c', 'start': None, 'stop': None, 'd': -0.130831}
{'code': '703', 'band': 'V', 'type': None, 'catalog': 'c', 'start': None, 'stop': None, 'd': 1.463493}
{'code': '713', 'band': 'V', 'type': None, 'catalog': 'c', 'start': None, 'stop': None, 'd': 0.990114}
{'code': '846', 'band': 'V', 'type': None, 'catalog': 'c', 'start': None, 'stop': None, 'd': 0.425512}
{'code': '926', 'band': 'V', 'type': None, 'catalog': 'c', 'start': None, 'stop': None, 'd': -1.021139}
{'code': '940', 'band': 'V', 'type': None, 'catalog': 'c', 'start': None, 'stop': None, 'd': 0.080159}
{'code': '951', 'band': 'V', 'type': None, 'catalog': 'c', 'start': None, 'stop': None, 'd': -0.299055}
{'code': 'A18', 'band': 'V', 'type': None, 'catalog': 'c', 'start': None, 'stop': None, 'd': 0.245709}
{'code': 'A48', 'band': 'V', 'type': None, 'catalog': 'c', 'start': None, 'stop': None, 'd': -0.036023}
{'code': 'A50', 'band': 'V', 'type': None, 'catalog': 'c', 'start': None, 'stop': None, 'd': 0.199662}
{'code': 'A62', 'band': 'V', 'type': None, 'catalog': 'c', 'start': None, 'stop': None, 'd': 0.224524}
{'code': 'A65', 'band': 'V', 'type': None, 'catalog': 'c', 'start': None, 'stop': None, 'd': 0.251775}
{'code': 'A66', 'band': 'V', 'type': None, 'catalog': 'c', 'start': None, 'stop': None, 'd': -0.946951}
{'code': 'A78', 'band': 'V', 'type': None, 'catalog': 'c', 'start': None, 'stop': None, 'd': -0.141217}
{'code': 'B17', 'band': 'V', 'type': None, 'catalog': 'c', 'start': None, 'stop': None, 'd': 0.044363}
{'code': 'B21', 'band': 'V', 'type': None, 'catalog': 'c', 'start': None, 'stop': None, 'd': -0.092134}
{'code': 'B23', 'band': 'V', 'type': None, 'catalog': 'c', 'start': None, 'stop': None, 'd': 0.043274}
{'code': 'B61', 'band': 'V', 'type': None, 'catalog': 'c', 'start': None, 'stop': None, 'd': 0.32726}
{'code': 'B67', 'band': 'V', 'type': None, 'catalog': 'c', 'start': None, 'stop': None, 'd': 0.625918}
{'code': 'B69', 'band': 'V', 'type': None, 'catalog': 'c', 'start': None, 'stop': None, 'd': 0.208974}
{'code': 'H06', 'band': 'V', 'type': None, 'catalog': 'c', 'start': None, 'stop': None, 'd': -0.242714}
{'code': 'I28', 'band': 'V', 'type': None, 'catalog': 'c', 'start': None, 'stop': None, 'd': 1.151799}
{'code': 'I37', 'band': 'V', 'type': None, 'catalog': 'c', 'start': None, 'stop': None, 'd': 0.060374}
{'code': 'J26', 'band': 'V', 'type': None, 'catalog': 'c', 'start': None, 'stop': None, 'd': 0.239514}
{'code': 'J69', 'band': 'V', 'type': None, 'catalog': 'c', 'start': None, 'stop': None, 'd': 0.649595}
{'code': 'J93', 'band': 'V', 'type': None, 'catalog': 'c', 'start': None, 'stop': None, 'd': -0.101737}
{'code': 'J94', 'band': 'V', 'type': None, 'catalog': 'c', 'start': None, 'stop': None, 'd': -0.002425}
{'code': 'M31', 'band': 'V', 'type': None, 'catalog': 'c', 'start': None, 'stop': None, 'd': 0.253605}
{'code': 'V20', 'band': 'V', 'type': None, 'catalog': 'c', 'start': None, 'stop': None, 'd': 0.210568}
{'code': '049', 'band': 'V', 'type': None, 'catalog': 'd', 'start': None, 'stop': None, 'd': 0.356115}
{'code': '104', 'band': 'V', 'type': None, 'catalog': 'd', 'start': None, 'stop': None, 'd': -0.024628}
{'code': '151', 'band': 'V', 'type': None, 'catalog': 'd', 'start': None, 'stop': None, 'd': 0.184436}
{'code': '157', 'band': 'V', 'type': None, 'catalog': 'd', 'start': None, 'stop': None, 'd': 0.009101}
{'code': '291', 'band': 'V', 'type': None, 'catalog': 'd', 'start': None, 'stop': None, 'd': -0.368493}
{'code': '333', 'band': 'V', 'type': None, 'catalog': 'd', 'start': None, 'stop': None, 'd': -0.06468}
{'code': '347', 'band': 'V', 'type': None, 'catalog': 'd', 'start': None, 'stop': None, 'd': -0.200494}
{'code': '557', 'band': 'V', 'type': None, 'catalog': 'd', 'start': None, 'stop': None, 'd': 0.064758}
{'code': '560', 'band': 'V', 'type': None, 'catalog': 'd', 'start': None, 'stop': None, 'd': -0.452617}
{'code': '611', 'band': 'V', 'type': None, 'catalog': 'd', 'start': None, 'stop': None, 'd': -0.136445}
{'code': '691', 'band': 'V', 'type': None, 'catalog': 'd', 'start': None, 'stop': None, 'd': -0.205762}
{'code': '703', 'band': 'V', 'type': None, 'catalog': 'd', 'start': None, 'stop': None, 'd': 0.176665}
{'code': '785', 'band': 'V', 'type': None, 'catalog': 'd', 'start': None, 'stop': None, 'd': 0.457497}
{'code': '941', 'band': 'V', 'type': None, 'catalog': 'd', 'start': None, 'stop': None, 'd': 0.176112}
{'code': 'A20', 'band': 'V', 'type': None, 'catalog': 'd', 'start': None, 'stop': None, 'd': 0.229165}
{'code': 'A56', 'band': 'V', 'type': None, 'catalog': 'd', 'start': None, 'stop': None, 'd': 0.410019}
{'code': 'G72', 'band': 'V', 'type': None, 'catalog': 'd', 'start': None, 'stop': None, 'd': 0.516946}
{'code': 'J87', 'band': 'V', 'type': None, 'catalog': 'd', 'start': None, 'stop': None, 'd': 0.127905}
{'code': 'L01', 'band': 'V', 'type': None, 'catalog': 'd', 'start': None, 'stop': None, 'd': 0.205028}
{'code': '428', 'band': 'V', 'type': None, 'catalog': 'e', 'start': None, 'stop': None, 'd': -0.014539}
{'code': '645', 'band': 'V', 'type': None, 'catalog': 'e', 'start': None, 'stop': None, 'd': -0.125633}
{'code': '145', 'band': 'V', 'type': None, 'catalog': 'g', 'start': None, 'stop': None, 'd': 0.39101}
{'code': '168', 'band': 'V', 'type': None, 'catalog': 'g', 'start': None, 'stop': None, 'd': 0.272547}
{'code': '689', 'band': 'V', 'type': None, 'catalog': 'g', 'start': None, 'stop': None, 'd': 0.020881}
{'code': '703', 'band': 'V', 'type': None, 'catalog': 'g', 'start': None, 'stop': None, 'd': 0.38533}
{'code': '705', 'band': 'V', 'type': None, 'catalog': 'g', 'start': None, 'stop': None, 'd': -0.054116}
{'code': '999', 'band': 'V', 'type': None, 'catalog': 'g', 'start': None, 'stop': None, 'd': 0.156088}
{'code': '071', 'band': 'V', 'type': None, 'catalog': 'i', 'start': None, 'stop': None, 'd': -1.264548}
{'code': '107', 'band': 'V', 'type': None, 'catalog': 'i', 'start': None, 'stop': None, 'd': 0.456184}
{'code': '169', 'band': 'V', 'type': None, 'catalog': 'i', 'start': None, 'stop': None, 'd': -0.560174}
{'code': '170', 'band': 'V', 'type': None, 'catalog': 'i', 'start': None, 'stop': None, 'd': -0.223042}
{'code': '212', 'band': 'V', 'type': None, 'catalog': 'i', 'start': None, 'stop': None, 'd': -0.24671}
{'code': '379', 'band': 'V', 'type': None, 'catalog': 'i', 'start': None, 'stop': None, 'd': 0.211376}
{'code': '649', 'band': 'V', 'type': None, 'catalog': 'i', 'start': None, 'stop': None, 'd': -0.084016}
{'code': '651', 'band': 'V', 'type': None, 'catalog': 'i', 'start': None, 'stop': None, 'd': -0.187209}
{'code': '691', 'band': 'V', 'type': None, 'catalog': 'i', 'start': None, 'stop': None, 'd': -0.045402}
{'code': '714', 'band': 'V', 'type': None, 'catalog': 'i', 'start': None, 'stop': None, 'd': -0.020697}
{'code': '726', 'band': 'V', 'type': None, 'catalog': 'i', 'start': None, 'stop': None, 'd': 0.039527}
{'code': '739', 'band': 'V', 'type': None, 'catalog': 'i', 'start': None, 'stop': None, 'd': -0.019417}
{'code': '850', 'band': 'V', 'type': None, 'catalog': 'i', 'start': None, 'stop': None, 'd': -0.074922}
{'code': '921', 'band': 'V', 'type': None, 'catalog': 'i', 'start': None, 'stop': None, 'd': 0.553841}
{'code': 'C91', 'band': 'V', 'type': None, 'catalog': 'i', 'start': None, 'stop': None, 'd': 0.304069}
{'code': '012', 'band': 'V', 'type': None, 'catalog': 'j', 'start': None, 'stop': None, 'd': 0.321804}
{'code': '981', 'band': 'V', 'type': None, 'catalog': 'k', 'start': None, 'stop': None, 'd': -0.034849}
{'code': '689', 'band': 'V', 'type': None, 'catalog': 'l', 'start': None, 'stop': None, 'd': 0.177774}
{'code': '104', 'band': 'V', 'type': None, 'catalog': 'm', 'start': None, 'stop': None, 'd': 0.039933}
{'code': '300', 'band': 'V', 'type': None, 'catalog': 'm', 'start': None, 'stop': None, 'd': -0.161432}
{'code': '333', 'band': 'V', 'type': None, 'catalog': 'm', 'start': None, 'stop': None, 'd': -0.276271}
{'code': '347', 'band': 'V', 'type': None, 'catalog': 'm', 'start': None, 'stop': None, 'd': -0.390238}
{'code': '349', 'band': 'V', 'type': None, 'catalog': 'm', 'start': None, 'stop': None, 'd': -0.089997}
{'code': '379', 'band': 'V', 'type': None, 'catalog': 'm', 'start': None, 'stop': None, 'd': -0.087851}
{'code': '422', 'band': 'V', 'type': None, 'catalog': 'm', 'start': None, 'stop': None, 'd': 0.436151}
{'code': '428', 'band': 'V', 'type': None, 'catalog': 'm', 'start': None, 'stop': None, 'd': -0.43345}
{'code': '450', 'band': 'V', 'type': None, 'catalog': 'm', 'start': None, 'stop': None, 'd': -0.579868}
{'code': '611', 'band': 'V', 'type': None, 'catalog': 'm', 'start': None, 'stop': None, 'd': 0.133292}
{'code': 'A23', 'band': 'V', 'type': None, 'catalog': 'm', 'start': None, 'stop': None, 'd': 0.26609}
{'code': 'G78', 'band': 'V', 'type': None, 'catalog': 'm', 'start': None, 'stop': None, 'd': -0.559723}
{'code': 'I28', 'band': 'V', 'type': None, 'catalog': 'm', 'start': None, 'stop': None, 'd': -1.165114}
{'code': 'Q66', 'band': 'V', 'type': None, 'catalog': 'm', 'start': None, 'stop': None, 'd': -0.584826}
{'code': '033', 'band': 'V', 'type': None, 'catalog': 'o', 'start': None, 'stop': None, 'd': 0.695689}
{'code': '151', 'band': 'V', 'type': None, 'catalog': 'o', 'start': None, 'stop': None, 'd': -0.165414}
{'code': '198', 'band': 'V', 'type': None, 'catalog': 'o', 'start': None, 'stop': None, 'd': 0.006714}
{'code': '240', 'band': 'V', 'type': None, 'catalog': 'o', 'start': None, 'stop': None, 'd': 0.169549}
{'code': '247', 'band': 'V', 'type': None, 'catalog': 'o', 'start': None, 'stop': None, 'd': -0.147792}
{'code': '291', 'band': 'V', 'type': None, 'catalog': 'o', 'start': None, 'stop': None, 'd': -0.1934}
{'code': '300', 'band': 'V', 'type': None, 'catalog': 'o', 'start': None, 'stop': None, 'd': 0.014632}
{'code': '379', 'band': 'V', 'type': None, 'catalog': 'o', 'start': None, 'stop': None, 'd': 0.30253}
{'code': '434', 'band': 'V', 'type': None, 'catalog': 'o', 'start': None, 'stop': None, 'd': -0.55076}
{'code': '510', 'band': 'V', 'type': None, 'catalog': 'o', 'start': None, 'stop': None, 'd': 0.053606}
{'code': '560', 'band': 'V', 'type': None, 'catalog': 'o', 'start': None, 'stop': None, 'd': 0.233744}
{'code': '608', 'band': 'V', 'type': None, 'catalog': 'o', 'start': None, 'stop': None, 'd': -0.241753}
{'code': '639', 'band': 'V', 'type': None, 'catalog': 'o', 'start': None, 'stop': None, 'd': 0.190212}
{'code': '644', 'band': 'V', 'type': None, 'catalog': 'o', 'start': None, 'stop': None, 'd': -0.179617}
{'code': '675', 'band': 'V', 'type': None, 'catalog': 'o', 'start': None, 'stop': None, 'd': -1.079285}
{'code': '691', 'band': 'V', 'type': None, 'catalog': 'o', 'start': None, 'stop': None, 'd': -0.110536}
{'code': '695', 'band': 'V', 'type': None, 'catalog': 'o', 'start': None, 'stop': None, 'd': -0.500666}
{'code': '807', 'band': 'V', 'type': None, 'catalog': 'o', 'start': None, 'stop': None, 'd': 0.03526}
{'code': '954', 'band': 'V', 'type': None, 'catalog': 'o', 'start': None, 'stop': None, 'd': -0.108731}
{'code': 'A16', 'band': 'V', 'type': None, 'catalog': 'o', 'start': None, 'stop': None, 'd': -0.538173}
{'code': 'A44', 'band': 'V', 'type': None, 'catalog': 'o', 'start': None, 'stop': None, 'd': 0.287874}
{'code': 'A48', 'band': 'V', 'type': None, 'catalog': 'o', 'start': None, 'stop': None, 'd': 0.056578}
{'code': 'A50', 'band': 'V', 'type': None, 'catalog': 'o', 'start': None, 'stop': None, 'd': -0.24518}
{'code': 'A57', 'band': 'V', 'type': None, 'catalog': 'o', 'start': None, 'stop': None, 'd': -0.074621}
{'code': 'A62', 'band': 'V', 'type': None, 'catalog': 'o', 'start': None, 'stop': None, 'd': 0.256619}
{'code': 'A74', 'band': 'V', 'type': None, 'catalog': 'o', 'start': None, 'stop': None, 'd': 0.217127}
{'code': 'A78', 'band': 'V', 'type': None, 'catalog': 'o', 'start': None, 'stop': None, 'd': -0.118263}
{'code': 'A82', 'band': 'V', 'type': None, 'catalog': 'o', 'start': None, 'stop': None, 'd': -0.32057}
{'code': 'B03', 'band': 'V', 'type': None, 'catalog': 'o', 'start': None, 'stop': None, 'd': 0.066968}
{'code': 'B12', 'band': 'V', 'type': None, 'catalog': 'o', 'start': None, 'stop': None, 'd': -0.140141}
{'code': 'B34', 'band': 'V', 'type': None, 'catalog': 'o', 'start': None, 'stop': None, 'd': 0.151466}
{'code': 'B38', 'band': 'V', 'type': None, 'catalog': 'o', 'start': None, 'stop': None, 'd': -0.163245}
{'code': 'B67', 'band': 'V', 'type': None, 'catalog': 'o', 'start': None, 'stop': None, 'd': 0.105067}
{'code': 'C60', 'band': 'V', 'type': None, 'catalog': 'o', 'start': None, 'stop': None, 'd': -0.181307}
{'code': 'C77', 'band': 'V', 'type': None, 'catalog': 'o', 'start': None, 'stop': None, 'd': -0.245338}
{'code': 'C81', 'band': 'V', 'type': None, 'catalog': 'o', 'start': None, 'stop': None, 'd': -0.340087}
{'code': 'D19', 'band': 'V', 'type': None, 'catalog': 'o', 'start': None, 'stop': None, 'd': 1.641653}
{'code': 'D35', 'band': 'V', 'type': None, 'catalog': 'o', 'start': None, 'stop': None, 'd': -0.593338}
{'code': 'E23', 'band': 'V', 'type': None, 'catalog': 'o', 'start': None, 'stop': None, 'd': 0.237464}
{'code': 'F65', 'band': 'V', 'type': None, 'catalog': 'o', 'start': None, 'stop': None, 'd': -0.12867}
{'code': 'G17', 'band': 'V', 'type': None, 'catalog': 'o', 'start': None, 'stop': None, 'd': -0.081982}
{'code': 'G48', 'band': 'V', 'type': None, 'catalog': 'o', 'start': None, 'stop': None, 'd': 0.085787}
{'code': 'G56', 'band': 'V', 'type': None, 'catalog': 'o', 'start': None, 'stop': None, 'd': 0.109489}
{'code': 'G58', 'band': 'V', 'type': None, 'catalog': 'o', 'start': None, 'stop': None, 'd': 0.652794}
{'code': 'H20', 'band': 'V', 'type': None, 'catalog': 'o', 'start': None, 'stop': None, 'd': -0.408431}
{'code': 'H21', 'band': 'V', 'type': None, 'catalog': 'o', 'start': None, 'stop': None, 'd': -0.192465}
{'code': 'H36', 'band': 'V', 'type': None, 'catalog': 'o', 'start': None, 'stop': None, 'd': -0.336875}
{'code': 'H47', 'band': 'V', 'type': None, 'catalog': 'o', 'start': None, 'stop': None, 'd': -0.554466}
{'code': 'H55', 'band': 'V', 'type': None, 'catalog': 'o', 'start': None, 'stop': None, 'd': -0.136728}
{'code': 'H68', 'band': 'V', 'type': None, 'catalog': 'o', 'start': None, 'stop': None, 'd': -0.170621}
{'code': 'H83', 'band': 'V', 'type': None, 'catalog': 'o', 'start': None, 'stop': None, 'd': 0.422529}
{'code': 'H89', 'band': 'V', 'type': None, 'catalog': 'o', 'start': None, 'stop': None, 'd': 0.136708}
{'code': 'H98', 'band': 'V', 'type': None, 'catalog': 'o', 'start': None, 'stop': None, 'd': -0.121365}
{'code': 'I76', 'band': 'V', 'type': None, 'catalog': 'o', 'start': None, 'stop': None, 'd': 0.167066}
{'code': 'J66', 'band': 'V', 'type': None, 'catalog': 'o', 'start': None, 'stop': None, 'd': 0.286184}
{'code': 'J68', 'band': 'V', 'type': None, 'catalog': 'o', 'start': None, 'stop': None, 'd': -0.032581}
{'code': 'J77', 'band': 'V', 'type': None, 'catalog': 'o', 'start': None, 'stop': None, 'd': -0.041179}
{'code': 'J93', 'band': 'V', 'type': None, 'catalog': 'o', 'start': None, 'stop': None, 'd': -0.07367}
{'code': 'Q68', 'band': 'V', 'type': None, 'catalog': 'o', 'start': None, 'stop': None, 'd': 0.036239}
{'code': 'V01', 'band': 'V', 'type': None, 'catalog': 'o', 'start': None, 'stop': None, 'd': -0.126997}
{'code': 'W55', 'band': 'V', 'type': None, 'catalog': 'o', 'start': None, 'stop': None, 'd': 0.175994}
{'code': 'Z22', 'band': 'V', 'type': None, 'catalog': 'o', 'start': None, 'stop': None, 'd': -0.123429}
{'code': 'Z80', 'band': 'V', 'type': None, 'catalog': 'o', 'start': None, 'stop': None, 'd': -0.073643}
{'code': '089', 'band': 'V', 'type': None, 'catalog': 'q', 'start': None, 'stop': None, 'd': 0.375432}
{'code': '108', 'band': 'V', 'type': None, 'catalog': 'q', 'start': None, 'stop': None, 'd': -0.007498}
{'code': '151', 'band': 'V', 'type': None, 'catalog': 'q', 'start': None, 'stop': None, 'd': -0.150196}
{'code': '168', 'band': 'V', 'type': None, 'catalog': 'q', 'start': None, 'stop': None, 'd': 0.476036}
{'code': '227', 'band': 'V', 'type': None, 'catalog': 'q', 'start': None, 'stop': None, 'd': -0.68158}
{'code': '247', 'band': 'V', 'type': None, 'catalog': 'q', 'start': None, 'stop': None, 'd': 0.123958}
{'code': '323', 'band': 'V', 'type': None, 'catalog': 'q', 'start': None, 'stop': None, 'd': 0.082992}
{'code': '560', 'band': 'V', 'type': None, 'catalog': 'q', 'start': None, 'stop': None, 'd': -0.080116}
{'code': '583', 'band': 'V', 'type': None, 'catalog': 'q', 'start': None, 'stop': None, 'd': -0.133939}
{'code': '585', 'band': 'V', 'type': None, 'catalog': 'q', 'start': None, 'stop': None, 'd': 0.07349}
{'code': '595', 'band': 'V', 'type': None, 'catalog': 'q', 'start': None, 'stop': None, 'd': 0.116523}
{'code': '703', 'band': 'V', 'type': None, 'catalog': 'q', 'start': None, 'stop': None, 'd': 0.168208}
{'code': '719', 'band': 'V', 'type': None, 'catalog': 'q', 'start': None, 'stop': None, 'd': 0.136494}
{'code': '821', 'band': 'V', 'type': None, 'catalog': 'q', 'start': None, 'stop': None, 'd': -0.117553}
{'code': '858', 'band': 'V', 'type': None, 'catalog': 'q', 'start': None, 'stop': None, 'd': 0.104054}
{'code': '900', 'band': 'V', 'type': None, 'catalog': 'q', 'start': None, 'stop': None, 'd': -0.210598}
{'code': '958', 'band': 'V', 'type': None, 'catalog': 'q', 'start': None, 'stop': None, 'd': -0.018849}
{'code': '970', 'band': 'V', 'type': None, 'catalog': 'q', 'start': None, 'stop': None, 'd': -0.015482}
{'code': '987', 'band': 'V', 'type': None, 'catalog': 'q', 'start': None, 'stop': None, 'd': -0.020207}
{'code': 'A13', 'band': 'V', 'type': None, 'catalog': 'q', 'start': None, 'stop': None, 'd': -0.159623}
{'code': 'A48', 'band': 'V', 'type': None, 'catalog': 'q', 'start': None, 'stop': None, 'd': -0.040091}
{'code': 'A71', 'band': 'V', 'type': None, 'catalog': 'q', 'start': None, 'stop': None, 'd': 0.232538}
{'code': 'A77', 'band': 'V', 'type': None, 'catalog': 'q', 'start': None, 'stop': None, 'd': 0.485974}
{'code': 'A84', 'band': 'V', 'type': None, 'catalog': 'q', 'start': None, 'stop': None, 'd': 0.093632}
{'code': 'B34', 'band': 'V', 'type': None, 'catalog': 'q', 'start': None, 'stop': None, 'd': 0.219976}
{'code': 'B38', 'band': 'V', 'type': None, 'catalog': 'q', 'start': None, 'stop': None, 'd': -0.140124}
{'code': 'B69', 'band': 'V', 'type': None, 'catalog': 'q', 'start': None, 'stop': None, 'd': -0.176458}
{'code': 'C42', 'band': 'V', 'type': None, 'catalog': 'q', 'start': None, 'stop': None, 'd': -0.037122}
{'code': 'C43', 'band': 'V', 'type': None, 'catalog': 'q', 'start': None, 'stop': None, 'd': -0.01517}
{'code': 'C47', 'band': 'V', 'type': None, 'catalog': 'q', 'start': None, 'stop': None, 'd': 0.066027}
{'code': 'C73', 'band': 'V', 'type': None, 'catalog': 'q', 'start': None, 'stop': None, 'd': -0.171637}
{'code': 'C77', 'band': 'V', 'type': None, 'catalog': 'q', 'start': None, 'stop': None, 'd': -0.21725}
{'code': 'C82', 'band': 'V', 'type': None, 'catalog': 'q', 'start': None, 'stop': None, 'd': 0.215247}
{'code': 'C95', 'band': 'V', 'type': None, 'catalog': 'q', 'start': None, 'stop': None, 'd': 0.012118}
{'code': 'C97', 'band': 'V', 'type': None, 'catalog': 'q', 'start': None, 'stop': None, 'd': -0.352496}
{'code': 'D00', 'band': 'V', 'type': None, 'catalog': 'q', 'start': None, 'stop': None, 'd': -0.14171}
{'code': 'D03', 'band': 'V', 'type': None, 'catalog': 'q', 'start': None, 'stop': None, 'd': -0.197031}
{'code': 'D08', 'band': 'V', 'type': None, 'catalog': 'q', 'start': None, 'stop': None, 'd': -0.076294}
{'code': 'D95', 'band': 'V', 'type': None, 'catalog': 'q', 'start': None, 'stop': None, 'd': 0.333049}
{'code': 'E12', 'band': 'V', 'type': None, 'catalog': 'q', 'start': None, 'stop': None, 'd': 0.314054}
{'code': 'E23', 'band': 'V', 'type': None, 'catalog': 'q', 'start': None, 'stop': None, 'd': 0.008224}
{'code': 'E94', 'band': 'V', 'type': None, 'catalog': 'q', 'start': None, 'stop': None, 'd': 0.099502}
{'code': 'G07', 'band': 'V', 'type': None, 'catalog': 'q', 'start': None, 'stop': None, 'd': 0.305585}
{'code': 'G33', 'band': 'V', 'type': None, 'catalog': 'q', 'start': None, 'stop': None, 'd': -0.058288}
{'code': 'G34', 'band': 'V', 'type': None, 'catalog': 'q', 'start': None, 'stop': None, 'd': 0.052093}
{'code': 'G40', 'band': 'V', 'type': None, 'catalog': 'q', 'start': None, 'stop': None, 'd': 0.014967}
{'code': 'G48', 'band': 'V', 'type': None, 'catalog': 'q', 'start': None, 'stop': None, 'd': 0.380443}
{'code': 'G96', 'band': 'V', 'type': None, 'catalog': 'q', 'start': None, 'stop': None, 'd': 0.290845}
{'code': 'H06', 'band': 'V', 'type': None, 'catalog': 'q', 'start': None, 'stop': None, 'd': 0.057027}
{'code': 'H21', 'band': 'V', 'type': None, 'catalog': 'q', 'start': None, 'stop': None, 'd': -0.012543}
{'code': 'I20', 'band': 'V', 'type': None, 'catalog': 'q', 'start': None, 'stop': None, 'd': -0.125582}
{'code': 'I34', 'band': 'V', 'type': None, 'catalog': 'q', 'start': None, 'stop': None, 'd': 0.536127}
{'code': 'I39', 'band': 'V', 'type': None, 'catalog': 'q', 'start': None, 'stop': None, 'd': 0.305226}
{'code': 'I47', 'band': 'V', 'type': None, 'catalog': 'q', 'start': None, 'stop': None, 'd': -0.25253}
{'code': 'I52', 'band': 'V', 'type': None, 'catalog': 'q', 'start': None, 'stop': None, 'd': 0.162584}
{'code': 'I76', 'band': 'V', 'type': None, 'catalog': 'q', 'start': None, 'stop': None, 'd': -0.086699}
{'code': 'I89', 'band': 'V', 'type': None, 'catalog': 'q', 'start': None, 'stop': None, 'd': 0.392009}
{'code': 'I93', 'band': 'V', 'type': None, 'catalog': 'q', 'start': None, 'stop': None, 'd': 0.215769}
{'code': 'J67', 'band': 'V', 'type': None, 'catalog': 'q', 'start': None, 'stop': None, 'd': 0.235871}
{'code': 'J69', 'band': 'V', 'type': None, 'catalog': 'q', 'start': None, 'stop': None, 'd': 0.03568}
{'code': 'J84', 'band': 'V', 'type': None, 'catalog': 'q', 'start': None, 'stop': None, 'd': -0.096571}
{'code': 'J93', 'band': 'V', 'type': None, 'catalog': 'q', 'start': None, 'stop': None, 'd': 0.110847}
{'code': 'K26', 'band': 'V', 'type': None, 'catalog': 'q', 'start': None, 'stop': None, 'd': -0.700467}
{'code': 'K32', 'band': 'V', 'type': None, 'catalog': 'q', 'start': None, 'stop': None, 'd': -0.261837}
{'code': 'K40', 'band': 'V', 'type': None, 'catalog': 'q', 'start': None, 'stop': None, 'd': -0.076109}
{'code': 'K48', 'band': 'V', 'type': None, 'catalog': 'q', 'start': None, 'stop': None, 'd': -0.133307}
{'code': 'K51', 'band': 'V', 'type': None, 'catalog': 'q', 'start': None, 'stop': None, 'd': 0.164727}
{'code': 'K67', 'band': 'V', 'type': None, 'catalog': 'q', 'start': None, 'stop': None, 'd': 0.693536}
{'code': 'K68', 'band': 'V', 'type': None, 'catalog': 'q', 'start': None, 'stop': None, 'd': 0.23445}
{'code': 'K73', 'band': 'V', 'type': None, 'catalog': 'q', 'start': None, 'stop': None, 'd': -0.428621}
{'code': 'K74', 'band': 'V', 'type': None, 'catalog': 'q', 'start': None, 'stop': None, 'd': 0.349343}
{'code': 'K78', 'band': 'V', 'type': None, 'catalog': 'q', 'start': None, 'stop': None, 'd': 0.273045}
{'code': 'K82', 'band': 'V', 'type': None, 'catalog': 'q', 'start': None, 'stop': None, 'd': 0.094721}
{'code': 'K83', 'band': 'V', 'type': None, 'catalog': 'q', 'start': None, 'stop': None, 'd': 0.217843}
{'code': 'L04', 'band': 'V', 'type': None, 'catalog': 'q', 'start': None, 'stop': None, 'd': 0.12434}
{'code': 'L05', 'band': 'V', 'type': None, 'catalog': 'q', 'start': None, 'stop': None, 'd': -0.20423}
{'code': 'L18', 'band': 'V', 'type': None, 'catalog': 'q', 'start': None, 'stop': None, 'd': 0.188771}
{'code': 'L22', 'band': 'V', 'type': None, 'catalog': 'q', 'start': None, 'stop': None, 'd': 0.285698}
{'code': 'L34', 'band': 'V', 'type': None, 'catalog': 'q', 'start': None, 'stop': None, 'd': -0.121353}
{'code': 'L47', 'band': 'V', 'type': None, 'catalog': 'q', 'start': None, 'stop': None, 'd': 0.412744}
{'code': 'L63', 'band': 'V', 'type': None, 'catalog': 'q', 'start': None, 'stop': None, 'd': -0.127337}
{'code': 'L68', 'band': 'V', 'type': None, 'catalog': 'q', 'start': None, 'stop': None, 'd': 0.103867}
{'code': 'L96', 'band': 'V', 'type': None, 'catalog': 'q', 'start': None, 'stop': None, 'd': -0.308039}
{'code': 'M16', 'band': 'V', 'type': None, 'catalog': 'q', 'start': None, 'stop': None, 'd': 0.331516}
{'code': 'M18', 'band': 'V', 'type': None, 'catalog': 'q', 'start': None, 'stop': None, 'd': -0.135828}
{'code': 'M30', 'band': 'V', 'type': None, 'catalog': 'q', 'start': None, 'stop': None, 'd': 0.184162}
{'code': 'M43', 'band': 'V', 'type': None, 'catalog': 'q', 'start': None, 'stop': None, 'd': -0.025814}
{'code': 'M44', 'band': 'V', 'type': None, 'catalog': 'q', 'start': None, 'stop': None, 'd': 0.632002}
{'code': 'O85', 'band': 'V', 'type': None, 'catalog': 'q', 'start': None, 'stop': None, 'd': 0.080003}
{'code': 'Q21', 'band': 'V', 'type': None, 'catalog': 'q', 'start': None, 'stop': None, 'd': 0.30369}
{'code': 'Q62', 'band': 'V', 'type': None, 'catalog': 'q', 'start': None, 'stop': None, 'd': 0.076745}
{'code': 'Q65', 'band': 'V', 'type': None, 'catalog': 'q', 'start': None, 'stop': None, 'd': 0.237871}
{'code': 'Q68', 'band': 'V', 'type': None, 'catalog': 'q', 'start': None, 'stop': None, 'd': 0.010794}
{'code': 'Q70', 'band': 'V', 'type': None, 'catalog': 'q', 'start': None, 'stop': None, 'd': -0.581627}
{'code': 'R58', 'band': 'V', 'type': None, 'catalog': 'q', 'start': None, 'stop': None, 'd': -0.066236}
{'code': 'R65', 'band': 'V', 'type': None, 'catalog': 'q', 'start': None, 'stop': None, 'd': -0.481838}
{'code': 'U55', 'band': 'V', 'type': None, 'catalog': 'q', 'start': None, 'stop': None, 'd': -0.108967}
{'code': 'U57', 'band': 'V', 'type': None, 'catalog': 'q', 'start': None, 'stop': None, 'd': 0.659836}
{'code': 'U63', 'band': 'V', 'type': None, 'catalog': 'q', 'start': None, 'stop': None, 'd': 0.210427}
{'code': 'U69', 'band': 'V', 'type': None, 'catalog': 'q', 'start': None, 'stop': None, 'd': 0.286225}
{'code': 'U76', 'band': 'V', 'type': None, 'catalog': 'q', 'start': None, 'stop': None, 'd': -0.198384}
{'code': 'V08', 'band': 'V', 'type': None, 'catalog': 'q', 'start': None, 'stop': None, 'd': -0.228447}
{'code': 'V88', 'band': 'V', 'type': None, 'catalog': 'q', 'start': None, 'stop': None, 'd': -0.115357}
{'code': 'W11', 'band': 'V', 'type': None, 'catalog': 'q', 'start': None, 'stop': None, 'd': 0.051548}
{'code': 'W19', 'band': 'V', 'type': None, 'catalog': 'q', 'start': None, 'stop': None, 'd': 0.142585}
{'code': 'W25', 'band': 'V', 'type': None, 'catalog': 'q', 'start': None, 'stop': None, 'd': 0.000997}
{'code': 'W29', 'band': 'V', 'type': None, 'catalog': 'q', 'start': None, 'stop': None, 'd': 0.087912}
{'code': 'W32', 'band': 'V', 'type': None, 'catalog': 'q', 'start': None, 'stop': None, 'd': -0.46087}
{'code': 'W33', 'band': 'V', 'type': None, 'catalog': 'q', 'start': None, 'stop': None, 'd': -0.045256}
{'code': 'W34', 'band': 'V', 'type': None, 'catalog': 'q', 'start': None, 'stop': None, 'd': 0.046574}
{'code': 'W42', 'band': 'V', 'type': None, 'catalog': 'q', 'start': None, 'stop': None, 'd': 0.927566}
{'code': 'W46', 'band': 'V', 'type': None, 'catalog': 'q', 'start': None, 'stop': None, 'd': 0.041875}
{'code': 'W56', 'band': 'V', 'type': None, 'catalog': 'q', 'start': None, 'stop': None, 'd': -1.749742}
{'code': 'W58', 'band': 'V', 'type': None, 'catalog': 'q', 'start': None, 'stop': None, 'd': -0.023706}
{'code': 'W76', 'band': 'V', 'type': None, 'catalog': 'q', 'start': None, 'stop': None, 'd': 0.769653}
{'code': 'W88', 'band': 'V', 'type': None, 'catalog': 'q', 'start': None, 'stop': None, 'd': 0.019977}
{'code': 'W98', 'band': 'V', 'type': None, 'catalog': 'q', 'start': None, 'stop': None, 'd': -0.309294}
{'code': 'X04', 'band': 'V', 'type': None, 'catalog': 'q', 'start': None, 'stop': None, 'd': -0.033179}
{'code': 'X12', 'band': 'V', 'type': None, 'catalog': 'q', 'start': None, 'stop': None, 'd': -0.079519}
{'code': 'X31', 'band': 'V', 'type': None, 'catalog': 'q', 'start': None, 'stop': None, 'd': -0.038728}
{'code': 'X33', 'band': 'V', 'type': None, 'catalog': 'q', 'start': None, 'stop': None, 'd': 0.160085}
{'code': 'Z21', 'band': 'V', 'type': None, 'catalog': 'q', 'start': None, 'stop': None, 'd': 0.072108}
{'code': 'Z45', 'band': 'V', 'type': None, 'catalog': 'q', 'start': None, 'stop': None, 'd': -0.294782}
{'code': 'Z48', 'band': 'V', 'type': None, 'catalog': 'q', 'start': None, 'stop': None, 'd': 0.238854}
{'code': 'Z57', 'band': 'V', 'type': None, 'catalog': 'q', 'start': None, 'stop': None, 'd': 0.010419}
{'code': 'Z80', 'band': 'V', 'type': None, 'catalog': 'q', 'start': None, 'stop': None, 'd': 0.068452}
{'code': 'Z81', 'band': 'V', 'type': None, 'catalog': 'q', 'start': None, 'stop': None, 'd': -0.070746}
{'code': 'Z99', 'band': 'V', 'type': None, 'catalog': 'q', 'start': None, 'stop': None, 'd': 0.249689}
{'code': '118', 'band': 'V', 'type': None, 'catalog': 'r', 'start': None, 'stop': None, 'd': 0.090414}
{'code': '151', 'band': 'V', 'type': None, 'catalog': 'r', 'start': None, 'stop': None, 'd': 0.186507}
{'code': '168', 'band': 'V', 'type': None, 'catalog': 'r', 'start': None, 'stop': None, 'd': -0.131117}
{'code': '169', 'band': 'V', 'type': None, 'catalog': 'r', 'start': None, 'stop': None, 'd': -0.1267}
{'code': '170', 'band': 'V', 'type': None, 'catalog': 'r', 'start': None, 'stop': None, 'd': 0.060812}
{'code': '198', 'band': 'V', 'type': None, 'catalog': 'r', 'start': None, 'stop': None, 'd': 0.050617}
{'code': '240', 'band': 'V', 'type': None, 'catalog': 'r', 'start': None, 'stop': None, 'd': 0.130773}
{'code': '347', 'band': 'V', 'type': None, 'catalog': 'r', 'start': None, 'stop': None, 'd': -0.048667}
{'code': '379', 'band': 'V', 'type': None, 'catalog': 'r', 'start': None, 'stop': None, 'd': -0.058056}
{'code': '428', 'band': 'V', 'type': None, 'catalog': 'r', 'start': None, 'stop': None, 'd': 0.163312}
{'code': '432', 'band': 'V', 'type': None, 'catalog': 'r', 'start': None, 'stop': None, 'd': 0.672454}
{'code': '566', 'band': 'V', 'type': None, 'catalog': 'r', 'start': None, 'stop': None, 'd': 0.616858}
{'code': '703', 'band': 'V', 'type': None, 'catalog': 'r', 'start': None, 'stop': None, 'd': 0.2343}
{'code': '719', 'band': 'V', 'type': None, 'catalog': 'r', 'start': None, 'stop': None, 'd': -0.043901}
{'code': '809', 'band': 'V', 'type': None, 'catalog': 'r', 'start': None, 'stop': None, 'd': 0.33256}
{'code': '900', 'band': 'V', 'type': None, 'catalog': 'r', 'start': None, 'stop': None, 'd': 0.884561}
{'code': '928', 'band': 'V', 'type': None, 'catalog': 'r', 'start': None, 'stop': None, 'd': -0.061738}
{'code': '941', 'band': 'V', 'type': None, 'catalog': 'r', 'start': None, 'stop': None, 'd': -0.068077}
{'code': 'A13', 'band': 'V', 'type': None, 'catalog': 'r', 'start': None, 'stop': None, 'd': 0.432019}
{'code': 'A16', 'band': 'V', 'type': None, 'catalog': 'r', 'start': None, 'stop': None, 'd': 0.217364}
{'code': 'A17', 'band': 'V', 'type': None, 'catalog': 'r', 'start': None, 'stop': None, 'd': 0.208856}
{'code': 'A23', 'band': 'V', 'type': None, 'catalog': 'r', 'start': None, 'stop': None, 'd': 0.178141}
{'code': 'A41', 'band': 'V', 'type': None, 'catalog': 'r', 'start': None, 'stop': None, 'd': -0.523959}
{'code': 'A42', 'band': 'V', 'type': None, 'catalog': 'r', 'start': None, 'stop': None, 'd': 0.223649}
{'code': 'A78', 'band': 'V', 'type': None, 'catalog': 'r', 'start': None, 'stop': None, 'd': 0.166963}
{'code': 'A81', 'band': 'V', 'type': None, 'catalog': 'r', 'start': None, 'stop': None, 'd': 0.330396}
{'code': 'A88', 'band': 'V', 'type': None, 'catalog': 'r', 'start': None, 'stop': None, 'd': 0.269787}
{'code': 'A89', 'band': 'V', 'type': None, 'catalog': 'r', 'start': None, 'stop': None, 'd': -0.000176}
{'code': 'B07', 'band': 'V', 'type': None, 'catalog': 'r', 'start': None, 'stop': None, 'd': 0.487945}
{'code': 'B09', 'band': 'V', 'type': None, 'catalog': 'r', 'start': None, 'stop': None, 'd': 0.652459}
{'code': 'B12', 'band': 'V', 'type': None, 'catalog': 'r', 'start': None, 'stop': None, 'd': 0.365004}
{'code': 'B28', 'band': 'V', 'type': None, 'catalog': 'r', 'start': None, 'stop': None, 'd': 0.265584}
{'code': 'B38', 'band': 'V', 'type': None, 'catalog': 'r', 'start': None, 'stop': None, 'd': 0.223543}
{'code': 'B55', 'band': 'V', 'type': None, 'catalog': 'r', 'start': None, 'stop': None, 'd': 0.449778}
{'code': 'E12', 'band': 'V', 'type': None, 'catalog': 'r', 'start': None, 'stop': None, 'd': 0.27007}
{'code': 'F85', 'band': 'V', 'type': None, 'catalog': 'r', 'start': None, 'stop': None, 'd': 0.205797}
{'code': 'G63', 'band': 'V', 'type': None, 'catalog': 'r', 'start': None, 'stop': None, 'd': 0.064992}
{'code': 'G77', 'band': 'V', 'type': None, 'catalog': 'r', 'start': None, 'stop': None, 'd': -0.130111}
{'code': 'G96', 'band': 'V', 'type': None, 'catalog': 'r', 'start': None, 'stop': None, 'd': 0.272799}
{'code': 'H17', 'band': 'V', 'type': None, 'catalog': 'r', 'start': None, 'stop': None, 'd': -1.882516}
{'code': 'H21', 'band': 'V', 'type': None, 'catalog': 'r', 'start': None, 'stop': None, 'd': 0.240855}
{'code': 'H36', 'band': 'V', 'type': None, 'catalog': 'r', 'start': None, 'stop': None, 'd': 0.056628}
{'code': 'H55', 'band': 'V', 'type': None, 'catalog': 'r', 'start': None, 'stop': None, 'd': 0.271543}
{'code': 'H98', 'band': 'V', 'type': None, 'catalog': 'r', 'start': None, 'stop': None, 'd': 0.293967}
{'code': 'I19', 'band': 'V', 'type': None, 'catalog': 'r', 'start': None, 'stop': None, 'd': 0.617418}
{'code': 'J37', 'band': 'V', 'type': None, 'catalog': 'r', 'start': None, 'stop': None, 'd': 0.23158}
{'code': 'J75', 'band': 'V', 'type': None, 'catalog': 'r', 'start': None, 'stop': None, 'd': 0.460146}
{'code': 'J87', 'band': 'V', 'type': None, 'catalog': 'r', 'start': None, 'stop': None, 'd': 0.634608}
{'code': 'J94', 'band': 'V', 'type': None, 'catalog': 'r', 'start': None, 'stop': None, 'd': 0.434036}
{'code': 'K37', 'band': 'V', 'type': None, 'catalog': 'r', 'start': None, 'stop': None, 'd': 0.000546}
{'code': '073', 'band': 'V', 'type': None, 'catalog': 't', 'start': None, 'stop': None, 'd': 0.734489}
{'code': '198', 'band': 'V', 'type': None, 'catalog': 't', 'start': None, 'stop': None, 'd': -0.348155}
{'code': '240', 'band': 'V', 'type': None, 'catalog': 't', 'start': None, 'stop': None, 'd': 0.165568}
{'code': '510', 'band': 'V', 'type': None, 'catalog': 't', 'start': None, 'stop': None, 'd': 0.094239}
{'code': '595', 'band': 'V', 'type': None, 'catalog': 't', 'start': None, 'stop': None, 'd': 0.35949}
{'code': '754', 'band': 'V', 'type': None, 'catalog': 't', 'start': None, 'stop': None, 'd': -0.137355}
{'code': '900', 'band': 'V', 'type': None, 'catalog': 't', 'start': None, 'stop': None, 'd': -0.548653}
{'code': 'C95', 'band': 'V', 'type': None, 'catalog': 't', 'start': None, 'stop': None, 'd': -0.363191}
{'code': 'G19', 'band': 'V', 'type': None, 'catalog': 't', 'start': None, 'stop': None, 'd': 0.454506}
{'code': 'G33', 'band': 'V', 'type': None, 'catalog': 't', 'start': None, 'stop': None, 'd': -0.324021}
{'code': 'G36', 'band': 'V', 'type': None, 'catalog': 't', 'start': None, 'stop': None, 'd': -0.027041}
{'code': 'G40', 'band': 'V', 'type': None, 'catalog': 't', 'start': None, 'stop': None, 'd': -0.103214}
{'code': 'G52', 'band': 'V', 'type': None, 'catalog': 't', 'start': None, 'stop': None, 'd': -0.756378}
{'code': 'H01', 'band': 'V', 'type': None, 'catalog': 't', 'start': None, 'stop': None, 'd': 0.055027}
{'code': 'H06', 'band': 'V', 'type': None, 'catalog': 't', 'start': None, 'stop': None, 'd': -0.111245}
{'code': 'H21', 'band': 'V', 'type': None, 'catalog': 't', 'start': None, 'stop': None, 'd': -0.239178}
{'code': 'I89', 'band': 'V', 'type': None, 'catalog': 't', 'start': None, 'stop': None, 'd': -0.170874}
{'code': 'J84', 'band': 'V', 'type': None, 'catalog': 't', 'start': None, 'stop': None, 'd': 0.062709}
{'code': 'K17', 'band': 'V', 'type': None, 'catalog': 't', 'start': None, 'stop': None, 'd': 0.373746}
{'code': 'K33', 'band': 'V', 'type': None, 'catalog': 't', 'start': None, 'stop': None, 'd': 0.059298}
{'code': 'K58', 'band': 'V', 'type': None, 'catalog': 't', 'start': None, 'stop': None, 'd': 0.416047}
{'code': 'K96', 'band': 'V', 'type': None, 'catalog': 't', 'start': None, 'stop': None, 'd': -0.167084}
{'code': 'L04', 'band': 'V', 'type': None, 'catalog': 't', 'start': None, 'stop': None, 'd': 0.090067}
{'code': 'Q62', 'band': 'V', 'type': None, 'catalog': 't', 'start': None, 'stop': None, 'd': -0.203462}
{'code': 'U69', 'band': 'V', 'type': None, 'catalog': 't', 'start': None, 'stop': None, 'd': -0.151306}
{'code': '151', 'band': 'V', 'type': None, 'catalog': 'u', 'start': None, 'stop': None, 'd': -0.005026}
{'code': '240', 'band': 'V', 'type': None, 'catalog': 'u', 'start': None, 'stop': None, 'd': 0.061956}
{'code': '379', 'band': 'V', 'type': None, 'catalog': 'u', 'start': None, 'stop': None, 'd': -0.146519}
{'code': '510', 'band': 'V', 'type': None, 'catalog': 'u', 'start': None, 'stop': None, 'd': -0.021043}
{'code': '552', 'band': 'V', 'type': None, 'catalog': 'u', 'start': None, 'stop': None, 'd': 0.011538}
{'code': '695', 'band': 'V', 'type': None, 'catalog': 'u', 'start': None, 'stop': None, 'd': -0.061322}
{'code': '703', 'band': 'V', 'type': None, 'catalog': 'u', 'start': None, 'stop': None, 'd': 0.255494}
{'code': '719', 'band': 'V', 'type': None, 'catalog': 'u', 'start': None, 'stop': None, 'd': 0.280602}
{'code': '807', 'band': 'V', 'type': None, 'catalog': 'u', 'start': None, 'stop': None, 'd': 0.026071}
{'code': '900', 'band': 'V', 'type': None, 'catalog': 'u', 'start': None, 'stop': None, 'd': -0.014684}
{'code': '932', 'band': 'V', 'type': None, 'catalog': 'u', 'start': None, 'stop': None, 'd': 0.018761}
{'code': '954', 'band': 'V', 'type': None, 'catalog': 'u', 'start': None, 'stop': None, 'd': 0.561753}
{'code': '970', 'band': 'V', 'type': None, 'catalog': 'u', 'start': None, 'stop': None, 'd': -0.145635}
{'code': 'A13', 'band': 'V', 'type': None, 'catalog': 'u', 'start': None, 'stop': None, 'd': -0.205822}
{'code': 'A48', 'band': 'V', 'type': None, 'catalog': 'u', 'start': None, 'stop': None, 'd': 0.041537}
{'code': 'A50', 'band': 'V', 'type': None, 'catalog': 'u', 'start': None, 'stop': None, 'd': -0.117939}
{'code': 'A74', 'band': 'V', 'type': None, 'catalog': 'u', 'start': None, 'stop': None, 'd': -0.033127}
{'code': 'A78', 'band': 'V', 'type': None, 'catalog': 'u', 'start': None, 'stop': None, 'd': 0.086979}
{'code': 'B38', 'band': 'V', 'type': None, 'catalog': 'u', 'start': None, 'stop': None, 'd': -0.140194}
{'code': 'B86', 'band': 'V', 'type': None, 'catalog': 'u', 'start': None, 'stop': None, 'd': -0.376029}
{'code': 'C01', 'band': 'V', 'type': None, 'catalog': 'u', 'start': None, 'stop': None, 'd': 0.824934}
{'code': 'C15', 'band': 'V', 'type': None, 'catalog': 'u', 'start': None, 'stop': None, 'd': -0.400244}
{'code': 'C24', 'band': 'V', 'type': None, 'catalog': 'u', 'start': None, 'stop': None, 'd': 0.316764}
{'code': 'C39', 'band': 'V', 'type': None, 'catalog': 'u', 'start': None, 'stop': None, 'd': 0.690163}
{'code': 'C73', 'band': 'V', 'type': None, 'catalog': 'u', 'start': None, 'stop': None, 'd': 0.036764}
{'code': 'D00', 'band': 'V', 'type': None, 'catalog': 'u', 'start': None, 'stop': None, 'd': -0.070372}
{'code': 'D08', 'band': 'V', 'type': None, 'catalog': 'u', 'start': None, 'stop': None, 'd': 0.002968}
{'code': 'D96', 'band': 'V', 'type': None, 'catalog': 'u', 'start': None, 'stop': None, 'd': -0.087299}
{'code': 'E12', 'band': 'V', 'type': None, 'catalog': 'u', 'start': None, 'stop': None, 'd': 0.374324}
{'code': 'G36', 'band': 'V', 'type': None, 'catalog': 'u', 'start': None, 'stop': None, 'd': 0.027502}
{'code': 'G38', 'band': 'V', 'type': None, 'catalog': 'u', 'start': None, 'stop': None, 'd': 0.018563}
{'code': 'G96', 'band': 'V', 'type': None, 'catalog': 'u', 'start': None, 'stop': None, 'd': 0.357273}
{'code': 'H06', 'band': 'V', 'type': None, 'catalog': 'u', 'start': None, 'stop': None, 'd': -0.326634}
{'code': 'H10', 'band': 'V', 'type': None, 'catalog': 'u', 'start': None, 'stop': None, 'd': 0.252707}
{'code': 'H21', 'band': 'V', 'type': None, 'catalog': 'u', 'start': None, 'stop': None, 'd': -0.054215}
{'code': 'H75', 'band': 'V', 'type': None, 'catalog': 'u', 'start': None, 'stop': None, 'd': -0.457264}
{'code': 'I20', 'band': 'V', 'type': None, 'catalog': 'u', 'start': None, 'stop': None, 'd': 0.113954}
{'code': 'I34', 'band': 'V', 'type': None, 'catalog': 'u', 'start': None, 'stop': None, 'd': -0.416123}
{'code': 'I39', 'band': 'V', 'type': None, 'catalog': 'u', 'start': None, 'stop': None, 'd': 0.225698}
{'code': 'I45', 'band': 'V', 'type': None, 'catalog': 'u', 'start': None, 'stop': None, 'd': 0.096625}
{'code': 'I48', 'band': 'V', 'type': None, 'catalog': 'u', 'start': None, 'stop': None, 'd': -0.172412}
{'code': 'I55', 'band': 'V', 'type': None, 'catalog': 'u', 'start': None, 'stop': None, 'd': -0.059553}
{'code': 'I56', 'band': 'V', 'type': None, 'catalog': 'u', 'start': None, 'stop': None, 'd': -0.07976}
{'code': 'I61', 'band': 'V', 'type': None, 'catalog': 'u', 'start': None, 'stop': None, 'd': 0.288214}
{'code': 'I74', 'band': 'V', 'type': None, 'catalog': 'u', 'start': None, 'stop': None, 'd': -0.212094}
{'code': 'I76', 'band': 'V', 'type': None, 'catalog': 'u', 'start': None, 'stop': None, 'd': -0.04093}
{'code': 'I89', 'band': 'V', 'type': None, 'catalog': 'u', 'start': None, 'stop': None, 'd': 0.272956}
{'code': 'I93', 'band': 'V', 'type': None, 'catalog': 'u', 'start': None, 'stop': None, 'd': 0.425176}
{'code': 'J37', 'band': 'V', 'type': None, 'catalog': 'u', 'start': None, 'stop': None, 'd': -0.13053}
{'code': 'J87', 'band': 'V', 'type': None, 'catalog': 'u', 'start': None, 'stop': None, 'd': -0.273148}
{'code': 'J93', 'band': 'V', 'type': None, 'catalog': 'u', 'start': None, 'stop': None, 'd': -0.019885}
{'code': 'W11', 'band': 'V', 'type': None, 'catalog': 'u', 'start': None, 'stop': None, 'd': 0.075115}
{'code': 'X14', 'band': 'V', 'type': None, 'catalog': 'u', 'start': None, 'stop': None, 'd': 0.111506}
{'code': 'Z64', 'band': 'V', 'type': None, 'catalog': 'u', 'start': None, 'stop': None, 'd': 0.077428}
{'code': '073', 'band': 'V', 'type': None, 'catalog': 'v', 'start': None, 'stop': None, 'd': 0.071764}
{'code': '434', 'band': 'V', 'type': None, 'catalog': 'v', 'start': None, 'stop': None, 'd': 0.387139}
{'code': '719', 'band': 'V', 'type': None, 'catalog': 'v', 'start': None, 'stop': None, 'd': 0.223632}
{'code': '951', 'band': 'V', 'type': None, 'catalog': 'v', 'start': None, 'stop': None, 'd': 0.061497}
{'code': 'A78', 'band': 'V', 'type': None, 'catalog': 'v', 'start': None, 'stop': None, 'd': -0.216624}
{'code': 'B28', 'band': 'V', 'type': None, 'catalog': 'v', 'start': None, 'stop': None, 'd': -0.315664}
{'code': 'B33', 'band': 'V', 'type': None, 'catalog': 'v', 'start': None, 'stop': None, 'd': 0.240723}
{'code': 'B75', 'band': 'V', 'type': None, 'catalog': 'v', 'start': None, 'stop': None, 'd': -0.006245}
{'code': 'H21', 'band': 'V', 'type': None, 'catalog': 'v', 'start': None, 'stop': None, 'd': 0.368954}
{'code': 'I76', 'band': 'V', 'type': None, 'catalog': 'v', 'start': None, 'stop': None, 'd': 0.223742}
{'code': 'I93', 'band': 'V', 'type': None, 'catalog': 'v', 'start': None, 'stop': None, 'd': 0.390057}
{'code': 'Q68', 'band': 'V', 'type': None, 'catalog': 'v', 'start': None, 'stop': None, 'd': 0.520209}
{'code': '951', 'band': 'V', 'type': None, 'catalog': 'w', 'start': None, 'stop': None, 'd': 0.286284}
{'code': 'J93', 'band': 'V', 'type': None, 'catalog': 'w', 'start': None, 'stop': None, 'd': 0.062637}
{'code': 'U69', 'band': 'V', 'type': None, 'catalog': 'w', 'start': None, 'stop': None, 'd': 0.025859}
{'code': '046', 'band': 'V', 'type': None, 'catalog': 'z', 'start': None, 'stop': None, 'd': -0.028689}
{'code': '071', 'band': 'V', 'type': None, 'catalog': 'z', 'start': None, 'stop': None, 'd': -0.01514}
{'code': '094', 'band': 'V', 'type': None, 'catalog': 'z', 'start': None, 'stop': None, 'd': -0.252106}
{'code': '104', 'band': 'V', 'type': None, 'catalog': 'z', 'start': None, 'stop': None, 'd': -0.009479}
{'code': '108', 'band': 'V', 'type': None, 'catalog': 'z', 'start': None, 'stop': None, 'd': 0.050805}
{'code': '121', 'band': 'V', 'type': None, 'catalog': 'z', 'start': None, 'stop': None, 'd': -0.135907}
{'code': '151', 'band': 'V', 'type': None, 'catalog': 'z', 'start': None, 'stop': None, 'd': -0.092597}
{'code': '348', 'band': 'V', 'type': None, 'catalog': 'z', 'start': None, 'stop': None, 'd': 0.237475}
{'code': '352', 'band': 'V', 'type': None, 'catalog': 'z', 'start': None, 'stop': None, 'd': -0.010177}
{'code': '355', 'band': 'V', 'type': None, 'catalog': 'z', 'start': None, 'stop': None, 'd': -0.068365}
{'code': '360', 'band': 'V', 'type': None, 'catalog': 'z', 'start': None, 'stop': None, 'd': -0.100375}
{'code': '367', 'band': 'V', 'type': None, 'catalog': 'z', 'start': None, 'stop': None, 'd': 0.040929}
{'code': '385', 'band': 'V', 'type': None, 'catalog': 'z', 'start': None, 'stop': None, 'd': 0.516244}
{'code': '402', 'band': 'V', 'type': None, 'catalog': 'z', 'start': None, 'stop': None, 'd': -0.158589}
{'code': '423', 'band': 'V', 'type': None, 'catalog': 'z', 'start': None, 'stop': None, 'd': -1.010973}
{'code': '557', 'band': 'V', 'type': None, 'catalog': 'z', 'start': None, 'stop': None, 'd': 0.043078}
{'code': '587', 'band': 'V', 'type': None, 'catalog': 'z', 'start': None, 'stop': None, 'd': -0.374124}
{'code': '595', 'band': 'V', 'type': None, 'catalog': 'z', 'start': None, 'stop': None, 'd': -0.253728}
{'code': '596', 'band': 'V', 'type': None, 'catalog': 'z', 'start': None, 'stop': None, 'd': 0.686238}
{'code': '610', 'band': 'V', 'type': None, 'catalog': 'z', 'start': None, 'stop': None, 'd': 0.061027}
{'code': '620', 'band': 'V', 'type': None, 'catalog': 'z', 'start': None, 'stop': None, 'd': 0.194969}
{'code': '628', 'band': 'V', 'type': None, 'catalog': 'z', 'start': None, 'stop': None, 'd': 0.164634}
{'code': '638', 'band': 'V', 'type': None, 'catalog': 'z', 'start': None, 'stop': None, 'd': 0.282145}
{'code': '670', 'band': 'V', 'type': None, 'catalog': 'z', 'start': None, 'stop': None, 'd': -0.243356}
{'code': '676', 'band': 'V', 'type': None, 'catalog': 'z', 'start': None, 'stop': None, 'd': 0.352297}
{'code': '682', 'band': 'V', 'type': None, 'catalog': 'z', 'start': None, 'stop': None, 'd': -0.809178}
{'code': '689', 'band': 'V', 'type': None, 'catalog': 'z', 'start': None, 'stop': None, 'd': -0.262967}
{'code': '700', 'band': 'V', 'type': None, 'catalog': 'z', 'start': None, 'stop': None, 'd': -0.302695}
{'code': '704', 'band': 'V', 'type': None, 'catalog': 'z', 'start': None, 'stop': None, 'd': -0.879432}
{'code': '712', 'band': 'V', 'type': None, 'catalog': 'z', 'start': None, 'stop': None, 'd': 0.025244}
{'code': '750', 'band': 'V', 'type': None, 'catalog': 'z', 'start': None, 'stop': None, 'd': -0.189684}
{'code': '758', 'band': 'V', 'type': None, 'catalog': 'z', 'start': None, 'stop': None, 'd': -0.08748}
{'code': '762', 'band': 'V', 'type': None, 'catalog': 'z', 'start': None, 'stop': None, 'd': -0.112897}
{'code': '830', 'band': 'V', 'type': None, 'catalog': 'z', 'start': None, 'stop': None, 'd': 0.085294}
{'code': '859', 'band': 'V', 'type': None, 'catalog': 'z', 'start': None, 'stop': None, 'd': -0.472629}
{'code': '860', 'band': 'V', 'type': None, 'catalog': 'z', 'start': None, 'stop': None, 'd': -0.658005}
{'code': '886', 'band': 'V', 'type': None, 'catalog': 'z', 'start': None, 'stop': None, 'd': -0.644334}
{'code': '887', 'band': 'V', 'type': None, 'catalog': 'z', 'start': None, 'stop': None, 'd': 0.057981}
{'code': '897', 'band': 'V', 'type': None, 'catalog': 'z', 'start': None, 'stop': None, 'd': 0.082217}
{'code': '900', 'band': 'V', 'type': None, 'catalog': 'z', 'start': None, 'stop': None, 'd': 0.322973}
{'code': '903', 'band': 'V', 'type': None, 'catalog': 'z', 'start': None, 'stop': None, 'd': -0.338807}
{'code': '910', 'band': 'V', 'type': None, 'catalog': 'z', 'start': None, 'stop': None, 'd': -0.587565}
{'code': '918', 'band': 'V', 'type': None, 'catalog': 'z', 'start': None, 'stop': None, 'd': -0.422132}
{'code': '967', 'band': 'V', 'type': None, 'catalog': 'z', 'start': None, 'stop': None, 'd': -0.024775}
{'code': 'W91', 'band': 'Y', 'type': None, 'catalog': 'L', 'start': None, 'stop': None, 'd': 0.905773}
{'code': 'T05', 'band': 'c', 'type': None, 'catalog': '', 'start': None, 'stop': None, 'd': -0.077872}
{'code': 'T05', 'band': 'c', 'type': None, 'catalog': 'L', 'start': None, 'stop': None, 'd': -0.035467}
{'code': 'T05', 'band': 'c', 'type': None, 'catalog': 'U', 'start': None, 'stop': None, 'd': -0.03641}
{'code': 'M22', 'band': 'c', 'type': None, 'catalog': 'V', 'start': None, 'stop': None, 'd': 0.023459}
{'code': 'T05', 'band': 'c', 'type': None, 'catalog': 'V', 'start': None, 'stop': None, 'd': -0.011917}
{'code': 'T08', 'band': 'c', 'type': None, 'catalog': 'V', 'start': None, 'stop': None, 'd': 0.013523}
{'code': 'W68', 'band': 'c', 'type': None, 'catalog': 'V', 'start': None, 'stop': None, 'd': 0.016805}
{'code': 'I41', 'band': 'g', 'type': None, 'catalog': '', 'start': None, 'stop': None, 'd': -0.35979}
{'code': 'W84', 'band': 'g', 'type': None, 'catalog': '', 'start': None, 'stop': None, 'd': 0.042486}
{'code': '309', 'band': 'g', 'type': None, 'catalog': 'L', 'start': None, 'stop': None, 'd': -0.935712}
{'code': 'F51', 'band': 'g', 'type': None, 'catalog': 'L', 'start': None, 'stop': None, 'd': -0.356315}
{'code': 'Z32', 'band': 'g', 'type': None, 'catalog': 'L', 'start': None, 'stop': None, 'd': -0.5758}
{'code': 'I41', 'band': 'g', 'type': None, 'catalog': 'N', 'start': None, 'stop': None, 'd': -0.260369}
{'code': 'I41', 'band': 'g', 'type': None, 'catalog': 'U', 'start': None, 'stop': None, 'd': -0.317407}
{'code': 'F51', 'band': 'i', 'type': None, 'catalog': 'L', 'start': None, 'stop': None, 'd': 0.358603}
{'code': 'F52', 'band': 'i', 'type': None, 'catalog': 'L', 'start': None, 'stop': None, 'd': 0.483714}
{'code': 'Z32', 'band': 'i', 'type': None, 'catalog': 'L', 'start': None, 'stop': None, 'd': 0.266016}
{'code': 'F51', 'band': 'i', 'type': None, 'catalog': 'U', 'start': None, 'stop': None, 'd': 0.355865}
{'code': 'F52', 'band': 'i', 'type': None, 'catalog': 'U', 'start': None, 'stop': None, 'd': 0.384201}
{'code': 'I41', 'band': 'i', 'type': None, 'catalog': 'U', 'start': None, 'stop': None, 'd': 0.439759}
{'code': 'F51', 'band': 'i', 'type': None, 'catalog': 'X', 'start': None, 'stop': None, 'd': 0.522405}
{'code': 'F52', 'band': 'i', 'type': None, 'catalog': 'X', 'start': None, 'stop': None, 'd': 0.472021}
{'code': 'D29', 'band': 'i', 'type': None, 'catalog': 'q', 'start': None, 'stop': None, 'd': 0.061977}
{'code': 'T05', 'band': 'o', 'type': None, 'catalog': '', 'start': None, 'stop': None, 'd': 0.323668}
{'code': 'T08', 'band': 'o', 'type': None, 'catalog': '', 'start': None, 'stop': None, 'd': 0.272488}
{'code': 'T05', 'band': 'o', 'type': None, 'catalog': 'L', 'start': None, 'stop': None, 'd': 0.344543}
{'code': 'T08', 'band': 'o', 'type': None, 'catalog': 'L', 'start': None, 'stop': None, 'd': 0.357132}
{'code': 'T05', 'band': 'o', 'type': None, 'catalog': 'U', 'start': None, 'stop': None, 'd': 0.324282}
{'code': 'T08', 'band': 'o', 'type': None, 'catalog': 'U', 'start': None, 'stop': None, 'd': 0.306367}
{'code': 'M22', 'band': 'o', 'type': None, 'catalog': 'V', 'start': None, 'stop': None, 'd': 0.370787}
{'code': 'T05', 'band': 'o', 'type': None, 'catalog': 'V', 'start': None, 'stop': None, 'd': 0.357255}
{'code': 'T08', 'band': 'o', 'type': None, 'catalog': 'V', 'start': None, 'stop': None, 'd': 0.326134}
{'code': 'W68', 'band': 'o', 'type': None, 'catalog': 'V', 'start': None, 'stop': None, 'd': 0.391238}
{'code': 'T08', 'band': 'o', 'type': None, 'catalog': 'q', 'start': None, 'stop': None, 'd': 0.373339}
{'code': '645', 'band': 'r', 'type': None, 'catalog': '', 'start': None, 'stop': None, 'd': -0.370726}
{'code': 'G45', 'band': 'r', 'type': None, 'catalog': '', 'start': None, 'stop': None, 'd': 0.053914}
{'code': 'I41', 'band': 'r', 'type': None, 'catalog': '', 'start': None, 'stop': None, 'd': 0.273824}
{'code': 'W84', 'band': 'r', 'type': None, 'catalog': '', 'start': None, 'stop': None, 'd': 0.447196}
{'code': '309', 'band': 'r', 'type': None, 'catalog': 'L', 'start': None, 'stop': None, 'd': -0.476859}
{'code': 'F51', 'band': 'r', 'type': None, 'catalog': 'L', 'start': None, 'stop': None, 'd': 0.196331}
{'code': 'W84', 'band': 'r', 'type': None, 'catalog': 'L', 'start': None, 'stop': None, 'd': 0.325971}
{'code': 'Z32', 'band': 'r', 'type': None, 'catalog': 'L', 'start': None, 'stop': None, 'd': 0.073951}
{'code': 'I41', 'band': 'r', 'type': None, 'catalog': 'N', 'start': None, 'stop': None, 'd': 0.286377}
{'code': 'G45', 'band': 'r', 'type': None, 'catalog': 'R', 'start': None, 'stop': None, 'd': -0.013512}
{'code': 'I41', 'band': 'r', 'type': None, 'catalog': 'U', 'start': None, 'stop': None, 'd': 0.274896}
{'code': 'I41', 'band': 'r', 'type': None, 'catalog': 'V', 'start': None, 'stop': None, 'd': 0.449406}
{'code': 'N51', 'band': 'r', 'type': None, 'catalog': 'V', 'start': None, 'stop': None, 'd': 0.678558}
{'code': 'J13', 'band': 'r', 'type': None, 'catalog': 'X', 'start': None, 'stop': None, 'd': 0.442471}
{'code': 'Z19', 'band': 'r', 'type': None, 'catalog': 'X', 'start': None, 'stop': None, 'd': -0.180623}
{'code': 'C97', 'band': 'r', 'type': None, 'catalog': 'Z', 'start': None, 'stop': None, 'd': 0.152318}
{'code': 'Q62', 'band': 'r', 'type': None, 'catalog': 'Z', 'start': None, 'stop': None, 'd': 0.522733}
{'code': 'U98', 'band': 'r', 'type': None, 'catalog': 'Z', 'start': None, 'stop': None, 'd': 0.337142}
{'code': '568', 'band': 'r', 'type': None, 'catalog': 'o', 'start': None, 'stop': None, 'd': -0.084813}
{'code': '695', 'band': 'r', 'type': None, 'catalog': 'o', 'start': None, 'stop': None, 'd': 0.528456}
{'code': '699', 'band': 'r', 'type': None, 'catalog': 'o', 'start': None, 'stop': None, 'd': 0.007836}
{'code': '705', 'band': 'r', 'type': None, 'catalog': 'o', 'start': None, 'stop': None, 'd': 0.344352}
{'code': 'X74', 'band': 'r', 'type': None, 'catalog': 'q', 'start': None, 'stop': None, 'd': 0.482759}
{'code': '699', 'band': 'r', 'type': None, 'catalog': 'w', 'start': None, 'stop': None, 'd': 0.141198}
{'code': '309', 'band': 'u', 'type': None, 'catalog': 'L', 'start': None, 'stop': None, 'd': -2.587356}
{'code': 'O17', 'band': 'w', 'type': None, 'catalog': '', 'start': None, 'stop': None, 'd': 0.139869}
{'code': 'T08', 'band': 'w', 'type': None, 'catalog': '', 'start': None, 'stop': None, 'd': 0.165903}
{'code': 'F51', 'band': 'w', 'type': None, 'catalog': 'L', 'start': None, 'stop': None, 'd': 0.104325}
{'code': 'F52', 'band': 'w', 'type': None, 'catalog': 'L', 'start': None, 'stop': None, 'd': 0.257339}
{'code': 'T05', 'band': 'w', 'type': None, 'catalog': 'L', 'start': None, 'stop': None, 'd': 0.106779}
{'code': 'T08', 'band': 'w', 'type': None, 'catalog': 'L', 'start': None, 'stop': None, 'd': 0.21387}
{'code': 'F51', 'band': 'w', 'type': None, 'catalog': 'U', 'start': None, 'stop': None, 'd': 0.112603}
{'code': 'F52', 'band': 'w', 'type': None, 'catalog': 'U', 'start': None, 'stop': None, 'd': 0.15061}
{'code': 'N56', 'band': 'w', 'type': None, 'catalog': 'V', 'start': None, 'stop': None, 'd': -0.331927}
{'code': 'O49', 'band': 'w', 'type': None, 'catalog': 'V', 'start': None, 'stop': None, 'd': -0.062915}
{'code': 'F51', 'band': 'w', 'type': None, 'catalog': 'X', 'start': None, 'stop': None, 'd': 0.118207}
{'code': 'F52', 'band': 'w', 'type': None, 'catalog': 'X', 'start': None, 'stop': None, 'd': 0.209785}
{'code': 'C41', 'band': 'w', 'type': None, 'catalog': 'o', 'start': None, 'stop': None, 'd': 0.246996}
{'code': 'C94', 'band': 'w', 'type': None, 'catalog': 'o', 'start': None, 'stop': None, 'd': 0.225708}
{'code': 'D54', 'band': 'w', 'type': None, 'catalog': 'o', 'start': None, 'stop': None, 'd': 0.572758}
{'code': 'K95', 'band': 'w', 'type': None, 'catalog': 'o', 'start': None, 'stop': None, 'd': 0.132322}
{'code': 'Z22', 'band': 'w', 'type': None, 'catalog': 'o', 'start': None, 'stop': None, 'd': 0.062351}
{'code': 'W95', 'band': 'w', 'type': None, 'catalog': 'q', 'start': None, 'stop': None, 'd': 0.213951}
{'code': 'Q62', 'band': 'w', 'type': None, 'catalog': 'v', 'start': None, 'stop': None, 'd': 0.258704}
{'code': 'F51', 'band': 'y', 'type': None, 'catalog': 'L', 'start': None, 'stop': None, 'd': 0.336229}
{'code': 'F51', 'band': 'z', 'type': None, 'catalog': 'L', 'start': None, 'stop': None, 'd': 0.333634}
{'code': 'Z32', 'band': 'z', 'type': None, 'catalog': 'L', 'start': None, 'stop': None, 'd': 0.12429}
{'code': 'F51', 'band': 'z', 'type': None, 'catalog': 'U', 'start': None, 'stop': None, 'd': -0.091454}
{'code': 'F52', 'band': 'z', 'type': None, 'catalog': 'U', 'start': None, 'stop': None, 'd': 0.339002}
{'code': 'F51', 'band': 'z', 'type': None, 'catalog': 'X', 'start': None, 'stop': None, 'd': 0.380122}
{'code': 'F52', 'band': 'z', 'type': None, 'catalog': 'X', 'start': None, 'stop': None, 'd': 0.371483}


==> correction_files/corr_DePhOCUS_g68.txt <==
{'code': None, 'band': 'U', 'type': None, 'catalog': None, 'start': None, 'stop': None, 'd': -1.3}
{'code': None, 'band': 'B', 'type': None, 'catalog': None, 'start': None, 'stop': None, 'd': -0.8}
{'code': None, 'band': 'g', 'type': None, 'catalog': None, 'start': None, 'stop': None, 'd': -0.28}
{'code': None, 'band': 'c', 'type': None, 'catalog': None, 'start': None, 'stop': None, 'd': -0.05}
{'code': None, 'band': 'V', 'type': None, 'catalog': None, 'start': None, 'stop': None, 'd': 0.0}
{'code': None, 'band': 'v', 'type': None, 'catalog': None, 'start': None, 'stop': None, 'd': 0.0}
{'code': None, 'band': 'w', 'type': None, 'catalog': None, 'start': None, 'stop': None, 'd': 0.16}
{'code': None, 'band': 'r', 'type': None, 'catalog': None, 'start': None, 'stop': None, 'd': 0.23}
{'code': None, 'band': 'R', 'type': None, 'catalog': None, 'start': None, 'stop': None, 'd': 0.4}
{'code': None, 'band': 'G', 'type': None, 'catalog': None, 'start': None, 'stop': None, 'd': 0.28}
{'code': None, 'band': 'o', 'type': None, 'catalog': None, 'start': None, 'stop': None, 'd': 0.33}
{'code': None, 'band': 'i', 'type': None, 'catalog': None, 'start': None, 'stop': None, 'd': 0.39}
{'code': None, 'band': 'I', 'type': None, 'catalog': None, 'start': None, 'stop': None, 'd': 0.8}
{'code': None, 'band': 'z', 'type': None, 'catalog': None, 'start': None, 'stop': None, 'd': 0.37}
{'code': None, 'band': 'y', 'type': None, 'catalog': None, 'start': None, 'stop': None, 'd': 0.36}
{'code': None, 'band': 'Y', 'type': None, 'catalog': None, 'start': None, 'stop': None, 'd': 0.7}
{'code': None, 'band': 'J', 'type': None, 'catalog': None, 'start': None, 'stop': None, 'd': 1.2}
{'code': None, 'band': 'H', 'type': None, 'catalog': None, 'start': None, 'stop': None, 'd': 1.4}
{'code': None, 'band': 'K', 'type': None, 'catalog': None, 'start': None, 'stop': None, 'd': 1.7}
{'code': None, 'band': '', 'type': None, 'catalog': None, 'start': None, 'stop': None, 'd': -0.8}
{'code': None, 'band': 'u', 'type': None, 'catalog': None, 'start': None, 'stop': None, 'd': -2.5}
{'code': None, 'band': 'L', 'type': None, 'catalog': None, 'start': None, 'stop': None, 'd': 0.2}
{'code': None, 'band': 'C', 'type': None, 'catalog': None, 'start': None, 'stop': None, 'd': 0.4}
{'code': None, 'band': 'W', 'type': None, 'catalog': None, 'start': None, 'stop': None, 'd': 0.4}
{'code': None, 'band': '', 'type': None, 'catalog': None, 'start': None, 'stop': None, 'd': -0.036556}
{'code': None, 'band': 'B', 'type': None, 'catalog': None, 'start': None, 'stop': None, 'd': 0.109632}
{'code': None, 'band': 'g', 'type': None, 'catalog': None, 'start': None, 'stop': None, 'd': -0.325416}
{'code': None, 'band': 'c', 'type': None, 'catalog': None, 'start': None, 'stop': None, 'd': -0.016834}
{'code': None, 'band': 'V', 'type': None, 'catalog': None, 'start': None, 'stop': None, 'd': 0.084846}
{'code': None, 'band': 'w', 'type': None, 'catalog': None, 'start': None, 'stop': None, 'd': 0.111135}
{'code': None, 'band': 'r', 'type': None, 'catalog': None, 'start': None, 'stop': None, 'd': 0.125577}
{'code': None, 'band': 'R', 'type': None, 'catalog': None, 'start': None, 'stop': None, 'd': 0.282052}
{'code': None, 'band': 'G', 'type': None, 'catalog': None, 'start': None, 'stop': None, 'd': 0.154115}
{'code': None, 'band': 'i', 'type': None, 'catalog': None, 'start': None, 'stop': None, 'd': 0.333879}
{'code': None, 'band': 'I', 'type': None, 'catalog': None, 'start': None, 'stop': None, 'd': 0.246276}
{'code': None, 'band': 'z', 'type': None, 'catalog': None, 'start': None, 'stop': None, 'd': 0.28698}
{'code': None, 'band': 'Y', 'type': None, 'catalog': None, 'start': None, 'stop': None, 'd': 0.905773}
{'code': None, 'band': 'J', 'type': None, 'catalog': None, 'start': None, 'stop': None, 'd': 1.362321}
{'code': None, 'band': 'H', 'type': None, 'catalog': None, 'start': None, 'stop': None, 'd': 1.810332}
{'code': None, 'band': 'K', 'type': None, 'catalog': None, 'start': None, 'stop': None, 'd': 1.834697}
{'code': None, 'band': 'C', 'type': None, 'catalog': None, 'start': None, 'stop': None, 'd': 0.350984}
{'code': None, 'band': '', 'type': None, 'catalog': '', 'start': None, 'stop': None, 'd': -0.20128}
{'code': None, 'band': '', 'type': None, 'catalog': 'A', 'start': None, 'stop': None, 'd': -0.920139}
{'code': None, 'band': '', 'type': None, 'catalog': 'C', 'start': None, 'stop': None, 'd': -0.478602}
{'code': None, 'band': '', 'type': None, 'catalog': 'K', 'start': None, 'stop': None, 'd': -1.353359}
{'code': None, 'band': '', 'type': None, 'catalog': 'L', 'start': None, 'stop': None, 'd': 0.132182}
{'code': None, 'band': '', 'type': None, 'catalog': 'U', 'start': None, 'stop': None, 'd': 0.163731}
{'code': None, 'band': '', 'type': None, 'catalog': 'V', 'start': None, 'stop': None, 'd': 0.409221}
{'code': None, 'band': '', 'type': None, 'catalog': 'a', 'start': None, 'stop': None, 'd': -0.408255}
{'code': None, 'band': '', 'type': None, 'catalog': 'c', 'start': None, 'stop': None, 'd': -0.127855}
{'code': None, 'band': '', 'type': None, 'catalog': 'd', 'start': None, 'stop': None, 'd': 0.171562}
{'code': None, 'band': '', 'type': None, 'catalog': 'e', 'start': None, 'stop': None, 'd': -0.89855}
{'code': None, 'band': '', 'type': None, 'catalog': 'g', 'start': None, 'stop': None, 'd': -0.767871}
{'code': None, 'band': '', 'type': None, 'catalog': 'i', 'start': None, 'stop': None, 'd': -0.599776}
{'code': None, 'band': '', 'type': None, 'catalog': 'm', 'start': None, 'stop': None, 'd': -0.57378}
{'code': None, 'band': '', 'type': None, 'catalog': 'o', 'start': None, 'stop': None, 'd': 0.048349}
{'code': None, 'band': '', 'type': None, 'catalog': 'q', 'start': None, 'stop': None, 'd': 0.180005}
{'code': None, 'band': '', 'type': None, 'catalog': 'r', 'start': None, 'stop': None, 'd': 0.156651}
{'code': None, 'band': '', 'type': None, 'catalog': 't', 'start': None, 'stop': None, 'd': 0.279238}
{'code': None, 'band': '', 'type': None, 'catalog': 'u', 'start': None, 'stop': None, 'd': 0.096937}
{'code': None, 'band': '', 'type': None, 'catalog': 'v', 'start': None, 'stop': None, 'd': 0.385962}
{'code': None, 'band': 'C', 'type': None, 'catalog': 'o', 'start': None, 'stop': None, 'd': 0.397061}
{'code': None, 'band': 'C', 'type': None, 'catalog': 'r', 'start': None, 'stop': None, 'd': 0.275225}
{'code': None, 'band': 'C', 'type': None, 'catalog': 'u', 'start': None, 'stop': None, 'd': -0.014948}
{'code': None, 'band': 'C', 'type': None, 'catalog': 'v', 'start': None, 'stop': None, 'd': 0.415615}
{'code': None, 'band': 'C', 'type': None, 'catalog': 'w', 'start': None, 'stop': None, 'd': 0.424625}
{'code': None, 'band': 'G', 'type': None, 'catalog': 'U', 'start': None, 'stop': None, 'd': 0.322254}
{'code': None, 'band': 'G', 'type': None, 'catalog': 'V', 'start': None, 'stop': None, 'd': 0.11395}
{'code': None, 'band': 'G', 'type': None, 'catalog': 'W', 'start': None, 'stop': None, 'd': 0.739103}
{'code': None, 'band': 'G', 'type': None, 'catalog': 'X', 'start': None, 'stop': None, 'd': 0.319684}
{'code': None, 'band': 'I', 'type': None, 'catalog': 'o', 'start': None, 'stop': None, 'd': 0.495143}
{'code': None, 'band': 'R', 'type': None, 'catalog': '', 'start': None, 'stop': None, 'd': 0.43145}
{'code': None, 'band': 'R', 'type': None, 'catalog': 'L', 'start': None, 'stop': None, 'd': -0.35696}
{'code': None, 'band': 'R', 'type': None, 'catalog': 'S', 'start': None, 'stop': None, 'd': 0.508865}
{'code': None, 'band': 'R', 'type': None, 'catalog': 'U', 'start': None, 'stop': None, 'd': 0.384546}
{'code': None, 'band': 'R', 'type': None, 'catalog': 'V', 'start': None, 'stop': None, 'd': 0.403787}
{'code': None, 'band': 'R', 'type': None, 'catalog': 'b', 'start': None, 'stop': None, 'd': 0.467626}
{'code': None, 'band': 'R', 'type': None, 'catalog': 'c', 'start': None, 'stop': None, 'd': 0.43233}
{'code': None, 'band': 'R', 'type': None, 'catalog': 'd', 'start': None, 'stop': None, 'd': 0.535878}
{'code': None, 'band': 'R', 'type': None, 'catalog': 'e', 'start': None, 'stop': None, 'd': 0.12319}
{'code': None, 'band': 'R', 'type': None, 'catalog': 'j', 'start': None, 'stop': None, 'd': 0.512955}
{'code': None, 'band': 'R', 'type': None, 'catalog': 'm', 'start': None, 'stop': None, 'd': -0.292153}
{'code': None, 'band': 'R', 'type': None, 'catalog': 'q', 'start': None, 'stop': None, 'd': 0.205216}
{'code': None, 'band': 'R', 'type': None, 'catalog': 't', 'start': None, 'stop': None, 'd': 0.555543}
{'code': None, 'band': 'R', 'type': None, 'catalog': 'u', 'start': None, 'stop': None, 'd': 0.129429}
{'code': None, 'band': 'R', 'type': None, 'catalog': 'v', 'start': None, 'stop': None, 'd': 0.516819}
{'code': None, 'band': 'R', 'type': None, 'catalog': 'z', 'start': None, 'stop': None, 'd': 0.08625}
{'code': None, 'band': 'V', 'type': None, 'catalog': 'B', 'start': None, 'stop': None, 'd': -0.220626}
{'code': None, 'band': 'V', 'type': None, 'catalog': 'L', 'start': None, 'stop': None, 'd': 0.15438}
{'code': None, 'band': 'V', 'type': None, 'catalog': 'M', 'start': None, 'stop': None, 'd': 0.781411}
{'code': None, 'band': 'V', 'type': None, 'catalog': 'P', 'start': None, 'stop': None, 'd': -0.178095}
{'code': None, 'band': 'V', 'type': None, 'catalog': 'S', 'start': None, 'stop': None, 'd': -0.062086}
{'code': None, 'band': 'V', 'type': None, 'catalog': 'U', 'start': None, 'stop': None, 'd': 0.29622}
{'code': None, 'band': 'V', 'type': None, 'catalog': 'V', 'start': None, 'stop': None, 'd': -0.170102}
{'code': None, 'band': 'V', 'type': None, 'catalog': 'Z', 'start': None, 'stop': None, 'd': -0.142694}
{'code': None, 'band': 'V', 'type': None, 'catalog': 'a', 'start': None, 'stop': None, 'd': -0.400591}
{'code': None, 'band': 'V', 'type': None, 'catalog': 'c', 'start': None, 'stop': None, 'd': -0.065736}
{'code': None, 'band': 'V', 'type': None, 'catalog': 'd', 'start': None, 'stop': None, 'd': -0.064888}
{'code': None, 'band': 'V', 'type': None, 'catalog': 'e', 'start': None, 'stop': None, 'd': -0.122489}
{'code': None, 'band': 'V', 'type': None, 'catalog': 'i', 'start': None, 'stop': None, 'd': -0.078129}
{'code': None, 'band': 'V', 'type': None, 'catalog': 'j', 'start': None, 'stop': None, 'd': 0.321804}
{'code': None, 'band': 'V', 'type': None, 'catalog': 'm', 'start': None, 'stop': None, 'd': -0.213902}
{'code': None, 'band': 'V', 'type': None, 'catalog': 'o', 'start': None, 'stop': None, 'd': -0.102537}
{'code': None, 'band': 'V', 'type': None, 'catalog': 'q', 'start': None, 'stop': None, 'd': 0.122725}
{'code': None, 'band': 'V', 'type': None, 'catalog': 'r', 'start': None, 'stop': None, 'd': 0.248317}
{'code': None, 'band': 'V', 'type': None, 'catalog': 't', 'start': None, 'stop': None, 'd': 0.038408}
{'code': None, 'band': 'V', 'type': None, 'catalog': 'u', 'start': None, 'stop': None, 'd': 0.038313}
{'code': None, 'band': 'V', 'type': None, 'catalog': 'v', 'start': None, 'stop': None, 'd': 0.21861}
{'code': None, 'band': 'V', 'type': None, 'catalog': 'z', 'start': None, 'stop': None, 'd': -0.165056}
{'code': None, 'band': 'c', 'type': None, 'catalog': '', 'start': None, 'stop': None, 'd': -0.077872}
{'code': None, 'band': 'c', 'type': None, 'catalog': 'V', 'start': None, 'stop': None, 'd': -0.005409}
{'code': None, 'band': 'g', 'type': None, 'catalog': 'L', 'start': None, 'stop': None, 'd': -0.363593}
{'code': None, 'band': 'g', 'type': None, 'catalog': 'N', 'start': None, 'stop': None, 'd': -0.260369}
{'code': None, 'band': 'i', 'type': None, 'catalog': 'L', 'start': None, 'stop': None, 'd': 0.358287}
{'code': None, 'band': 'i', 'type': None, 'catalog': 'X', 'start': None, 'stop': None, 'd': 0.467043}
{'code': None, 'band': 'i', 'type': None, 'catalog': 'q', 'start': None, 'stop': None, 'd': 0.061977}
{'code': None, 'band': 'o', 'type': None, 'catalog': 'L', 'start': None, 'stop': None, 'd': 0.367413}
{'code': None, 'band': 'o', 'type': None, 'catalog': 'V', 'start': None, 'stop': None, 'd': 0.342001}
{'code': None, 'band': 'r', 'type': None, 'catalog': 'L', 'start': None, 'stop': None, 'd': 0.190952}
{'code': None, 'band': 'r', 'type': None, 'catalog': 'N', 'start': None, 'stop': None, 'd': 0.286377}
{'code': None, 'band': 'r', 'type': None, 'catalog': 'R', 'start': None, 'stop': None, 'd': -0.013512}
{'code': None, 'band': 'r', 'type': None, 'catalog': 'U', 'start': None, 'stop': None, 'd': 0.274896}
{'code': None, 'band': 'r', 'type': None, 'catalog': 'V', 'start': None, 'stop': None, 'd': 0.506694}
{'code': None, 'band': 'r', 'type': None, 'catalog': 'Z', 'start': None, 'stop': None, 'd': 0.383731}
{'code': None, 'band': 'u', 'type': None, 'catalog': 'L', 'start': None, 'stop': None, 'd': -2.587356}
{'code': None, 'band': 'w', 'type': None, 'catalog': 'V', 'start': None, 'stop': None, 'd': -0.264674}
{'code': None, 'band': 'w', 'type': None, 'catalog': 'X', 'start': None, 'stop': None, 'd': 0.1617}
{'code': None, 'band': 'w', 'type': None, 'catalog': 'o', 'start': None, 'stop': None, 'd': 0.176379}
{'code': None, 'band': 'w', 'type': None, 'catalog': 'v', 'start': None, 'stop': None, 'd': 0.327038}
{'code': None, 'band': 'z', 'type': None, 'catalog': 'L', 'start': None, 'stop': None, 'd': 0.333531}
{'code': None, 'band': 'z', 'type': None, 'catalog': 'U', 'start': None, 'stop': None, 'd': 0.076637}
{'code': '010', 'band': '', 'type': None, 'catalog': '', 'start': None, 'stop': None, 'd': -0.844064}
{'code': '024', 'band': '', 'type': None, 'catalog': '', 'start': None, 'stop': None, 'd': 0.953518}
{'code': '033', 'band': '', 'type': None, 'catalog': '', 'start': None, 'stop': None, 'd': -0.960742}
{'code': '071', 'band': '', 'type': None, 'catalog': '', 'start': None, 'stop': None, 'd': -0.862204}
{'code': '078', 'band': '', 'type': None, 'catalog': '', 'start': None, 'stop': None, 'd': 1.399296}
{'code': '095', 'band': '', 'type': None, 'catalog': '', 'start': None, 'stop': None, 'd': -0.361322}
{'code': '143', 'band': '', 'type': None, 'catalog': '', 'start': None, 'stop': None, 'd': 0.02231}
{'code': '201', 'band': '', 'type': None, 'catalog': '', 'start': None, 'stop': None, 'd': 0.314713}
{'code': '381', 'band': '', 'type': None, 'catalog': '', 'start': None, 'stop': None, 'd': -0.798581}
{'code': '474', 'band': '', 'type': None, 'catalog': '', 'start': None, 'stop': None, 'd': -0.577544}
{'code': '511', 'band': '', 'type': None, 'catalog': '', 'start': None, 'stop': None, 'd': -0.833069}
{'code': '552', 'band': '', 'type': None, 'catalog': '', 'start': None, 'stop': None, 'd': -1.120547}
{'code': '675', 'band': '', 'type': None, 'catalog': '', 'start': None, 'stop': None, 'd': -0.362489}
{'code': '739', 'band': '', 'type': None, 'catalog': '', 'start': None, 'stop': None, 'd': -0.783208}
{'code': '760', 'band': '', 'type': None, 'catalog': '', 'start': None, 'stop': None, 'd': -0.736523}
{'code': '805', 'band': '', 'type': None, 'catalog': '', 'start': None, 'stop': None, 'd': -1.51802}
{'code': '809', 'band': '', 'type': None, 'catalog': '', 'start': None, 'stop': None, 'd': -0.36055}
{'code': '854', 'band': '', 'type': None, 'catalog': '', 'start': None, 'stop': None, 'd': 0.284362}
{'code': '919', 'band': '', 'type': None, 'catalog': '', 'start': None, 'stop': None, 'd': 0.153524}
{'code': '939', 'band': '', 'type': None, 'catalog': '', 'start': None, 'stop': None, 'd': 0.099629}
{'code': 'H72', 'band': '', 'type': None, 'catalog': '', 'start': None, 'stop': None, 'd': 0.096512}
{'code': 'W95', 'band': '', 'type': None, 'catalog': '', 'start': None, 'stop': None, 'd': 0.049533}
{'code': '033', 'band': '', 'type': None, 'catalog': 'C', 'start': None, 'stop': None, 'd': -0.856321}
{'code': '809', 'band': '', 'type': None, 'catalog': 'C', 'start': None, 'stop': None, 'd': 0.126497}
{'code': 'Z43', 'band': '', 'type': None, 'catalog': 'U', 'start': None, 'stop': None, 'd': 0.604586}
{'code': '561', 'band': '', 'type': None, 'catalog': 'a', 'start': None, 'stop': None, 'd': 0.459725}
{'code': '106', 'band': '', 'type': None, 'catalog': 'c', 'start': None, 'stop': None, 'd': 0.143307}
{'code': '145', 'band': '', 'type': None, 'catalog': 'c', 'start': None, 'stop': None, 'd': -0.818883}
{'code': '172', 'band': '', 'type': None, 'catalog': 'c', 'start': None, 'stop': None, 'd': 0.165247}
{'code': '461', 'band': '', 'type': None, 'catalog': 'c', 'start': None, 'stop': None, 'd': 0.164692}
{'code': '608', 'band': '', 'type': None, 'catalog': 'c', 'start': None, 'stop': None, 'd': -0.745748}
{'code': '629', 'band': '', 'type': None, 'catalog': 'c', 'start': None, 'stop': None, 'd': 0.396203}
{'code': '644', 'band': '', 'type': None, 'catalog': 'c', 'start': None, 'stop': None, 'd': 0.281511}
{'code': '670', 'band': '', 'type': None, 'catalog': 'c', 'start': None, 'stop': None, 'd': 0.731111}
{'code': '704', 'band': '', 'type': None, 'catalog': 'c', 'start': None, 'stop': None, 'd': -0.157913}
{'code': 'A77', 'band': '', 'type': None, 'catalog': 'c', 'start': None, 'stop': None, 'd': 0.490891}
{'code': 'H72', 'band': '', 'type': None, 'catalog': 'c', 'start': None, 'stop': None, 'd': 0.317305}
{'code': 'J43', 'band': '', 'type': None, 'catalog': 'c', 'start': None, 'stop': None, 'd': 0.363803}
{'code': '608', 'band': '', 'type': None, 'catalog': 'd', 'start': None, 'stop': None, 'd': -0.911599}
{'code': 'B66', 'band': '', 'type': None, 'catalog': 'd', 'start': None, 'stop': None, 'd': 0.427346}
{'code': 'H72', 'band': '', 'type': None, 'catalog': 'd', 'start': None, 'stop': None, 'd': 0.378435}
{'code': '057', 'band': '', 'type': None, 'catalog': 'i', 'start': None, 'stop': None, 'd': -0.056207}
{'code': '704', 'band': '', 'type': None, 'catalog': 'i', 'start': None, 'stop': None, 'd': -0.070568}
{'code': '033', 'band': '', 'type': None, 'catalog': 'm', 'start': None, 'stop': None, 'd': -0.90916}
{'code': '422', 'band': '', 'type': None, 'catalog': 'm', 'start': None, 'stop': None, 'd': -0.821911}
{'code': '644', 'band': '', 'type': None, 'catalog': 'o', 'start': None, 'stop': None, 'd': 0.306615}
{'code': '675', 'band': '', 'type': None, 'catalog': 'o', 'start': None, 'stop': None, 'd': -1.977516}
{'code': 'H55', 'band': '', 'type': None, 'catalog': 'o', 'start': None, 'stop': None, 'd': -0.460892}
{'code': '122', 'band': '', 'type': None, 'catalog': 'q', 'start': None, 'stop': None, 'd': 0.015917}
{'code': 'A14', 'band': '', 'type': None, 'catalog': 'q', 'start': None, 'stop': None, 'd': 0.232612}
{'code': 'C97', 'band': '', 'type': None, 'catalog': 'q', 'start': None, 'stop': None, 'd': -0.057796}
{'code': 'H06', 'band': '', 'type': None, 'catalog': 'q', 'start': None, 'stop': None, 'd': -0.076112}
{'code': 'H21', 'band': '', 'type': None, 'catalog': 'q', 'start': None, 'stop': None, 'd': 0.37462}
{'code': 'K90', 'band': '', 'type': None, 'catalog': 'q', 'start': None, 'stop': None, 'd': 0.801089}
{'code': 'Q62', 'band': '', 'type': None, 'catalog': 'q', 'start': None, 'stop': None, 'd': -0.328906}
{'code': 'W95', 'band': '', 'type': None, 'catalog': 'q', 'start': None, 'stop': None, 'd': 0.073536}
{'code': 'Z43', 'band': '', 'type': None, 'catalog': 'q', 'start': None, 'stop': None, 'd': 0.97914}
{'code': '130', 'band': '', 'type': None, 'catalog': 'r', 'start': None, 'stop': None, 'd': -0.03576}
{'code': '147', 'band': '', 'type': None, 'catalog': 'r', 'start': None, 'stop': None, 'd': -0.191574}
{'code': '160', 'band': '', 'type': None, 'catalog': 'r', 'start': None, 'stop': None, 'd': -0.536984}
{'code': '238', 'band': '', 'type': None, 'catalog': 'r', 'start': None, 'stop': None, 'd': -0.005295}
{'code': '703', 'band': '', 'type': None, 'catalog': 'r', 'start': None, 'stop': None, 'd': 0.455061}
{'code': '718', 'band': '', 'type': None, 'catalog': 'r', 'start': None, 'stop': None, 'd': 0.280307}
{'code': '084', 'band': '', 'type': None, 'catalog': 'u', 'start': None, 'stop': None, 'd': -0.071954}
{'code': '104', 'band': '', 'type': None, 'catalog': 'u', 'start': None, 'stop': None, 'd': 0.314006}
{'code': 'C20', 'band': '', 'type': None, 'catalog': 'u', 'start': None, 'stop': None, 'd': -0.227218}
{'code': 'I36', 'band': '', 'type': None, 'catalog': 'u', 'start': None, 'stop': None, 'd': 0.450665}
{'code': '411', 'band': '', 'type': None, 'catalog': 'z', 'start': None, 'stop': None, 'd': 0.284276}
{'code': '704', 'band': '', 'type': None, 'catalog': 'z', 'start': None, 'stop': None, 'd': -0.804329}
{'code': '750', 'band': '', 'type': None, 'catalog': 'z', 'start': None, 'stop': None, 'd': -0.853331}
{'code': 'J69', 'band': 'C', 'type': None, 'catalog': 'c', 'start': None, 'stop': None, 'd': -0.027898}
{'code': '704', 'band': 'C', 'type': None, 'catalog': 'o', 'start': None, 'stop': None, 'd': 0.450116}
{'code': 'J41', 'band': 'C', 'type': None, 'catalog': 'o', 'start': None, 'stop': None, 'd': 0.061877}
{'code': 'E16', 'band': 'C', 'type': None, 'catalog': 'r', 'start': None, 'stop': None, 'd': 0.467804}
{'code': 'B88', 'band': 'C', 'type': None, 'catalog': 'u', 'start': None, 'stop': None, 'd': 0.17383}
{'code': 'H15', 'band': 'C', 'type': None, 'catalog': 'u', 'start': None, 'stop': None, 'd': 0.224371}
{'code': '204', 'band': 'C', 'type': None, 'catalog': 'v', 'start': None, 'stop': None, 'd': 0.465297}
{'code': 'B75', 'band': 'C', 'type': None, 'catalog': 'v', 'start': None, 'stop': None, 'd': 0.566744}
{'code': 'W84', 'band': 'G', 'type': None, 'catalog': '', 'start': None, 'stop': None, 'd': 0.357338}
{'code': '130', 'band': 'G', 'type': None, 'catalog': 'U', 'start': None, 'stop': None, 'd': 0.231627}
{'code': '204', 'band': 'G', 'type': None, 'catalog': 'U', 'start': None, 'stop': None, 'd': 0.167898}
{'code': '474', 'band': 'G', 'type': None, 'catalog': 'U', 'start': None, 'stop': None, 'd': -0.156292}
{'code': '703', 'band': 'G', 'type': None, 'catalog': 'U', 'start': None, 'stop': None, 'd': 0.388624}
{'code': '734', 'band': 'G', 'type': None, 'catalog': 'U', 'start': None, 'stop': None, 'd': 0.729967}
{'code': 'G34', 'band': 'G', 'type': None, 'catalog': 'U', 'start': None, 'stop': None, 'd': 0.568738}
{'code': 'G96', 'band': 'G', 'type': None, 'catalog': 'U', 'start': None, 'stop': None, 'd': 0.262697}
{'code': 'H01', 'band': 'G', 'type': None, 'catalog': 'U', 'start': None, 'stop': None, 'd': 0.546619}
{'code': 'H21', 'band': 'G', 'type': None, 'catalog': 'U', 'start': None, 'stop': None, 'd': 0.156766}
{'code': 'H36', 'band': 'G', 'type': None, 'catalog': 'U', 'start': None, 'stop': None, 'd': 0.011922}
{'code': 'I52', 'band': 'G', 'type': None, 'catalog': 'U', 'start': None, 'stop': None, 'd': 0.440911}
{'code': 'J95', 'band': 'G', 'type': None, 'catalog': 'U', 'start': None, 'stop': None, 'd': 0.06727}
{'code': 'K38', 'band': 'G', 'type': None, 'catalog': 'U', 'start': None, 'stop': None, 'd': -0.029344}
{'code': 'K91', 'band': 'G', 'type': None, 'catalog': 'U', 'start': None, 'stop': None, 'd': 0.460966}
{'code': 'K93', 'band': 'G', 'type': None, 'catalog': 'U', 'start': None, 'stop': None, 'd': 0.538957}
{'code': 'Q63', 'band': 'G', 'type': None, 'catalog': 'U', 'start': None, 'stop': None, 'd': 0.451936}
{'code': 'T12', 'band': 'G', 'type': None, 'catalog': 'U', 'start': None, 'stop': None, 'd': -0.094182}
{'code': 'V06', 'band': 'G', 'type': None, 'catalog': 'U', 'start': None, 'stop': None, 'd': -0.191541}
{'code': 'V37', 'band': 'G', 'type': None, 'catalog': 'U', 'start': None, 'stop': None, 'd': 0.50706}
{'code': 'W34', 'band': 'G', 'type': None, 'catalog': 'U', 'start': None, 'stop': None, 'd': 0.142806}
{'code': 'W71', 'band': 'G', 'type': None, 'catalog': 'U', 'start': None, 'stop': None, 'd': 0.249688}
{'code': 'W85', 'band': 'G', 'type': None, 'catalog': 'U', 'start': None, 'stop': None, 'd': 0.455801}
{'code': 'W87', 'band': 'G', 'type': None, 'catalog': 'U', 'start': None, 'stop': None, 'd': 0.390735}
{'code': 'W89', 'band': 'G', 'type': None, 'catalog': 'U', 'start': None, 'stop': None, 'd': 0.092697}
{'code': 'Z80', 'band': 'G', 'type': None, 'catalog': 'U', 'start': None, 'stop': None, 'd': 0.142268}
{'code': '089', 'band': 'G', 'type': None, 'catalog': 'V', 'start': None, 'stop': None, 'd': 0.320244}
{'code': '130', 'band': 'G', 'type': None, 'catalog': 'V', 'start': None, 'stop': None, 'd': 0.140197}
{'code': '204', 'band': 'G', 'type': None, 'catalog': 'V', 'start': None, 'stop': None, 'd': 0.072611}
{'code': '246', 'band': 'G', 'type': None, 'catalog': 'V', 'start': None, 'stop': None, 'd': 0.505028}
{'code': '474', 'band': 'G', 'type': None, 'catalog': 'V', 'start': None, 'stop': None, 'd': -0.002472}
{'code': '568', 'band': 'G', 'type': None, 'catalog': 'V', 'start': None, 'stop': None, 'd': 0.21705}
{'code': '595', 'band': 'G', 'type': None, 'catalog': 'V', 'start': None, 'stop': None, 'd': 0.204235}
{'code': '654', 'band': 'G', 'type': None, 'catalog': 'V', 'start': None, 'stop': None, 'd': -0.007766}
{'code': '695', 'band': 'G', 'type': None, 'catalog': 'V', 'start': None, 'stop': None, 'd': 0.244687}
{'code': '703', 'band': 'G', 'type': None, 'catalog': 'V', 'start': None, 'stop': None, 'd': 0.069405}
{'code': '807', 'band': 'G', 'type': None, 'catalog': 'V', 'start': None, 'stop': None, 'd': 0.252194}
{'code': 'A16', 'band': 'G', 'type': None, 'catalog': 'V', 'start': None, 'stop': None, 'd': 0.057288}
{'code': 'A17', 'band': 'G', 'type': None, 'catalog': 'V', 'start': None, 'stop': None, 'd': -0.011998}
{'code': 'B67', 'band': 'G', 'type': None, 'catalog': 'V', 'start': None, 'stop': None, 'd': 0.386134}
{'code': 'C23', 'band': 'G', 'type': None, 'catalog': 'V', 'start': None, 'stop': None, 'd': 0.302954}
{'code': 'C40', 'band': 'G', 'type': None, 'catalog': 'V', 'start': None, 'stop': None, 'd': -0.042827}
{'code': 'C47', 'band': 'G', 'type': None, 'catalog': 'V', 'start': None, 'stop': None, 'd': 0.324522}
{'code': 'C95', 'band': 'G', 'type': None, 'catalog': 'V', 'start': None, 'stop': None, 'd': 0.379728}
{'code': 'F52', 'band': 'G', 'type': None, 'catalog': 'V', 'start': None, 'stop': None, 'd': 0.371422}
{'code': 'G14', 'band': 'G', 'type': None, 'catalog': 'V', 'start': None, 'stop': None, 'd': 0.633247}
{'code': 'G17', 'band': 'G', 'type': None, 'catalog': 'V', 'start': None, 'stop': None, 'd': 0.288692}
{'code': 'G33', 'band': 'G', 'type': None, 'catalog': 'V', 'start': None, 'stop': None, 'd': 0.279698}
{'code': 'G34', 'band': 'G', 'type': None, 'catalog': 'V', 'start': None, 'stop': None, 'd': 0.265052}
{'code': 'G37', 'band': 'G', 'type': None, 'catalog': 'V', 'start': None, 'stop': None, 'd': 0.553616}
{'code': 'G40', 'band': 'G', 'type': None, 'catalog': 'V', 'start': None, 'stop': None, 'd': 0.240024}
{'code': 'G45', 'band': 'G', 'type': None, 'catalog': 'V', 'start': None, 'stop': None, 'd': -0.068702}
{'code': 'G96', 'band': 'G', 'type': None, 'catalog': 'V', 'start': None, 'stop': None, 'd': 0.143559}
{'code': 'H01', 'band': 'G', 'type': None, 'catalog': 'V', 'start': None, 'stop': None, 'd': 0.231061}
{'code': 'H06', 'band': 'G', 'type': None, 'catalog': 'V', 'start': None, 'stop': None, 'd': 0.525009}
{'code': 'H21', 'band': 'G', 'type': None, 'catalog': 'V', 'start': None, 'stop': None, 'd': -0.135392}
{'code': 'H89', 'band': 'G', 'type': None, 'catalog': 'V', 'start': None, 'stop': None, 'd': -0.106848}
{'code': 'I52', 'band': 'G', 'type': None, 'catalog': 'V', 'start': None, 'stop': None, 'd': 0.277206}
{'code': 'J04', 'band': 'G', 'type': None, 'catalog': 'V', 'start': None, 'stop': None, 'd': 0.427938}
{'code': 'K19', 'band': 'G', 'type': None, 'catalog': 'V', 'start': None, 'stop': None, 'd': -0.180414}
{'code': 'K38', 'band': 'G', 'type': None, 'catalog': 'V', 'start': None, 'stop': None, 'd': 0.187796}
{'code': 'K63', 'band': 'G', 'type': None, 'catalog': 'V', 'start': None, 'stop': None, 'd': 0.946381}
{'code': 'K73', 'band': 'G', 'type': None, 'catalog': 'V', 'start': None, 'stop': None, 'd': 0.276514}
{'code': 'K74', 'band': 'G', 'type': None, 'catalog': 'V', 'start': None, 'stop': None, 'd': 0.277734}
{'code': 'K88', 'band': 'G', 'type': None, 'catalog': 'V', 'start': None, 'stop': None, 'd': 0.314884}
{'code': 'L18', 'band': 'G', 'type': None, 'catalog': 'V', 'start': None, 'stop': None, 'd': 0.281943}
{'code': 'L34', 'band': 'G', 'type': None, 'catalog': 'V', 'start': None, 'stop': None, 'd': 0.922625}
{'code': 'L47', 'band': 'G', 'type': None, 'catalog': 'V', 'start': None, 'stop': None, 'd': 0.712129}
{'code': 'L54', 'band': 'G', 'type': None, 'catalog': 'V', 'start': None, 'stop': None, 'd': 0.247522}
{'code': 'L65', 'band': 'G', 'type': None, 'catalog': 'V', 'start': None, 'stop': None, 'd': 0.29292}
{'code': 'L74', 'band': 'G', 'type': None, 'catalog': 'V', 'start': None, 'stop': None, 'd': -0.308861}
{'code': 'L92', 'band': 'G', 'type': None, 'catalog': 'V', 'start': None, 'stop': None, 'd': 0.426187}
{'code': 'L99', 'band': 'G', 'type': None, 'catalog': 'V', 'start': None, 'stop': None, 'd': -0.332789}
{'code': 'M44', 'band': 'G', 'type': None, 'catalog': 'V', 'start': None, 'stop': None, 'd': 0.54715}
{'code': 'M46', 'band': 'G', 'type': None, 'catalog': 'V', 'start': None, 'stop': None, 'd': 0.052631}
{'code': 'N86', 'band': 'G', 'type': None, 'catalog': 'V', 'start': None, 'stop': None, 'd': 0.980453}
{'code': 'O85', 'band': 'G', 'type': None, 'catalog': 'V', 'start': None, 'stop': None, 'd': 0.359797}
{'code': 'P07', 'band': 'G', 'type': None, 'catalog': 'V', 'start': None, 'stop': None, 'd': 0.202227}
{'code': 'Q70', 'band': 'G', 'type': None, 'catalog': 'V', 'start': None, 'stop': None, 'd': 0.075373}
{'code': 'R57', 'band': 'G', 'type': None, 'catalog': 'V', 'start': None, 'stop': None, 'd': 0.337499}
{'code': 'T12', 'band': 'G', 'type': None, 'catalog': 'V', 'start': None, 'stop': None, 'd': -0.18499}
{'code': 'T14', 'band': 'G', 'type': None, 'catalog': 'V', 'start': None, 'stop': None, 'd': -0.825879}
{'code': 'U55', 'band': 'G', 'type': None, 'catalog': 'V', 'start': None, 'stop': None, 'd': 0.33625}
{'code': 'U71', 'band': 'G', 'type': None, 'catalog': 'V', 'start': None, 'stop': None, 'd': 0.246955}
{'code': 'V00', 'band': 'G', 'type': None, 'catalog': 'V', 'start': None, 'stop': None, 'd': 0.039882}
{'code': 'V06', 'band': 'G', 'type': None, 'catalog': 'V', 'start': None, 'stop': None, 'd': -0.126786}
{'code': 'W09', 'band': 'G', 'type': None, 'catalog': 'V', 'start': None, 'stop': None, 'd': 0.233237}
{'code': 'W16', 'band': 'G', 'type': None, 'catalog': 'V', 'start': None, 'stop': None, 'd': 0.737579}
{'code': 'W33', 'band': 'G', 'type': None, 'catalog': 'V', 'start': None, 'stop': None, 'd': 0.339684}
{'code': 'W34', 'band': 'G', 'type': None, 'catalog': 'V', 'start': None, 'stop': None, 'd': 0.246927}
{'code': 'W46', 'band': 'G', 'type': None, 'catalog': 'V', 'start': None, 'stop': None, 'd': 0.347225}
{'code': 'W85', 'band': 'G', 'type': None, 'catalog': 'V', 'start': None, 'stop': None, 'd': 0.32618}
{'code': 'W86', 'band': 'G', 'type': None, 'catalog': 'V', 'start': None, 'stop': None, 'd': 0.282058}
{'code': 'W88', 'band': 'G', 'type': None, 'catalog': 'V', 'start': None, 'stop': None, 'd': 0.207603}
{'code': 'W94', 'band': 'G', 'type': None, 'catalog': 'V', 'start': None, 'stop': None, 'd': 0.310778}
{'code': 'Z37', 'band': 'G', 'type': None, 'catalog': 'V', 'start': None, 'stop': None, 'd': -0.271116}
{'code': 'Z43', 'band': 'G', 'type': None, 'catalog': 'V', 'start': None, 'stop': None, 'd': 0.400609}
{'code': 'Z80', 'band': 'G', 'type': None, 'catalog': 'V', 'start': None, 'stop': None, 'd': 0.058118}
{'code': 'Z99', 'band': 'G', 'type': None, 'catalog': 'V', 'start': None, 'stop': None, 'd': -0.058478}
{'code': 'N86', 'band': 'G', 'type': None, 'catalog': 'W', 'start': None, 'stop': None, 'd': 0.863067}
{'code': 'K74', 'band': 'G', 'type': None, 'catalog': 'X', 'start': None, 'stop': None, 'd': 0.507138}
{'code': 'L45', 'band': 'G', 'type': None, 'catalog': 'X', 'start': None, 'stop': None, 'd': -0.162461}
{'code': 'L63', 'band': 'G', 'type': None, 'catalog': 'X', 'start': None, 'stop': None, 'd': 0.172834}
{'code': '071', 'band': 'R', 'type': None, 'catalog': '', 'start': None, 'stop': None, 'd': -0.57436}
{'code': '106', 'band': 'R', 'type': None, 'catalog': '', 'start': None, 'stop': None, 'd': 0.827464}
{'code': '151', 'band': 'R', 'type': None, 'catalog': '', 'start': None, 'stop': None, 'd': -0.308904}
{'code': '153', 'band': 'R', 'type': None, 'catalog': '', 'start': None, 'stop': None, 'd': -0.175212}
{'code': '176', 'band': 'R', 'type': None, 'catalog': '', 'start': None, 'stop': None, 'd': 0.797153}
{'code': '232', 'band': 'R', 'type': None, 'catalog': '', 'start': None, 'stop': None, 'd': 0.112091}
{'code': '413', 'band': 'R', 'type': None, 'catalog': '', 'start': None, 'stop': None, 'd': 0.346529}
{'code': '422', 'band': 'R', 'type': None, 'catalog': '', 'start': None, 'stop': None, 'd': 0.080168}
{'code': '426', 'band': 'R', 'type': None, 'catalog': '', 'start': None, 'stop': None, 'd': 0.637775}
{'code': '428', 'band': 'R', 'type': None, 'catalog': '', 'start': None, 'stop': None, 'd': -0.414435}
{'code': '470', 'band': 'R', 'type': None, 'catalog': '', 'start': None, 'stop': None, 'd': 0.659197}
{'code': '474', 'band': 'R', 'type': None, 'catalog': '', 'start': None, 'stop': None, 'd': 0.680785}
{'code': '711', 'band': 'R', 'type': None, 'catalog': '', 'start': None, 'stop': None, 'd': 0.622467}
{'code': '807', 'band': 'R', 'type': None, 'catalog': '', 'start': None, 'stop': None, 'd': 1.381977}
{'code': '816', 'band': 'R', 'type': None, 'catalog': '', 'start': None, 'stop': None, 'd': -0.761664}
{'code': '848', 'band': 'R', 'type': None, 'catalog': '', 'start': None, 'stop': None, 'd': 0.139025}
{'code': '853', 'band': 'R', 'type': None, 'catalog': '', 'start': None, 'stop': None, 'd': -0.202151}
{'code': '854', 'band': 'R', 'type': None, 'catalog': '', 'start': None, 'stop': None, 'd': 0.083056}
{'code': '860', 'band': 'R', 'type': None, 'catalog': '', 'start': None, 'stop': None, 'd': 0.364767}
{'code': '938', 'band': 'R', 'type': None, 'catalog': '', 'start': None, 'stop': None, 'd': -0.202625}
{'code': 'D96', 'band': 'R', 'type': None, 'catalog': '', 'start': None, 'stop': None, 'd': 0.002309}
{'code': 'G69', 'band': 'R', 'type': None, 'catalog': '', 'start': None, 'stop': None, 'd': 0.545491}
{'code': 'J04', 'band': 'R', 'type': None, 'catalog': '', 'start': None, 'stop': None, 'd': 0.932649}
{'code': 'J87', 'band': 'R', 'type': None, 'catalog': '', 'start': None, 'stop': None, 'd': 0.701741}
{'code': 'M32', 'band': 'R', 'type': None, 'catalog': '', 'start': None, 'stop': None, 'd': 0.039906}
{'code': '950', 'band': 'R', 'type': None, 'catalog': 'L', 'start': None, 'stop': None, 'd': 0.639681}
{'code': '160', 'band': 'R', 'type': None, 'catalog': 'Q', 'start': None, 'stop': None, 'd': -0.202546}
{'code': 'B96', 'band': 'R', 'type': None, 'catalog': 'Q', 'start': None, 'stop': None, 'd': 0.740496}
{'code': 'J08', 'band': 'R', 'type': None, 'catalog': 'Q', 'start': None, 'stop': None, 'd': 0.482552}
{'code': '160', 'band': 'R', 'type': None, 'catalog': 'S', 'start': None, 'stop': None, 'd': 0.559076}
{'code': '474', 'band': 'R', 'type': None, 'catalog': 'U', 'start': None, 'stop': None, 'd': 0.083785}
{'code': 'B37', 'band': 'R', 'type': None, 'catalog': 'U', 'start': None, 'stop': None, 'd': -0.007536}
{'code': 'I41', 'band': 'R', 'type': None, 'catalog': 'U', 'start': None, 'stop': None, 'd': 0.214892}
{'code': 'J27', 'band': 'R', 'type': None, 'catalog': 'U', 'start': None, 'stop': None, 'd': 0.212864}
{'code': '089', 'band': 'R', 'type': None, 'catalog': 'V', 'start': None, 'stop': None, 'd': 0.094116}
{'code': '113', 'band': 'R', 'type': None, 'catalog': 'V', 'start': None, 'stop': None, 'd': 0.948114}
{'code': '160', 'band': 'R', 'type': None, 'catalog': 'V', 'start': None, 'stop': None, 'd': 0.670766}
{'code': '323', 'band': 'R', 'type': None, 'catalog': 'V', 'start': None, 'stop': None, 'd': 0.984418}
{'code': '586', 'band': 'R', 'type': None, 'catalog': 'V', 'start': None, 'stop': None, 'd': 1.238911}
{'code': '608', 'band': 'R', 'type': None, 'catalog': 'V', 'start': None, 'stop': None, 'd': 0.947839}
{'code': '644', 'band': 'R', 'type': None, 'catalog': 'V', 'start': None, 'stop': None, 'd': 0.703256}
{'code': '695', 'band': 'R', 'type': None, 'catalog': 'V', 'start': None, 'stop': None, 'd': -0.142386}
{'code': 'A17', 'band': 'R', 'type': None, 'catalog': 'V', 'start': None, 'stop': None, 'd': 0.57771}
{'code': 'A35', 'band': 'R', 'type': None, 'catalog': 'V', 'start': None, 'stop': None, 'd': 0.810718}
{'code': 'A98', 'band': 'R', 'type': None, 'catalog': 'V', 'start': None, 'stop': None, 'd': 0.986465}
{'code': 'B18', 'band': 'R', 'type': None, 'catalog': 'V', 'start': None, 'stop': None, 'd': 0.762208}
{'code': 'B88', 'band': 'R', 'type': None, 'catalog': 'V', 'start': None, 'stop': None, 'd': 0.52973}
{'code': 'C13', 'band': 'R', 'type': None, 'catalog': 'V', 'start': None, 'stop': None, 'd': 0.931416}
{'code': 'D00', 'band': 'R', 'type': None, 'catalog': 'V', 'start': None, 'stop': None, 'd': 1.128348}
{'code': 'D29', 'band': 'R', 'type': None, 'catalog': 'V', 'start': None, 'stop': None, 'd': 0.192769}
{'code': 'K19', 'band': 'R', 'type': None, 'catalog': 'V', 'start': None, 'stop': None, 'd': 0.640481}
{'code': 'K61', 'band': 'R', 'type': None, 'catalog': 'V', 'start': None, 'stop': None, 'd': 0.76765}
{'code': 'K63', 'band': 'R', 'type': None, 'catalog': 'V', 'start': None, 'stop': None, 'd': 0.842055}
{'code': 'L19', 'band': 'R', 'type': None, 'catalog': 'V', 'start': None, 'stop': None, 'd': 0.778273}
{'code': 'L40', 'band': 'R', 'type': None, 'catalog': 'V', 'start': None, 'stop': None, 'd': 0.628842}
{'code': 'L54', 'band': 'R', 'type': None, 'catalog': 'V', 'start': None, 'stop': None, 'd': 0.80435}
{'code': 'U71', 'band': 'R', 'type': None, 'catalog': 'V', 'start': None, 'stop': None, 'd': 0.825745}
{'code': 'N42', 'band': 'R', 'type': None, 'catalog': 'Y', 'start': None, 'stop': None, 'd': -0.334944}
{'code': '233', 'band': 'R', 'type': None, 'catalog': 'a', 'start': None, 'stop': None, 'd': 0.439241}
{'code': '696', 'band': 'R', 'type': None, 'catalog': 'a', 'start': None, 'stop': None, 'd': 0.099906}
{'code': '699', 'band': 'R', 'type': None, 'catalog': 'a', 'start': None, 'stop': None, 'd': 0.1757}
{'code': '046', 'band': 'R', 'type': None, 'catalog': 'c', 'start': None, 'stop': None, 'd': 0.88659}
{'code': '118', 'band': 'R', 'type': None, 'catalog': 'c', 'start': None, 'stop': None, 'd': 0.522282}
{'code': '448', 'band': 'R', 'type': None, 'catalog': 'c', 'start': None, 'stop': None, 'd': -0.104545}
{'code': '458', 'band': 'R', 'type': None, 'catalog': 'c', 'start': None, 'stop': None, 'd': 0.59095}
{'code': '474', 'band': 'R', 'type': None, 'catalog': 'c', 'start': None, 'stop': None, 'd': 0.648864}
{'code': '560', 'band': 'R', 'type': None, 'catalog': 'c', 'start': None, 'stop': None, 'd': -0.140338}
{'code': '587', 'band': 'R', 'type': None, 'catalog': 'c', 'start': None, 'stop': None, 'd': 0.225371}
{'code': '599', 'band': 'R', 'type': None, 'catalog': 'c', 'start': None, 'stop': None, 'd': 0.524892}
{'code': '608', 'band': 'R', 'type': None, 'catalog': 'c', 'start': None, 'stop': None, 'd': 0.290378}
{'code': '639', 'band': 'R', 'type': None, 'catalog': 'c', 'start': None, 'stop': None, 'd': 0.350541}
{'code': '644', 'band': 'R', 'type': None, 'catalog': 'c', 'start': None, 'stop': None, 'd': 0.528707}
{'code': '651', 'band': 'R', 'type': None, 'catalog': 'c', 'start': None, 'stop': None, 'd': 0.119039}
{'code': '673', 'band': 'R', 'type': None, 'catalog': 'c', 'start': None, 'stop': None, 'd': 0.286258}
{'code': '678', 'band': 'R', 'type': None, 'catalog': 'c', 'start': None, 'stop': None, 'd': 0.110451}
{'code': '683', 'band': 'R', 'type': None, 'catalog': 'c', 'start': None, 'stop': None, 'd': -0.438292}
{'code': '696', 'band': 'R', 'type': None, 'catalog': 'c', 'start': None, 'stop': None, 'd': 0.290633}
{'code': '699', 'band': 'R', 'type': None, 'catalog': 'c', 'start': None, 'stop': None, 'd': 0.454677}
{'code': '704', 'band': 'R', 'type': None, 'catalog': 'c', 'start': None, 'stop': None, 'd': -0.393653}
{'code': '747', 'band': 'R', 'type': None, 'catalog': 'c', 'start': None, 'stop': None, 'd': 0.917943}
{'code': '750', 'band': 'R', 'type': None, 'catalog': 'c', 'start': None, 'stop': None, 'd': 0.031715}
{'code': '762', 'band': 'R', 'type': None, 'catalog': 'c', 'start': None, 'stop': None, 'd': 0.882709}
{'code': '785', 'band': 'R', 'type': None, 'catalog': 'c', 'start': None, 'stop': None, 'd': 0.775595}
{'code': '809', 'band': 'R', 'type': None, 'catalog': 'c', 'start': None, 'stop': None, 'd': 0.800814}
{'code': '830', 'band': 'R', 'type': None, 'catalog': 'c', 'start': None, 'stop': None, 'd': 0.077428}
{'code': '848', 'band': 'R', 'type': None, 'catalog': 'c', 'start': None, 'stop': None, 'd': -0.259378}
{'code': '854', 'band': 'R', 'type': None, 'catalog': 'c', 'start': None, 'stop': None, 'd': 0.135992}
{'code': '860', 'band': 'R', 'type': None, 'catalog': 'c', 'start': None, 'stop': None, 'd': 0.840974}
{'code': '926', 'band': 'R', 'type': None, 'catalog': 'c', 'start': None, 'stop': None, 'd': 0.170892}
{'code': '938', 'band': 'R', 'type': None, 'catalog': 'c', 'start': None, 'stop': None, 'd': 0.221445}
{'code': '950', 'band': 'R', 'type': None, 'catalog': 'c', 'start': None, 'stop': None, 'd': 0.370878}
{'code': '952', 'band': 'R', 'type': None, 'catalog': 'c', 'start': None, 'stop': None, 'd': 0.20382}
{'code': '966', 'band': 'R', 'type': None, 'catalog': 'c', 'start': None, 'stop': None, 'd': 0.175154}
{'code': 'A41', 'band': 'R', 'type': None, 'catalog': 'c', 'start': None, 'stop': None, 'd': 0.276495}
{'code': 'B61', 'band': 'R', 'type': None, 'catalog': 'c', 'start': None, 'stop': None, 'd': 1.249999}
{'code': 'G92', 'band': 'R', 'type': None, 'catalog': 'c', 'start': None, 'stop': None, 'd': 0.641354}
{'code': 'H10', 'band': 'R', 'type': None, 'catalog': 'c', 'start': None, 'stop': None, 'd': 0.86213}
{'code': 'J04', 'band': 'R', 'type': None, 'catalog': 'c', 'start': None, 'stop': None, 'd': 0.593039}
{'code': 'J19', 'band': 'R', 'type': None, 'catalog': 'c', 'start': None, 'stop': None, 'd': 0.245765}
{'code': 'J27', 'band': 'R', 'type': None, 'catalog': 'c', 'start': None, 'stop': None, 'd': 0.678877}
{'code': 'J81', 'band': 'R', 'type': None, 'catalog': 'c', 'start': None, 'stop': None, 'd': 0.645735}
{'code': 'J92', 'band': 'R', 'type': None, 'catalog': 'c', 'start': None, 'stop': None, 'd': 0.091337}
{'code': '170', 'band': 'R', 'type': None, 'catalog': 'd', 'start': None, 'stop': None, 'd': 0.306442}
{'code': '176', 'band': 'R', 'type': None, 'catalog': 'd', 'start': None, 'stop': None, 'd': -0.757937}
{'code': '232', 'band': 'R', 'type': None, 'catalog': 'd', 'start': None, 'stop': None, 'd': 0.172558}
{'code': '620', 'band': 'R', 'type': None, 'catalog': 'd', 'start': None, 'stop': None, 'd': 0.259912}
{'code': '649', 'band': 'R', 'type': None, 'catalog': 'd', 'start': None, 'stop': None, 'd': -0.035374}
{'code': '703', 'band': 'R', 'type': None, 'catalog': 'd', 'start': None, 'stop': None, 'd': 0.602833}
{'code': '711', 'band': 'R', 'type': None, 'catalog': 'd', 'start': None, 'stop': None, 'd': 2.20343}
{'code': '739', 'band': 'R', 'type': None, 'catalog': 'd', 'start': None, 'stop': None, 'd': 1.033975}
{'code': '946', 'band': 'R', 'type': None, 'catalog': 'd', 'start': None, 'stop': None, 'd': 0.401651}
{'code': 'A77', 'band': 'R', 'type': None, 'catalog': 'd', 'start': None, 'stop': None, 'd': 0.409536}
{'code': 'J87', 'band': 'R', 'type': None, 'catalog': 'd', 'start': None, 'stop': None, 'd': 0.207108}
{'code': 'J95', 'band': 'R', 'type': None, 'catalog': 'd', 'start': None, 'stop': None, 'd': 0.104117}
{'code': '012', 'band': 'R', 'type': None, 'catalog': 'g', 'start': None, 'stop': None, 'd': 0.372179}
{'code': '333', 'band': 'R', 'type': None, 'catalog': 'm', 'start': None, 'stop': None, 'd': -0.535961}
{'code': '422', 'band': 'R', 'type': None, 'catalog': 'm', 'start': None, 'stop': None, 'd': 0.369286}
{'code': '683', 'band': 'R', 'type': None, 'catalog': 'm', 'start': None, 'stop': None, 'd': -0.763217}
{'code': '697', 'band': 'R', 'type': None, 'catalog': 'm', 'start': None, 'stop': None, 'd': 0.426112}
{'code': '069', 'band': 'R', 'type': None, 'catalog': 'o', 'start': None, 'stop': None, 'd': 0.61158}
{'code': '107', 'band': 'R', 'type': None, 'catalog': 'o', 'start': None, 'stop': None, 'd': 0.511477}
{'code': '300', 'band': 'R', 'type': None, 'catalog': 'o', 'start': None, 'stop': None, 'd': -0.002519}
{'code': '423', 'band': 'R', 'type': None, 'catalog': 'o', 'start': None, 'stop': None, 'd': 0.691417}
{'code': '474', 'band': 'R', 'type': None, 'catalog': 'o', 'start': None, 'stop': None, 'd': 0.378227}
{'code': '493', 'band': 'R', 'type': None, 'catalog': 'o', 'start': None, 'stop': None, 'd': -0.142419}
{'code': '620', 'band': 'R', 'type': None, 'catalog': 'o', 'start': None, 'stop': None, 'd': 0.599819}
{'code': '639', 'band': 'R', 'type': None, 'catalog': 'o', 'start': None, 'stop': None, 'd': 0.442522}
{'code': '644', 'band': 'R', 'type': None, 'catalog': 'o', 'start': None, 'stop': None, 'd': 0.392894}
{'code': '649', 'band': 'R', 'type': None, 'catalog': 'o', 'start': None, 'stop': None, 'd': 0.49524}
{'code': '673', 'band': 'R', 'type': None, 'catalog': 'o', 'start': None, 'stop': None, 'd': 0.071435}
{'code': '691', 'band': 'R', 'type': None, 'catalog': 'o', 'start': None, 'stop': None, 'd': 0.237578}
{'code': '699', 'band': 'R', 'type': None, 'catalog': 'o', 'start': None, 'stop': None, 'd': 0.468198}
{'code': '807', 'band': 'R', 'type': None, 'catalog': 'o', 'start': None, 'stop': None, 'd': 1.081409}
{'code': '809', 'band': 'R', 'type': None, 'catalog': 'o', 'start': None, 'stop': None, 'd': 0.789635}
{'code': '830', 'band': 'R', 'type': None, 'catalog': 'o', 'start': None, 'stop': None, 'd': 0.678565}
{'code': '844', 'band': 'R', 'type': None, 'catalog': 'o', 'start': None, 'stop': None, 'd': 0.599903}
{'code': '926', 'band': 'R', 'type': None, 'catalog': 'o', 'start': None, 'stop': None, 'd': 0.232093}
{'code': 'A92', 'band': 'R', 'type': None, 'catalog': 'o', 'start': None, 'stop': None, 'd': 0.786352}
{'code': 'B15', 'band': 'R', 'type': None, 'catalog': 'o', 'start': None, 'stop': None, 'd': 0.764228}
{'code': 'B67', 'band': 'R', 'type': None, 'catalog': 'o', 'start': None, 'stop': None, 'd': 0.658174}
{'code': 'C41', 'band': 'R', 'type': None, 'catalog': 'o', 'start': None, 'stop': None, 'd': 0.128381}
{'code': 'C94', 'band': 'R', 'type': None, 'catalog': 'o', 'start': None, 'stop': None, 'd': 0.15979}
{'code': 'D29', 'band': 'R', 'type': None, 'catalog': 'o', 'start': None, 'stop': None, 'd': -0.042573}
{'code': 'D54', 'band': 'R', 'type': None, 'catalog': 'o', 'start': None, 'stop': None, 'd': 0.125243}
{'code': 'E10', 'band': 'R', 'type': None, 'catalog': 'o', 'start': None, 'stop': None, 'd': 0.513895}
{'code': 'F65', 'band': 'R', 'type': None, 'catalog': 'o', 'start': None, 'stop': None, 'd': 0.671184}
{'code': 'G48', 'band': 'R', 'type': None, 'catalog': 'o', 'start': None, 'stop': None, 'd': -0.099459}
{'code': 'H01', 'band': 'R', 'type': None, 'catalog': 'o', 'start': None, 'stop': None, 'd': 0.491717}
{'code': 'H06', 'band': 'R', 'type': None, 'catalog': 'o', 'start': None, 'stop': None, 'd': 0.606563}
{'code': 'H15', 'band': 'R', 'type': None, 'catalog': 'o', 'start': None, 'stop': None, 'd': 0.009992}
{'code': 'H26', 'band': 'R', 'type': None, 'catalog': 'o', 'start': None, 'stop': None, 'd': -0.367172}
{'code': 'J16', 'band': 'R', 'type': None, 'catalog': 'o', 'start': None, 'stop': None, 'd': 0.505001}
{'code': 'K88', 'band': 'R', 'type': None, 'catalog': 'o', 'start': None, 'stop': None, 'd': 0.54018}
{'code': 'K95', 'band': 'R', 'type': None, 'catalog': 'o', 'start': None, 'stop': None, 'd': 0.171683}
{'code': 'L52', 'band': 'R', 'type': None, 'catalog': 'o', 'start': None, 'stop': None, 'd': 0.167696}
{'code': 'Q60', 'band': 'R', 'type': None, 'catalog': 'o', 'start': None, 'stop': None, 'd': 0.005592}
{'code': 'Q62', 'band': 'R', 'type': None, 'catalog': 'o', 'start': None, 'stop': None, 'd': 0.623707}
{'code': 'W92', 'band': 'R', 'type': None, 'catalog': 'o', 'start': None, 'stop': None, 'd': 0.157037}
{'code': 'Z22', 'band': 'R', 'type': None, 'catalog': 'o', 'start': None, 'stop': None, 'd': 0.074625}
{'code': '006', 'band': 'R', 'type': None, 'catalog': 'q', 'start': None, 'stop': None, 'd': 0.387393}
{'code': '107', 'band': 'R', 'type': None, 'catalog': 'q', 'start': None, 'stop': None, 'd': 0.604474}
{'code': '113', 'band': 'R', 'type': None, 'catalog': 'q', 'start': None, 'stop': None, 'd': 0.313135}
{'code': '157', 'band': 'R', 'type': None, 'catalog': 'q', 'start': None, 'stop': None, 'd': 0.588052}
{'code': '160', 'band': 'R', 'type': None, 'catalog': 'q', 'start': None, 'stop': None, 'd': 0.376083}
{'code': '168', 'band': 'R', 'type': None, 'catalog': 'q', 'start': None, 'stop': None, 'd': 0.308684}
{'code': '203', 'band': 'R', 'type': None, 'catalog': 'q', 'start': None, 'stop': None, 'd': 0.349971}
{'code': '204', 'band': 'R', 'type': None, 'catalog': 'q', 'start': None, 'stop': None, 'd': 0.155183}
{'code': '323', 'band': 'R', 'type': None, 'catalog': 'q', 'start': None, 'stop': None, 'd': 0.374005}
{'code': '619', 'band': 'R', 'type': None, 'catalog': 'q', 'start': None, 'stop': None, 'd': -0.062279}
{'code': '726', 'band': 'R', 'type': None, 'catalog': 'q', 'start': None, 'stop': None, 'd': 0.834288}
{'code': '734', 'band': 'R', 'type': None, 'catalog': 'q', 'start': None, 'stop': None, 'd': 0.470787}
{'code': 'A17', 'band': 'R', 'type': None, 'catalog': 'q', 'start': None, 'stop': None, 'd': 0.497523}
{'code': 'B24', 'band': 'R', 'type': None, 'catalog': 'q', 'start': None, 'stop': None, 'd': 0.007715}
{'code': 'B49', 'band': 'R', 'type': None, 'catalog': 'q', 'start': None, 'stop': None, 'd': 0.414524}
{'code': 'B67', 'band': 'R', 'type': None, 'catalog': 'q', 'start': None, 'stop': None, 'd': 0.780844}
{'code': 'B74', 'band': 'R', 'type': None, 'catalog': 'q', 'start': None, 'stop': None, 'd': 0.379174}
{'code': 'C23', 'band': 'R', 'type': None, 'catalog': 'q', 'start': None, 'stop': None, 'd': 0.614436}
{'code': 'C27', 'band': 'R', 'type': None, 'catalog': 'q', 'start': None, 'stop': None, 'd': 0.302389}
{'code': 'C36', 'band': 'R', 'type': None, 'catalog': 'q', 'start': None, 'stop': None, 'd': 0.445113}
{'code': 'D08', 'band': 'R', 'type': None, 'catalog': 'q', 'start': None, 'stop': None, 'd': 0.688121}
{'code': 'D29', 'band': 'R', 'type': None, 'catalog': 'q', 'start': None, 'stop': None, 'd': 0.147456}
{'code': 'E89', 'band': 'R', 'type': None, 'catalog': 'q', 'start': None, 'stop': None, 'd': 0.472099}
{'code': 'G58', 'band': 'R', 'type': None, 'catalog': 'q', 'start': None, 'stop': None, 'd': 0.611169}
{'code': 'H15', 'band': 'R', 'type': None, 'catalog': 'q', 'start': None, 'stop': None, 'd': 0.081672}
{'code': 'H36', 'band': 'R', 'type': None, 'catalog': 'q', 'start': None, 'stop': None, 'd': 0.360641}
{'code': 'H45', 'band': 'R', 'type': None, 'catalog': 'q', 'start': None, 'stop': None, 'd': 0.028877}
{'code': 'I15', 'band': 'R', 'type': None, 'catalog': 'q', 'start': None, 'stop': None, 'd': 0.283177}
{'code': 'J04', 'band': 'R', 'type': None, 'catalog': 'q', 'start': None, 'stop': None, 'd': 0.88915}
{'code': 'J22', 'band': 'R', 'type': None, 'catalog': 'q', 'start': None, 'stop': None, 'd': 0.339114}
{'code': 'J27', 'band': 'R', 'type': None, 'catalog': 'q', 'start': None, 'stop': None, 'd': 0.518306}
{'code': 'J43', 'band': 'R', 'type': None, 'catalog': 'q', 'start': None, 'stop': None, 'd': 0.060016}
{'code': 'J69', 'band': 'R', 'type': None, 'catalog': 'q', 'start': None, 'stop': None, 'd': 0.32604}
{'code': 'J95', 'band': 'R', 'type': None, 'catalog': 'q', 'start': None, 'stop': None, 'd': 0.326784}
{'code': 'K20', 'band': 'R', 'type': None, 'catalog': 'q', 'start': None, 'stop': None, 'd': 0.44336}
{'code': 'K30', 'band': 'R', 'type': None, 'catalog': 'q', 'start': None, 'stop': None, 'd': 0.492102}
{'code': 'K38', 'band': 'R', 'type': None, 'catalog': 'q', 'start': None, 'stop': None, 'd': 0.021375}
{'code': 'K61', 'band': 'R', 'type': None, 'catalog': 'q', 'start': None, 'stop': None, 'd': 0.597336}
{'code': 'K65', 'band': 'R', 'type': None, 'catalog': 'q', 'start': None, 'stop': None, 'd': 0.364729}
{'code': 'K74', 'band': 'R', 'type': None, 'catalog': 'q', 'start': None, 'stop': None, 'd': 0.32025}
{'code': 'K81', 'band': 'R', 'type': None, 'catalog': 'q', 'start': None, 'stop': None, 'd': 0.636975}
{'code': 'K92', 'band': 'R', 'type': None, 'catalog': 'q', 'start': None, 'stop': None, 'd': 0.284811}
{'code': 'U55', 'band': 'R', 'type': None, 'catalog': 'q', 'start': None, 'stop': None, 'd': -0.03772}
{'code': 'U71', 'band': 'R', 'type': None, 'catalog': 'q', 'start': None, 'stop': None, 'd': 0.140694}
{'code': 'V16', 'band': 'R', 'type': None, 'catalog': 'q', 'start': None, 'stop': None, 'd': 0.523393}
{'code': 'V83', 'band': 'R', 'type': None, 'catalog': 'q', 'start': None, 'stop': None, 'd': -0.037425}
{'code': 'X74', 'band': 'R', 'type': None, 'catalog': 'q', 'start': None, 'stop': None, 'd': -0.120118}
{'code': 'Y00', 'band': 'R', 'type': None, 'catalog': 'q', 'start': None, 'stop': None, 'd': -0.232216}
{'code': 'Z36', 'band': 'R', 'type': None, 'catalog': 'q', 'start': None, 'stop': None, 'd': 0.37893}
{'code': 'Z45', 'band': 'R', 'type': None, 'catalog': 'q', 'start': None, 'stop': None, 'd': 0.776562}
{'code': 'Z73', 'band': 'R', 'type': None, 'catalog': 'q', 'start': None, 'stop': None, 'd': 0.249417}
{'code': '006', 'band': 'R', 'type': None, 'catalog': 'r', 'start': None, 'stop': None, 'd': -0.070944}
{'code': '106', 'band': 'R', 'type': None, 'catalog': 'r', 'start': None, 'stop': None, 'd': 0.757127}
{'code': '130', 'band': 'R', 'type': None, 'catalog': 'r', 'start': None, 'stop': None, 'd': 0.196978}
{'code': '138', 'band': 'R', 'type': None, 'catalog': 'r', 'start': None, 'stop': None, 'd': 0.232938}
{'code': '170', 'band': 'R', 'type': None, 'catalog': 'r', 'start': None, 'stop': None, 'd': 0.128106}
{'code': '176', 'band': 'R', 'type': None, 'catalog': 'r', 'start': None, 'stop': None, 'd': 0.399824}
{'code': '413', 'band': 'R', 'type': None, 'catalog': 'r', 'start': None, 'stop': None, 'd': 0.018499}
{'code': '423', 'band': 'R', 'type': None, 'catalog': 'r', 'start': None, 'stop': None, 'd': 0.182844}
{'code': '448', 'band': 'R', 'type': None, 'catalog': 'r', 'start': None, 'stop': None, 'd': 0.040991}
{'code': '620', 'band': 'R', 'type': None, 'catalog': 'r', 'start': None, 'stop': None, 'd': 0.043179}
{'code': '649', 'band': 'R', 'type': None, 'catalog': 'r', 'start': None, 'stop': None, 'd': 0.03428}
{'code': '683', 'band': 'R', 'type': None, 'catalog': 'r', 'start': None, 'stop': None, 'd': -0.075227}
{'code': '703', 'band': 'R', 'type': None, 'catalog': 'r', 'start': None, 'stop': None, 'd': 0.668252}
{'code': '715', 'band': 'R', 'type': None, 'catalog': 'r', 'start': None, 'stop': None, 'd': -0.44021}
{'code': '734', 'band': 'R', 'type': None, 'catalog': 'r', 'start': None, 'stop': None, 'd': 0.105089}
{'code': '750', 'band': 'R', 'type': None, 'catalog': 'r', 'start': None, 'stop': None, 'd': 0.122305}
{'code': '938', 'band': 'R', 'type': None, 'catalog': 'r', 'start': None, 'stop': None, 'd': 0.059925}
{'code': 'A35', 'band': 'R', 'type': None, 'catalog': 'r', 'start': None, 'stop': None, 'd': 0.596305}
{'code': 'A98', 'band': 'R', 'type': None, 'catalog': 'r', 'start': None, 'stop': None, 'd': 0.183035}
{'code': 'B19', 'band': 'R', 'type': None, 'catalog': 'r', 'start': None, 'stop': None, 'd': -0.245467}
{'code': 'B67', 'band': 'R', 'type': None, 'catalog': 'r', 'start': None, 'stop': None, 'd': 0.166656}
{'code': 'C00', 'band': 'R', 'type': None, 'catalog': 'r', 'start': None, 'stop': None, 'd': 0.48497}
{'code': 'C01', 'band': 'R', 'type': None, 'catalog': 'r', 'start': None, 'stop': None, 'd': 0.747005}
{'code': 'D29', 'band': 'R', 'type': None, 'catalog': 'r', 'start': None, 'stop': None, 'd': 0.146923}
{'code': 'E14', 'band': 'R', 'type': None, 'catalog': 'r', 'start': None, 'stop': None, 'd': 0.116809}
{'code': 'E17', 'band': 'R', 'type': None, 'catalog': 'r', 'start': None, 'stop': None, 'd': -0.716614}
{'code': 'G48', 'band': 'R', 'type': None, 'catalog': 'r', 'start': None, 'stop': None, 'd': -0.467209}
{'code': 'G96', 'band': 'R', 'type': None, 'catalog': 'r', 'start': None, 'stop': None, 'd': 0.922864}
{'code': 'H36', 'band': 'R', 'type': None, 'catalog': 'r', 'start': None, 'stop': None, 'd': 0.144994}
{'code': 'H45', 'band': 'R', 'type': None, 'catalog': 'r', 'start': None, 'stop': None, 'd': 0.217726}
{'code': 'H51', 'band': 'R', 'type': None, 'catalog': 'r', 'start': None, 'stop': None, 'd': -0.402563}
{'code': 'I41', 'band': 'R', 'type': None, 'catalog': 'r', 'start': None, 'stop': None, 'd': -0.339118}
{'code': 'I77', 'band': 'R', 'type': None, 'catalog': 'r', 'start': None, 'stop': None, 'd': 0.468423}
{'code': 'J27', 'band': 'R', 'type': None, 'catalog': 'r', 'start': None, 'stop': None, 'd': 0.434939}
{'code': 'J51', 'band': 'R', 'type': None, 'catalog': 'r', 'start': None, 'stop': None, 'd': 0.154871}
{'code': 'J53', 'band': 'R', 'type': None, 'catalog': 'r', 'start': None, 'stop': None, 'd': 0.485131}
{'code': 'J87', 'band': 'R', 'type': None, 'catalog': 'r', 'start': None, 'stop': None, 'd': 0.125219}
{'code': 'J95', 'band': 'R', 'type': None, 'catalog': 'r', 'start': None, 'stop': None, 'd': 0.055209}
{'code': 'Q62', 'band': 'R', 'type': None, 'catalog': 'r', 'start': None, 'stop': None, 'd': 0.733396}
{'code': 'Y00', 'band': 'R', 'type': None, 'catalog': 'r', 'start': None, 'stop': None, 'd': -0.094559}
{'code': '204', 'band': 'R', 'type': None, 'catalog': 't', 'start': None, 'stop': None, 'd': 0.369116}
{'code': '309', 'band': 'R', 'type': None, 'catalog': 't', 'start': None, 'stop': None, 'd': 0.715085}
{'code': '474', 'band': 'R', 'type': None, 'catalog': 't', 'start': None, 'stop': None, 'd': 0.370111}
{'code': '493', 'band': 'R', 'type': None, 'catalog': 't', 'start': None, 'stop': None, 'd': 0.453857}
{'code': '568', 'band': 'R', 'type': None, 'catalog': 't', 'start': None, 'stop': None, 'd': 0.008742}
{'code': '705', 'band': 'R', 'type': None, 'catalog': 't', 'start': None, 'stop': None, 'd': 0.843196}
{'code': '950', 'band': 'R', 'type': None, 'catalog': 't', 'start': None, 'stop': None, 'd': 0.876298}
{'code': 'B66', 'band': 'R', 'type': None, 'catalog': 't', 'start': None, 'stop': None, 'd': 0.362562}
{'code': 'B75', 'band': 'R', 'type': None, 'catalog': 't', 'start': None, 'stop': None, 'd': 0.299796}
{'code': 'G36', 'band': 'R', 'type': None, 'catalog': 't', 'start': None, 'stop': None, 'd': 0.324796}
{'code': 'G58', 'band': 'R', 'type': None, 'catalog': 't', 'start': None, 'stop': None, 'd': 0.337269}
{'code': 'H01', 'band': 'R', 'type': None, 'catalog': 't', 'start': None, 'stop': None, 'd': 0.686921}
{'code': 'H47', 'band': 'R', 'type': None, 'catalog': 't', 'start': None, 'stop': None, 'd': 0.794904}
{'code': 'J04', 'band': 'R', 'type': None, 'catalog': 't', 'start': None, 'stop': None, 'd': 0.963844}
{'code': 'K81', 'band': 'R', 'type': None, 'catalog': 't', 'start': None, 'stop': None, 'd': 1.091073}
{'code': '089', 'band': 'R', 'type': None, 'catalog': 'u', 'start': None, 'stop': None, 'd': -0.239406}
{'code': '104', 'band': 'R', 'type': None, 'catalog': 'u', 'start': None, 'stop': None, 'd': 0.756622}
{'code': '107', 'band': 'R', 'type': None, 'catalog': 'u', 'start': None, 'stop': None, 'd': 0.520497}
{'code': '118', 'band': 'R', 'type': None, 'catalog': 'u', 'start': None, 'stop': None, 'd': 0.412918}
{'code': '157', 'band': 'R', 'type': None, 'catalog': 'u', 'start': None, 'stop': None, 'd': 0.501525}
{'code': '448', 'band': 'R', 'type': None, 'catalog': 'u', 'start': None, 'stop': None, 'd': 0.388534}
{'code': '560', 'band': 'R', 'type': None, 'catalog': 'u', 'start': None, 'stop': None, 'd': -0.542063}
{'code': '585', 'band': 'R', 'type': None, 'catalog': 'u', 'start': None, 'stop': None, 'd': 0.696001}
{'code': '850', 'band': 'R', 'type': None, 'catalog': 'u', 'start': None, 'stop': None, 'd': 0.303757}
{'code': '926', 'band': 'R', 'type': None, 'catalog': 'u', 'start': None, 'stop': None, 'd': -0.217703}
{'code': 'A06', 'band': 'R', 'type': None, 'catalog': 'u', 'start': None, 'stop': None, 'd': 0.516463}
{'code': 'B67', 'band': 'R', 'type': None, 'catalog': 'u', 'start': None, 'stop': None, 'd': -0.158378}
{'code': 'C01', 'band': 'R', 'type': None, 'catalog': 'u', 'start': None, 'stop': None, 'd': 0.494471}
{'code': 'C27', 'band': 'R', 'type': None, 'catalog': 'u', 'start': None, 'stop': None, 'd': 0.393635}
{'code': 'D90', 'band': 'R', 'type': None, 'catalog': 'u', 'start': None, 'stop': None, 'd': 0.492745}
{'code': 'G32', 'band': 'R', 'type': None, 'catalog': 'u', 'start': None, 'stop': None, 'd': 0.587141}
{'code': 'H36', 'band': 'R', 'type': None, 'catalog': 'u', 'start': None, 'stop': None, 'd': 0.416946}
{'code': 'H45', 'band': 'R', 'type': None, 'catalog': 'u', 'start': None, 'stop': None, 'd': 0.002439}
{'code': 'H47', 'band': 'R', 'type': None, 'catalog': 'u', 'start': None, 'stop': None, 'd': -0.072525}
{'code': 'I15', 'band': 'R', 'type': None, 'catalog': 'u', 'start': None, 'stop': None, 'd': -0.03108}
{'code': 'J28', 'band': 'R', 'type': None, 'catalog': 'u', 'start': None, 'stop': None, 'd': 0.472824}
{'code': 'J95', 'band': 'R', 'type': None, 'catalog': 'u', 'start': None, 'stop': None, 'd': 0.387585}
{'code': 'K83', 'band': 'R', 'type': None, 'catalog': 'u', 'start': None, 'stop': None, 'd': 0.575561}
{'code': 'Q60', 'band': 'R', 'type': None, 'catalog': 'u', 'start': None, 'stop': None, 'd': 0.050401}
{'code': '461', 'band': 'R', 'type': None, 'catalog': 'v', 'start': None, 'stop': None, 'd': 0.935996}
{'code': 'A99', 'band': 'R', 'type': None, 'catalog': 'v', 'start': None, 'stop': None, 'd': 0.163874}
{'code': 'B18', 'band': 'R', 'type': None, 'catalog': 'v', 'start': None, 'stop': None, 'd': 0.072112}
{'code': 'Q68', 'band': 'R', 'type': None, 'catalog': 'v', 'start': None, 'stop': None, 'd': 0.584516}
{'code': '699', 'band': 'R', 'type': None, 'catalog': 'w', 'start': None, 'stop': None, 'd': 0.182158}
{'code': 'B82', 'band': 'R', 'type': None, 'catalog': 'w', 'start': None, 'stop': None, 'd': 0.565701}
{'code': 'J51', 'band': 'R', 'type': None, 'catalog': 'w', 'start': None, 'stop': None, 'd': 0.045756}
{'code': 'J97', 'band': 'R', 'type': None, 'catalog': 'w', 'start': None, 'stop': None, 'd': 0.529579}
{'code': '422', 'band': 'R', 'type': None, 'catalog': 'z', 'start': None, 'stop': None, 'd': -0.415701}
{'code': '428', 'band': 'R', 'type': None, 'catalog': 'z', 'start': None, 'stop': None, 'd': -0.656703}
{'code': '611', 'band': 'R', 'type': None, 'catalog': 'z', 'start': None, 'stop': None, 'd': 0.261803}
{'code': '620', 'band': 'R', 'type': None, 'catalog': 'z', 'start': None, 'stop': None, 'd': 0.670502}
{'code': '684', 'band': 'R', 'type': None, 'catalog': 'z', 'start': None, 'stop': None, 'd': 0.313668}
{'code': '758', 'band': 'R', 'type': None, 'catalog': 'z', 'start': None, 'stop': None, 'd': 0.405238}
{'code': '817', 'band': 'R', 'type': None, 'catalog': 'z', 'start': None, 'stop': None, 'd': -0.094878}
{'code': '860', 'band': 'R', 'type': None, 'catalog': 'z', 'start': None, 'stop': None, 'd': -0.599231}
{'code': '861', 'band': 'R', 'type': None, 'catalog': 'z', 'start': None, 'stop': None, 'd': -0.609757}
{'code': '012', 'band': 'V', 'type': None, 'catalog': '', 'start': None, 'stop': None, 'd': 0.572175}
{'code': '046', 'band': 'V', 'type': None, 'catalog': '', 'start': None, 'stop': None, 'd': 0.17184}
{'code': '157', 'band': 'V', 'type': None, 'catalog': '', 'start': None, 'stop': None, 'd': 0.285744}
{'code': '205', 'band': 'V', 'type': None, 'catalog': '', 'start': None, 'stop': None, 'd': 0.415285}
{'code': '209', 'band': 'V', 'type': None, 'catalog': '', 'start': None, 'stop': None, 'd': 0.669641}
{'code': '300', 'band': 'V', 'type': None, 'catalog': '', 'start': None, 'stop': None, 'd': -0.164304}
{'code': '360', 'band': 'V', 'type': None, 'catalog': '', 'start': None, 'stop': None, 'd': -0.063481}
{'code': '413', 'band': 'V', 'type': None, 'catalog': '', 'start': None, 'stop': None, 'd': 0.449216}
{'code': '595', 'band': 'V', 'type': None, 'catalog': '', 'start': None, 'stop': None, 'd': 0.19996}
{'code': '611', 'band': 'V', 'type': None, 'catalog': '', 'start': None, 'stop': None, 'd': 0.129215}
{'code': '739', 'band': 'V', 'type': None, 'catalog': '', 'start': None, 'stop': None, 'd': 0.391189}
{'code': '844', 'band': 'V', 'type': None, 'catalog': '', 'start': None, 'stop': None, 'd': 0.823927}
{'code': '859', 'band': 'V', 'type': None, 'catalog': '', 'start': None, 'stop': None, 'd': -0.372062}
{'code': '860', 'band': 'V', 'type': None, 'catalog': '', 'start': None, 'stop': None, 'd': -0.516165}
{'code': '900', 'band': 'V', 'type': None, 'catalog': '', 'start': None, 'stop': None, 'd': -0.383191}
{'code': '967', 'band': 'V', 'type': None, 'catalog': '', 'start': None, 'stop': None, 'd': -0.725878}
{'code': 'A50', 'band': 'V', 'type': None, 'catalog': '', 'start': None, 'stop': None, 'd': 0.269956}
{'code': 'G40', 'band': 'V', 'type': None, 'catalog': '', 'start': None, 'stop': None, 'd': 0.473786}
{'code': 'W84', 'band': 'V', 'type': None, 'catalog': '', 'start': None, 'stop': None, 'd': -0.126688}
{'code': 'W88', 'band': 'V', 'type': None, 'catalog': '', 'start': None, 'stop': None, 'd': 0.435575}
{'code': '595', 'band': 'V', 'type': None, 'catalog': 'S', 'start': None, 'stop': None, 'd': 0.189169}
{'code': 'C43', 'band': 'V', 'type': None, 'catalog': 'S', 'start': None, 'stop': None, 'd': 0.002731}
{'code': '108', 'band': 'V', 'type': None, 'catalog': 'U', 'start': None, 'stop': None, 'd': 0.18755}
{'code': '654', 'band': 'V', 'type': None, 'catalog': 'U', 'start': None, 'stop': None, 'd': -0.415641}
{'code': 'G34', 'band': 'V', 'type': None, 'catalog': 'U', 'start': None, 'stop': None, 'd': 0.552844}
{'code': 'H06', 'band': 'V', 'type': None, 'catalog': 'U', 'start': None, 'stop': None, 'd': 0.379566}
{'code': 'W34', 'band': 'V', 'type': None, 'catalog': 'U', 'start': None, 'stop': None, 'd': 0.210634}
{'code': 'M45', 'band': 'V', 'type': None, 'catalog': 'Z', 'start': None, 'stop': None, 'd': 0.83281}
{'code': 'M49', 'band': 'V', 'type': None, 'catalog': 'Z', 'start': None, 'stop': None, 'd': 0.083025}
{'code': 'U76', 'band': 'V', 'type': None, 'catalog': 'Z', 'start': None, 'stop': None, 'd': -0.575007}
{'code': '130', 'band': 'V', 'type': None, 'catalog': 'a', 'start': None, 'stop': None, 'd': -0.135714}
{'code': '104', 'band': 'V', 'type': None, 'catalog': 'c', 'start': None, 'stop': None, 'd': -0.217797}
{'code': '108', 'band': 'V', 'type': None, 'catalog': 'c', 'start': None, 'stop': None, 'd': 0.320147}
{'code': '157', 'band': 'V', 'type': None, 'catalog': 'c', 'start': None, 'stop': None, 'd': 0.209993}
{'code': '198', 'band': 'V', 'type': None, 'catalog': 'c', 'start': None, 'stop': None, 'd': 0.170009}
{'code': '240', 'band': 'V', 'type': None, 'catalog': 'c', 'start': None, 'stop': None, 'd': 0.058776}
{'code': '340', 'band': 'V', 'type': None, 'catalog': 'c', 'start': None, 'stop': None, 'd': 0.294619}
{'code': '560', 'band': 'V', 'type': None, 'catalog': 'c', 'start': None, 'stop': None, 'd': 0.091953}
{'code': '566', 'band': 'V', 'type': None, 'catalog': 'c', 'start': None, 'stop': None, 'd': -0.385667}
{'code': '608', 'band': 'V', 'type': None, 'catalog': 'c', 'start': None, 'stop': None, 'd': 0.564727}
{'code': '636', 'band': 'V', 'type': None, 'catalog': 'c', 'start': None, 'stop': None, 'd': 0.643235}
{'code': '639', 'band': 'V', 'type': None, 'catalog': 'c', 'start': None, 'stop': None, 'd': 0.390857}
{'code': '691', 'band': 'V', 'type': None, 'catalog': 'c', 'start': None, 'stop': None, 'd': -0.130831}
{'code': '703', 'band': 'V', 'type': None, 'catalog': 'c', 'start': None, 'stop': None, 'd': 1.463493}
{'code': '846', 'band': 'V', 'type': None, 'catalog': 'c', 'start': None, 'stop': None, 'd': 0.425512}
{'code': 'A50', 'band': 'V', 'type': None, 'catalog': 'c', 'start': None, 'stop': None, 'd': 0.199662}
{'code': 'A65', 'band': 'V', 'type': None, 'catalog': 'c', 'start': None, 'stop': None, 'd': 0.251775}
{'code': 'J26', 'band': 'V', 'type': None, 'catalog': 'c', 'start': None, 'stop': None, 'd': 0.239514}
{'code': '049', 'band': 'V', 'type': None, 'catalog': 'd', 'start': None, 'stop': None, 'd': 0.356115}
{'code': '151', 'band': 'V', 'type': None, 'catalog': 'd', 'start': None, 'stop': None, 'd': 0.184436}
{'code': '291', 'band': 'V', 'type': None, 'catalog': 'd', 'start': None, 'stop': None, 'd': -0.368493}
{'code': '557', 'band': 'V', 'type': None, 'catalog': 'd', 'start': None, 'stop': None, 'd': 0.064758}
{'code': '691', 'band': 'V', 'type': None, 'catalog': 'd', 'start': None, 'stop': None, 'd': -0.205762}
{'code': '703', 'band': 'V', 'type': None, 'catalog': 'd', 'start': None, 'stop': None, 'd': 0.176665}
{'code': '785', 'band': 'V', 'type': None, 'catalog': 'd', 'start': None, 'stop': None, 'd': 0.457497}
{'code': 'A56', 'band': 'V', 'type': None, 'catalog': 'd', 'start': None, 'stop': None, 'd': 0.410019}
{'code': 'J87', 'band': 'V', 'type': None, 'catalog': 'd', 'start': None, 'stop': None, 'd': 0.127905}
{'code': '689', 'band': 'V', 'type': None, 'catalog': 'g', 'start': None, 'stop': None, 'd': 0.020881}
{'code': '705', 'band': 'V', 'type': None, 'catalog': 'g', 'start': None, 'stop': None, 'd': -0.054116}
{'code': '071', 'band': 'V', 'type': None, 'catalog': 'i', 'start': None, 'stop': None, 'd': -1.264548}
{'code': '921', 'band': 'V', 'type': None, 'catalog': 'i', 'start': None, 'stop': None, 'd': 0.553841}
{'code': 'C91', 'band': 'V', 'type': None, 'catalog': 'i', 'start': None, 'stop': None, 'd': 0.304069}
{'code': '347', 'band': 'V', 'type': None, 'catalog': 'm', 'start': None, 'stop': None, 'd': -0.390238}
{'code': '379', 'band': 'V', 'type': None, 'catalog': 'm', 'start': None, 'stop': None, 'd': -0.087851}
{'code': '422', 'band': 'V', 'type': None, 'catalog': 'm', 'start': None, 'stop': None, 'd': 0.436151}
{'code': '428', 'band': 'V', 'type': None, 'catalog': 'm', 'start': None, 'stop': None, 'd': -0.43345}
{'code': 'G78', 'band': 'V', 'type': None, 'catalog': 'm', 'start': None, 'stop': None, 'd': -0.559723}
{'code': '198', 'band': 'V', 'type': None, 'catalog': 'o', 'start': None, 'stop': None, 'd': 0.006714}
{'code': '291', 'band': 'V', 'type': None, 'catalog': 'o', 'start': None, 'stop': None, 'd': -0.1934}
{'code': '379', 'band': 'V', 'type': None, 'catalog': 'o', 'start': None, 'stop': None, 'd': 0.30253}
{'code': '510', 'band': 'V', 'type': None, 'catalog': 'o', 'start': None, 'stop': None, 'd': 0.053606}
{'code': '639', 'band': 'V', 'type': None, 'catalog': 'o', 'start': None, 'stop': None, 'd': 0.190212}
{'code': '675', 'band': 'V', 'type': None, 'catalog': 'o', 'start': None, 'stop': None, 'd': -1.079285}
{'code': '695', 'band': 'V', 'type': None, 'catalog': 'o', 'start': None, 'stop': None, 'd': -0.500666}
{'code': '807', 'band': 'V', 'type': None, 'catalog': 'o', 'start': None, 'stop': None, 'd': 0.03526}
{'code': 'A44', 'band': 'V', 'type': None, 'catalog': 'o', 'start': None, 'stop': None, 'd': 0.287874}
{'code': 'B67', 'band': 'V', 'type': None, 'catalog': 'o', 'start': None, 'stop': None, 'd': 0.105067}
{'code': 'G58', 'band': 'V', 'type': None, 'catalog': 'o', 'start': None, 'stop': None, 'd': 0.652794}
{'code': 'H83', 'band': 'V', 'type': None, 'catalog': 'o', 'start': None, 'stop': None, 'd': 0.422529}
{'code': '089', 'band': 'V', 'type': None, 'catalog': 'q', 'start': None, 'stop': None, 'd': 0.375432}
{'code': '168', 'band': 'V', 'type': None, 'catalog': 'q', 'start': None, 'stop': None, 'd': 0.476036}
{'code': '560', 'band': 'V', 'type': None, 'catalog': 'q', 'start': None, 'stop': None, 'd': -0.080116}
{'code': '703', 'band': 'V', 'type': None, 'catalog': 'q', 'start': None, 'stop': None, 'd': 0.168208}
{'code': '900', 'band': 'V', 'type': None, 'catalog': 'q', 'start': None, 'stop': None, 'd': -0.210598}
{'code': '958', 'band': 'V', 'type': None, 'catalog': 'q', 'start': None, 'stop': None, 'd': -0.018849}
{'code': 'A13', 'band': 'V', 'type': None, 'catalog': 'q', 'start': None, 'stop': None, 'd': -0.159623}
{'code': 'A48', 'band': 'V', 'type': None, 'catalog': 'q', 'start': None, 'stop': None, 'd': -0.040091}
{'code': 'C42', 'band': 'V', 'type': None, 'catalog': 'q', 'start': None, 'stop': None, 'd': -0.037122}
{'code': 'C73', 'band': 'V', 'type': None, 'catalog': 'q', 'start': None, 'stop': None, 'd': -0.171637}
{'code': 'C77', 'band': 'V', 'type': None, 'catalog': 'q', 'start': None, 'stop': None, 'd': -0.21725}
{'code': 'C95', 'band': 'V', 'type': None, 'catalog': 'q', 'start': None, 'stop': None, 'd': 0.012118}
{'code': 'C97', 'band': 'V', 'type': None, 'catalog': 'q', 'start': None, 'stop': None, 'd': -0.352496}
{'code': 'D00', 'band': 'V', 'type': None, 'catalog': 'q', 'start': None, 'stop': None, 'd': -0.14171}
{'code': 'D08', 'band': 'V', 'type': None, 'catalog': 'q', 'start': None, 'stop': None, 'd': -0.076294}
{'code': 'D95', 'band': 'V', 'type': None, 'catalog': 'q', 'start': None, 'stop': None, 'd': 0.333049}
{'code': 'E12', 'band': 'V', 'type': None, 'catalog': 'q', 'start': None, 'stop': None, 'd': 0.314054}
{'code': 'E23', 'band': 'V', 'type': None, 'catalog': 'q', 'start': None, 'stop': None, 'd': 0.008224}
{'code': 'G07', 'band': 'V', 'type': None, 'catalog': 'q', 'start': None, 'stop': None, 'd': 0.305585}
{'code': 'G40', 'band': 'V', 'type': None, 'catalog': 'q', 'start': None, 'stop': None, 'd': 0.014967}
{'code': 'G48', 'band': 'V', 'type': None, 'catalog': 'q', 'start': None, 'stop': None, 'd': 0.380443}
{'code': 'G96', 'band': 'V', 'type': None, 'catalog': 'q', 'start': None, 'stop': None, 'd': 0.290845}
{'code': 'H21', 'band': 'V', 'type': None, 'catalog': 'q', 'start': None, 'stop': None, 'd': -0.012543}
{'code': 'I20', 'band': 'V', 'type': None, 'catalog': 'q', 'start': None, 'stop': None, 'd': -0.125582}
{'code': 'I47', 'band': 'V', 'type': None, 'catalog': 'q', 'start': None, 'stop': None, 'd': -0.25253}
{'code': 'I89', 'band': 'V', 'type': None, 'catalog': 'q', 'start': None, 'stop': None, 'd': 0.392009}
{'code': 'I93', 'band': 'V', 'type': None, 'catalog': 'q', 'start': None, 'stop': None, 'd': 0.215769}
{'code': 'J69', 'band': 'V', 'type': None, 'catalog': 'q', 'start': None, 'stop': None, 'd': 0.03568}
{'code': 'K26', 'band': 'V', 'type': None, 'catalog': 'q', 'start': None, 'stop': None, 'd': -0.700467}
{'code': 'K32', 'band': 'V', 'type': None, 'catalog': 'q', 'start': None, 'stop': None, 'd': -0.261837}
{'code': 'K40', 'band': 'V', 'type': None, 'catalog': 'q', 'start': None, 'stop': None, 'd': -0.076109}
{'code': 'K73', 'band': 'V', 'type': None, 'catalog': 'q', 'start': None, 'stop': None, 'd': -0.428621}
{'code': 'L22', 'band': 'V', 'type': None, 'catalog': 'q', 'start': None, 'stop': None, 'd': 0.285698}
{'code': 'L34', 'band': 'V', 'type': None, 'catalog': 'q', 'start': None, 'stop': None, 'd': -0.121353}
{'code': 'L47', 'band': 'V', 'type': None, 'catalog': 'q', 'start': None, 'stop': None, 'd': 0.412744}
{'code': 'L63', 'band': 'V', 'type': None, 'catalog': 'q', 'start': None, 'stop': None, 'd': -0.127337}
{'code': 'L96', 'band': 'V', 'type': None, 'catalog': 'q', 'start': None, 'stop': None, 'd': -0.308039}
{'code': 'Q21', 'band': 'V', 'type': None, 'catalog': 'q', 'start': None, 'stop': None, 'd': 0.30369}
{'code': 'Q68', 'band': 'V', 'type': None, 'catalog': 'q', 'start': None, 'stop': None, 'd': 0.010794}
{'code': 'U55', 'band': 'V', 'type': None, 'catalog': 'q', 'start': None, 'stop': None, 'd': -0.108967}
{'code': 'U69', 'band': 'V', 'type': None, 'catalog': 'q', 'start': None, 'stop': None, 'd': 0.286225}
{'code': 'U76', 'band': 'V', 'type': None, 'catalog': 'q', 'start': None, 'stop': None, 'd': -0.198384}
{'code': 'W25', 'band': 'V', 'type': None, 'catalog': 'q', 'start': None, 'stop': None, 'd': 0.000997}
{'code': 'W33', 'band': 'V', 'type': None, 'catalog': 'q', 'start': None, 'stop': None, 'd': -0.045256}
{'code': 'W34', 'band': 'V', 'type': None, 'catalog': 'q', 'start': None, 'stop': None, 'd': 0.046574}
{'code': 'W46', 'band': 'V', 'type': None, 'catalog': 'q', 'start': None, 'stop': None, 'd': 0.041875}
{'code': 'W88', 'band': 'V', 'type': None, 'catalog': 'q', 'start': None, 'stop': None, 'd': 0.019977}
{'code': 'W98', 'band': 'V', 'type': None, 'catalog': 'q', 'start': None, 'stop': None, 'd': -0.309294}
{'code': 'Z45', 'band': 'V', 'type': None, 'catalog': 'q', 'start': None, 'stop': None, 'd': -0.294782}
{'code': 'Z81', 'band': 'V', 'type': None, 'catalog': 'q', 'start': None, 'stop': None, 'd': -0.070746}
{'code': '168', 'band': 'V', 'type': None, 'catalog': 'r', 'start': None, 'stop': None, 'd': -0.131117}
{'code': '169', 'band': 'V', 'type': None, 'catalog': 'r', 'start': None, 'stop': None, 'd': -0.1267}
{'code': '170', 'band': 'V', 'type': None, 'catalog': 'r', 'start': None, 'stop': None, 'd': 0.060812}
{'code': '240', 'band': 'V', 'type': None, 'catalog': 'r', 'start': None, 'stop': None, 'd': 0.130773}
{'code': '347', 'band': 'V', 'type': None, 'catalog': 'r', 'start': None, 'stop': None, 'd': -0.048667}
{'code': '379', 'band': 'V', 'type': None, 'catalog': 'r', 'start': None, 'stop': None, 'd': -0.058056}
{'code': '428', 'band': 'V', 'type': None, 'catalog': 'r', 'start': None, 'stop': None, 'd': 0.163312}
{'code': '432', 'band': 'V', 'type': None, 'catalog': 'r', 'start': None, 'stop': None, 'd': 0.672454}
{'code': '900', 'band': 'V', 'type': None, 'catalog': 'r', 'start': None, 'stop': None, 'd': 0.884561}
{'code': '941', 'band': 'V', 'type': None, 'catalog': 'r', 'start': None, 'stop': None, 'd': -0.068077}
{'code': 'A13', 'band': 'V', 'type': None, 'catalog': 'r', 'start': None, 'stop': None, 'd': 0.432019}
{'code': 'A89', 'band': 'V', 'type': None, 'catalog': 'r', 'start': None, 'stop': None, 'd': -0.000176}
{'code': 'B09', 'band': 'V', 'type': None, 'catalog': 'r', 'start': None, 'stop': None, 'd': 0.652459}
{'code': 'E12', 'band': 'V', 'type': None, 'catalog': 'r', 'start': None, 'stop': None, 'd': 0.27007}
{'code': 'G96', 'band': 'V', 'type': None, 'catalog': 'r', 'start': None, 'stop': None, 'd': 0.272799}
{'code': 'J75', 'band': 'V', 'type': None, 'catalog': 'r', 'start': None, 'stop': None, 'd': 0.460146}
{'code': 'K37', 'band': 'V', 'type': None, 'catalog': 'r', 'start': None, 'stop': None, 'd': 0.000546}
{'code': '240', 'band': 'V', 'type': None, 'catalog': 't', 'start': None, 'stop': None, 'd': 0.165568}
{'code': '595', 'band': 'V', 'type': None, 'catalog': 't', 'start': None, 'stop': None, 'd': 0.35949}
{'code': '754', 'band': 'V', 'type': None, 'catalog': 't', 'start': None, 'stop': None, 'd': -0.137355}
{'code': 'H21', 'band': 'V', 'type': None, 'catalog': 't', 'start': None, 'stop': None, 'd': -0.239178}
{'code': 'K58', 'band': 'V', 'type': None, 'catalog': 't', 'start': None, 'stop': None, 'd': 0.416047}
{'code': 'L04', 'band': 'V', 'type': None, 'catalog': 't', 'start': None, 'stop': None, 'd': 0.090067}
{'code': 'Q62', 'band': 'V', 'type': None, 'catalog': 't', 'start': None, 'stop': None, 'd': -0.203462}
{'code': '379', 'band': 'V', 'type': None, 'catalog': 'u', 'start': None, 'stop': None, 'd': -0.146519}
{'code': '703', 'band': 'V', 'type': None, 'catalog': 'u', 'start': None, 'stop': None, 'd': 0.255494}
{'code': '900', 'band': 'V', 'type': None, 'catalog': 'u', 'start': None, 'stop': None, 'd': -0.014684}
{'code': '954', 'band': 'V', 'type': None, 'catalog': 'u', 'start': None, 'stop': None, 'd': 0.561753}
{'code': 'A50', 'band': 'V', 'type': None, 'catalog': 'u', 'start': None, 'stop': None, 'd': -0.117939}
{'code': 'A74', 'band': 'V', 'type': None, 'catalog': 'u', 'start': None, 'stop': None, 'd': -0.033127}
{'code': 'C01', 'band': 'V', 'type': None, 'catalog': 'u', 'start': None, 'stop': None, 'd': 0.824934}
{'code': 'C15', 'band': 'V', 'type': None, 'catalog': 'u', 'start': None, 'stop': None, 'd': -0.400244}
{'code': 'G96', 'band': 'V', 'type': None, 'catalog': 'u', 'start': None, 'stop': None, 'd': 0.357273}
{'code': 'H21', 'band': 'V', 'type': None, 'catalog': 'u', 'start': None, 'stop': None, 'd': -0.054215}
{'code': 'I61', 'band': 'V', 'type': None, 'catalog': 'u', 'start': None, 'stop': None, 'd': 0.288214}
{'code': 'I74', 'band': 'V', 'type': None, 'catalog': 'u', 'start': None, 'stop': None, 'd': -0.212094}
{'code': 'X14', 'band': 'V', 'type': None, 'catalog': 'u', 'start': None, 'stop': None, 'd': 0.111506}
{'code': '951', 'band': 'V', 'type': None, 'catalog': 'v', 'start': None, 'stop': None, 'd': 0.061497}
{'code': 'I93', 'band': 'V', 'type': None, 'catalog': 'v', 'start': None, 'stop': None, 'd': 0.390057}
{'code': 'J93', 'band': 'V', 'type': None, 'catalog': 'w', 'start': None, 'stop': None, 'd': 0.062637}
{'code': '104', 'band': 'V', 'type': None, 'catalog': 'z', 'start': None, 'stop': None, 'd': -0.009479}
{'code': '108', 'band': 'V', 'type': None, 'catalog': 'z', 'start': None, 'stop': None, 'd': 0.050805}
{'code': '348', 'band': 'V', 'type': None, 'catalog': 'z', 'start': None, 'stop': None, 'd': 0.237475}
{'code': '385', 'band': 'V', 'type': None, 'catalog': 'z', 'start': None, 'stop': None, 'd': 0.516244}
{'code': '557', 'band': 'V', 'type': None, 'catalog': 'z', 'start': None, 'stop': None, 'd': 0.043078}
{'code': '596', 'band': 'V', 'type': None, 'catalog': 'z', 'start': None, 'stop': None, 'd': 0.686238}
{'code': '610', 'band': 'V', 'type': None, 'catalog': 'z', 'start': None, 'stop': None, 'd': 0.061027}
{'code': '620', 'band': 'V', 'type': None, 'catalog': 'z', 'start': None, 'stop': None, 'd': 0.194969}
{'code': '682', 'band': 'V', 'type': None, 'catalog': 'z', 'start': None, 'stop': None, 'd': -0.809178}
{'code': '830', 'band': 'V', 'type': None, 'catalog': 'z', 'start': None, 'stop': None, 'd': 0.085294}
{'code': '859', 'band': 'V', 'type': None, 'catalog': 'z', 'start': None, 'stop': None, 'd': -0.472629}
{'code': '897', 'band': 'V', 'type': None, 'catalog': 'z', 'start': None, 'stop': None, 'd': 0.082217}
{'code': '900', 'band': 'V', 'type': None, 'catalog': 'z', 'start': None, 'stop': None, 'd': 0.322973}
{'code': '910', 'band': 'V', 'type': None, 'catalog': 'z', 'start': None, 'stop': None, 'd': -0.587565}
{'code': 'M22', 'band': 'c', 'type': None, 'catalog': 'V', 'start': None, 'stop': None, 'd': 0.023459}
{'code': 'T08', 'band': 'c', 'type': None, 'catalog': 'V', 'start': None, 'stop': None, 'd': 0.013523}
{'code': 'W68', 'band': 'c', 'type': None, 'catalog': 'V', 'start': None, 'stop': None, 'd': 0.016805}
{'code': 'I41', 'band': 'g', 'type': None, 'catalog': '', 'start': None, 'stop': None, 'd': -0.35979}
{'code': 'W84', 'band': 'g', 'type': None, 'catalog': '', 'start': None, 'stop': None, 'd': 0.042486}
{'code': 'Z32', 'band': 'g', 'type': None, 'catalog': 'L', 'start': None, 'stop': None, 'd': -0.5758}
{'code': 'F52', 'band': 'i', 'type': None, 'catalog': 'L', 'start': None, 'stop': None, 'd': 0.483714}
{'code': 'Z32', 'band': 'i', 'type': None, 'catalog': 'L', 'start': None, 'stop': None, 'd': 0.266016}
{'code': 'F52', 'band': 'i', 'type': None, 'catalog': 'U', 'start': None, 'stop': None, 'd': 0.384201}
{'code': 'I41', 'band': 'i', 'type': None, 'catalog': 'U', 'start': None, 'stop': None, 'd': 0.439759}
{'code': 'M22', 'band': 'o', 'type': None, 'catalog': 'V', 'start': None, 'stop': None, 'd': 0.370787}
{'code': 'T05', 'band': 'o', 'type': None, 'catalog': 'V', 'start': None, 'stop': None, 'd': 0.357255}
{'code': 'T08', 'band': 'o', 'type': None, 'catalog': 'V', 'start': None, 'stop': None, 'd': 0.326134}
{'code': 'W68', 'band': 'o', 'type': None, 'catalog': 'V', 'start': None, 'stop': None, 'd': 0.391238}
{'code': '645', 'band': 'r', 'type': None, 'catalog': '', 'start': None, 'stop': None, 'd': -0.370726}
{'code': 'G45', 'band': 'r', 'type': None, 'catalog': '', 'start': None, 'stop': None, 'd': 0.053914}
{'code': 'I41', 'band': 'r', 'type': None, 'catalog': '', 'start': None, 'stop': None, 'd': 0.273824}
{'code': 'W84', 'band': 'r', 'type': None, 'catalog': '', 'start': None, 'stop': None, 'd': 0.447196}
{'code': '309', 'band': 'r', 'type': None, 'catalog': 'L', 'start': None, 'stop': None, 'd': -0.476859}
{'code': 'Z32', 'band': 'r', 'type': None, 'catalog': 'L', 'start': None, 'stop': None, 'd': 0.073951}
{'code': 'J13', 'band': 'r', 'type': None, 'catalog': 'X', 'start': None, 'stop': None, 'd': 0.442471}
{'code': 'F52', 'band': 'w', 'type': None, 'catalog': 'L', 'start': None, 'stop': None, 'd': 0.257339}
{'code': 'T08', 'band': 'w', 'type': None, 'catalog': 'L', 'start': None, 'stop': None, 'd': 0.21387}
{'code': 'F52', 'band': 'w', 'type': None, 'catalog': 'U', 'start': None, 'stop': None, 'd': 0.15061}
{'code': 'F51', 'band': 'w', 'type': None, 'catalog': 'X', 'start': None, 'stop': None, 'd': 0.118207}
{'code': 'F52', 'band': 'w', 'type': None, 'catalog': 'X', 'start': None, 'stop': None, 'd': 0.209785}
{'code': 'C41', 'band': 'w', 'type': None, 'catalog': 'o', 'start': None, 'stop': None, 'd': 0.246996}
{'code': 'D54', 'band': 'w', 'type': None, 'catalog': 'o', 'start': None, 'stop': None, 'd': 0.572758}
{'code': 'Z22', 'band': 'w', 'type': None, 'catalog': 'o', 'start': None, 'stop': None, 'd': 0.062351}
{'code': 'Z32', 'band': 'z', 'type': None, 'catalog': 'L', 'start': None, 'stop': None, 'd': 0.12429}
{'code': 'F52', 'band': 'z', 'type': None, 'catalog': 'U', 'start': None, 'stop': None, 'd': 0.339002}


==> correction_files/corr_DePhOCUS_g90.txt <==
{'code': None, 'band': 'U', 'type': None, 'catalog': None, 'start': None, 'stop': None, 'd': -1.3}
{'code': None, 'band': 'B', 'type': None, 'catalog': None, 'start': None, 'stop': None, 'd': -0.8}
{'code': None, 'band': 'g', 'type': None, 'catalog': None, 'start': None, 'stop': None, 'd': -0.28}
{'code': None, 'band': 'c', 'type': None, 'catalog': None, 'start': None, 'stop': None, 'd': -0.05}
{'code': None, 'band': 'V', 'type': None, 'catalog': None, 'start': None, 'stop': None, 'd': 0.0}
{'code': None, 'band': 'v', 'type': None, 'catalog': None, 'start': None, 'stop': None, 'd': 0.0}
{'code': None, 'band': 'w', 'type': None, 'catalog': None, 'start': None, 'stop': None, 'd': 0.16}
{'code': None, 'band': 'r', 'type': None, 'catalog': None, 'start': None, 'stop': None, 'd': 0.23}
{'code': None, 'band': 'R', 'type': None, 'catalog': None, 'start': None, 'stop': None, 'd': 0.4}
{'code': None, 'band': 'G', 'type': None, 'catalog': None, 'start': None, 'stop': None, 'd': 0.28}
{'code': None, 'band': 'o', 'type': None, 'catalog': None, 'start': None, 'stop': None, 'd': 0.33}
{'code': None, 'band': 'i', 'type': None, 'catalog': None, 'start': None, 'stop': None, 'd': 0.39}
{'code': None, 'band': 'I', 'type': None, 'catalog': None, 'start': None, 'stop': None, 'd': 0.8}
{'code': None, 'band': 'z', 'type': None, 'catalog': None, 'start': None, 'stop': None, 'd': 0.37}
{'code': None, 'band': 'y', 'type': None, 'catalog': None, 'start': None, 'stop': None, 'd': 0.36}
{'code': None, 'band': 'Y', 'type': None, 'catalog': None, 'start': None, 'stop': None, 'd': 0.7}
{'code': None, 'band': 'J', 'type': None, 'catalog': None, 'start': None, 'stop': None, 'd': 1.2}
{'code': None, 'band': 'H', 'type': None, 'catalog': None, 'start': None, 'stop': None, 'd': 1.4}
{'code': None, 'band': 'K', 'type': None, 'catalog': None, 'start': None, 'stop': None, 'd': 1.7}
{'code': None, 'band': '', 'type': None, 'catalog': None, 'start': None, 'stop': None, 'd': -0.8}
{'code': None, 'band': 'u', 'type': None, 'catalog': None, 'start': None, 'stop': None, 'd': -2.5}
{'code': None, 'band': 'L', 'type': None, 'catalog': None, 'start': None, 'stop': None, 'd': 0.2}
{'code': None, 'band': 'C', 'type': None, 'catalog': None, 'start': None, 'stop': None, 'd': 0.4}
{'code': None, 'band': 'W', 'type': None, 'catalog': None, 'start': None, 'stop': None, 'd': 0.4}
{'code': None, 'band': '', 'type': None, 'catalog': None, 'start': None, 'stop': None, 'd': -0.036556}
{'code': None, 'band': 'B', 'type': None, 'catalog': None, 'start': None, 'stop': None, 'd': 0.109632}
{'code': None, 'band': 'g', 'type': None, 'catalog': None, 'start': None, 'stop': None, 'd': -0.325416}
{'code': None, 'band': 'c', 'type': None, 'catalog': None, 'start': None, 'stop': None, 'd': -0.016834}
{'code': None, 'band': 'V', 'type': None, 'catalog': None, 'start': None, 'stop': None, 'd': 0.084846}
{'code': None, 'band': 'w', 'type': None, 'catalog': None, 'start': None, 'stop': None, 'd': 0.111135}
{'code': None, 'band': 'r', 'type': None, 'catalog': None, 'start': None, 'stop': None, 'd': 0.125577}
{'code': None, 'band': 'R', 'type': None, 'catalog': None, 'start': None, 'stop': None, 'd': 0.282052}
{'code': None, 'band': 'G', 'type': None, 'catalog': None, 'start': None, 'stop': None, 'd': 0.154115}
{'code': None, 'band': 'i', 'type': None, 'catalog': None, 'start': None, 'stop': None, 'd': 0.333879}
{'code': None, 'band': 'I', 'type': None, 'catalog': None, 'start': None, 'stop': None, 'd': 0.246276}
{'code': None, 'band': 'z', 'type': None, 'catalog': None, 'start': None, 'stop': None, 'd': 0.28698}
{'code': None, 'band': 'Y', 'type': None, 'catalog': None, 'start': None, 'stop': None, 'd': 0.905773}
{'code': None, 'band': 'J', 'type': None, 'catalog': None, 'start': None, 'stop': None, 'd': 1.362321}
{'code': None, 'band': 'H', 'type': None, 'catalog': None, 'start': None, 'stop': None, 'd': 1.810332}
{'code': None, 'band': 'K', 'type': None, 'catalog': None, 'start': None, 'stop': None, 'd': 1.834697}
{'code': None, 'band': 'C', 'type': None, 'catalog': None, 'start': None, 'stop': None, 'd': 0.350984}
{'code': None, 'band': '', 'type': None, 'catalog': '', 'start': None, 'stop': None, 'd': -0.20128}
{'code': None, 'band': '', 'type': None, 'catalog': 'A', 'start': None, 'stop': None, 'd': -0.920139}
{'code': None, 'band': '', 'type': None, 'catalog': 'L', 'start': None, 'stop': None, 'd': 0.132182}
{'code': None, 'band': '', 'type': None, 'catalog': 'V', 'start': None, 'stop': None, 'd': 0.409221}
{'code': None, 'band': '', 'type': None, 'catalog': 'a', 'start': None, 'stop': None, 'd': -0.408255}
{'code': None, 'band': '', 'type': None, 'catalog': 'c', 'start': None, 'stop': None, 'd': -0.127855}
{'code': None, 'band': '', 'type': None, 'catalog': 'd', 'start': None, 'stop': None, 'd': 0.171562}
{'code': None, 'band': '', 'type': None, 'catalog': 'e', 'start': None, 'stop': None, 'd': -0.89855}
{'code': None, 'band': '', 'type': None, 'catalog': 'g', 'start': None, 'stop': None, 'd': -0.767871}
{'code': None, 'band': '', 'type': None, 'catalog': 'm', 'start': None, 'stop': None, 'd': -0.57378}
{'code': None, 'band': '', 'type': None, 'catalog': 'q', 'start': None, 'stop': None, 'd': 0.180005}
{'code': None, 'band': '', 'type': None, 'catalog': 'r', 'start': None, 'stop': None, 'd': 0.156651}
{'code': None, 'band': '', 'type': None, 'catalog': 'u', 'start': None, 'stop': None, 'd': 0.096937}
{'code': None, 'band': 'C', 'type': None, 'catalog': 'u', 'start': None, 'stop': None, 'd': -0.014948}
{'code': None, 'band': 'G', 'type': None, 'catalog': 'U', 'start': None, 'stop': None, 'd': 0.322254}
{'code': None, 'band': 'G', 'type': None, 'catalog': 'V', 'start': None, 'stop': None, 'd': 0.11395}
{'code': None, 'band': 'G', 'type': None, 'catalog': 'W', 'start': None, 'stop': None, 'd': 0.739103}
{'code': None, 'band': 'G', 'type': None, 'catalog': 'X', 'start': None, 'stop': None, 'd': 0.319684}
{'code': None, 'band': 'R', 'type': None, 'catalog': '', 'start': None, 'stop': None, 'd': 0.43145}
{'code': None, 'band': 'R', 'type': None, 'catalog': 'L', 'start': None, 'stop': None, 'd': -0.35696}
{'code': None, 'band': 'R', 'type': None, 'catalog': 'S', 'start': None, 'stop': None, 'd': 0.508865}
{'code': None, 'band': 'R', 'type': None, 'catalog': 'V', 'start': None, 'stop': None, 'd': 0.403787}
{'code': None, 'band': 'R', 'type': None, 'catalog': 'c', 'start': None, 'stop': None, 'd': 0.43233}
{'code': None, 'band': 'R', 'type': None, 'catalog': 'd', 'start': None, 'stop': None, 'd': 0.535878}
{'code': None, 'band': 'R', 'type': None, 'catalog': 'e', 'start': None, 'stop': None, 'd': 0.12319}
{'code': None, 'band': 'R', 'type': None, 'catalog': 'j', 'start': None, 'stop': None, 'd': 0.512955}
{'code': None, 'band': 'R', 'type': None, 'catalog': 'm', 'start': None, 'stop': None, 'd': -0.292153}
{'code': None, 'band': 'R', 'type': None, 'catalog': 'q', 'start': None, 'stop': None, 'd': 0.205216}
{'code': None, 'band': 'R', 'type': None, 'catalog': 't', 'start': None, 'stop': None, 'd': 0.555543}
{'code': None, 'band': 'R', 'type': None, 'catalog': 'u', 'start': None, 'stop': None, 'd': 0.129429}
{'code': None, 'band': 'R', 'type': None, 'catalog': 'v', 'start': None, 'stop': None, 'd': 0.516819}
{'code': None, 'band': 'R', 'type': None, 'catalog': 'z', 'start': None, 'stop': None, 'd': 0.08625}
{'code': None, 'band': 'V', 'type': None, 'catalog': 'B', 'start': None, 'stop': None, 'd': -0.220626}
{'code': None, 'band': 'V', 'type': None, 'catalog': 'M', 'start': None, 'stop': None, 'd': 0.781411}
{'code': None, 'band': 'V', 'type': None, 'catalog': 'P', 'start': None, 'stop': None, 'd': -0.178095}
{'code': None, 'band': 'V', 'type': None, 'catalog': 'S', 'start': None, 'stop': None, 'd': -0.062086}
{'code': None, 'band': 'V', 'type': None, 'catalog': 'U', 'start': None, 'stop': None, 'd': 0.29622}
{'code': None, 'band': 'V', 'type': None, 'catalog': 'V', 'start': None, 'stop': None, 'd': -0.170102}
{'code': None, 'band': 'V', 'type': None, 'catalog': 'Z', 'start': None, 'stop': None, 'd': -0.142694}
{'code': None, 'band': 'V', 'type': None, 'catalog': 'a', 'start': None, 'stop': None, 'd': -0.400591}
{'code': None, 'band': 'V', 'type': None, 'catalog': 'c', 'start': None, 'stop': None, 'd': -0.065736}
{'code': None, 'band': 'V', 'type': None, 'catalog': 'd', 'start': None, 'stop': None, 'd': -0.064888}
{'code': None, 'band': 'V', 'type': None, 'catalog': 'e', 'start': None, 'stop': None, 'd': -0.122489}
{'code': None, 'band': 'V', 'type': None, 'catalog': 'i', 'start': None, 'stop': None, 'd': -0.078129}
{'code': None, 'band': 'V', 'type': None, 'catalog': 'm', 'start': None, 'stop': None, 'd': -0.213902}
{'code': None, 'band': 'V', 'type': None, 'catalog': 'o', 'start': None, 'stop': None, 'd': -0.102537}
{'code': None, 'band': 'V', 'type': None, 'catalog': 'q', 'start': None, 'stop': None, 'd': 0.122725}
{'code': None, 'band': 'V', 'type': None, 'catalog': 'r', 'start': None, 'stop': None, 'd': 0.248317}
{'code': None, 'band': 'V', 'type': None, 'catalog': 'u', 'start': None, 'stop': None, 'd': 0.038313}
{'code': None, 'band': 'V', 'type': None, 'catalog': 'v', 'start': None, 'stop': None, 'd': 0.21861}
{'code': None, 'band': 'V', 'type': None, 'catalog': 'z', 'start': None, 'stop': None, 'd': -0.165056}
{'code': None, 'band': 'o', 'type': None, 'catalog': 'L', 'start': None, 'stop': None, 'd': 0.367413}
{'code': None, 'band': 'o', 'type': None, 'catalog': 'V', 'start': None, 'stop': None, 'd': 0.342001}
{'code': None, 'band': 'r', 'type': None, 'catalog': 'L', 'start': None, 'stop': None, 'd': 0.190952}
{'code': None, 'band': 'r', 'type': None, 'catalog': 'N', 'start': None, 'stop': None, 'd': 0.286377}
{'code': None, 'band': 'r', 'type': None, 'catalog': 'R', 'start': None, 'stop': None, 'd': -0.013512}
{'code': None, 'band': 'r', 'type': None, 'catalog': 'U', 'start': None, 'stop': None, 'd': 0.274896}
{'code': None, 'band': 'r', 'type': None, 'catalog': 'V', 'start': None, 'stop': None, 'd': 0.506694}
{'code': None, 'band': 'w', 'type': None, 'catalog': 'V', 'start': None, 'stop': None, 'd': -0.264674}
{'code': None, 'band': 'w', 'type': None, 'catalog': 'X', 'start': None, 'stop': None, 'd': 0.1617}
{'code': None, 'band': 'w', 'type': None, 'catalog': 'o', 'start': None, 'stop': None, 'd': 0.176379}
{'code': '024', 'band': '', 'type': None, 'catalog': '', 'start': None, 'stop': None, 'd': 0.953518}
{'code': '033', 'band': '', 'type': None, 'catalog': '', 'start': None, 'stop': None, 'd': -0.960742}
{'code': '071', 'band': '', 'type': None, 'catalog': '', 'start': None, 'stop': None, 'd': -0.862204}
{'code': '474', 'band': '', 'type': None, 'catalog': '', 'start': None, 'stop': None, 'd': -0.577544}
{'code': '552', 'band': '', 'type': None, 'catalog': '', 'start': None, 'stop': None, 'd': -1.120547}
{'code': '760', 'band': '', 'type': None, 'catalog': '', 'start': None, 'stop': None, 'd': -0.736523}
{'code': '939', 'band': '', 'type': None, 'catalog': '', 'start': None, 'stop': None, 'd': 0.099629}
{'code': 'W95', 'band': '', 'type': None, 'catalog': '', 'start': None, 'stop': None, 'd': 0.049533}
{'code': 'Z43', 'band': '', 'type': None, 'catalog': 'U', 'start': None, 'stop': None, 'd': 0.604586}
{'code': '106', 'band': '', 'type': None, 'catalog': 'c', 'start': None, 'stop': None, 'd': 0.143307}
{'code': '461', 'band': '', 'type': None, 'catalog': 'c', 'start': None, 'stop': None, 'd': 0.164692}
{'code': '608', 'band': '', 'type': None, 'catalog': 'c', 'start': None, 'stop': None, 'd': -0.745748}
{'code': '644', 'band': '', 'type': None, 'catalog': 'c', 'start': None, 'stop': None, 'd': 0.281511}
{'code': 'A77', 'band': '', 'type': None, 'catalog': 'c', 'start': None, 'stop': None, 'd': 0.490891}
{'code': 'H72', 'band': '', 'type': None, 'catalog': 'c', 'start': None, 'stop': None, 'd': 0.317305}
{'code': 'J43', 'band': '', 'type': None, 'catalog': 'c', 'start': None, 'stop': None, 'd': 0.363803}
{'code': '057', 'band': '', 'type': None, 'catalog': 'i', 'start': None, 'stop': None, 'd': -0.056207}
{'code': '704', 'band': '', 'type': None, 'catalog': 'i', 'start': None, 'stop': None, 'd': -0.070568}
{'code': '033', 'band': '', 'type': None, 'catalog': 'm', 'start': None, 'stop': None, 'd': -0.90916}
{'code': '644', 'band': '', 'type': None, 'catalog': 'o', 'start': None, 'stop': None, 'd': 0.306615}
{'code': '675', 'band': '', 'type': None, 'catalog': 'o', 'start': None, 'stop': None, 'd': -1.977516}
{'code': 'H55', 'band': '', 'type': None, 'catalog': 'o', 'start': None, 'stop': None, 'd': -0.460892}
{'code': 'C97', 'band': '', 'type': None, 'catalog': 'q', 'start': None, 'stop': None, 'd': -0.057796}
{'code': 'Q62', 'band': '', 'type': None, 'catalog': 'q', 'start': None, 'stop': None, 'd': -0.328906}
{'code': 'Z43', 'band': '', 'type': None, 'catalog': 'q', 'start': None, 'stop': None, 'd': 0.97914}
{'code': '130', 'band': '', 'type': None, 'catalog': 'r', 'start': None, 'stop': None, 'd': -0.03576}
{'code': '703', 'band': '', 'type': None, 'catalog': 'r', 'start': None, 'stop': None, 'd': 0.455061}
{'code': '718', 'band': '', 'type': None, 'catalog': 'r', 'start': None, 'stop': None, 'd': 0.280307}
{'code': 'C20', 'band': '', 'type': None, 'catalog': 'u', 'start': None, 'stop': None, 'd': -0.227218}
{'code': 'J41', 'band': 'C', 'type': None, 'catalog': 'o', 'start': None, 'stop': None, 'd': 0.061877}
{'code': 'E16', 'band': 'C', 'type': None, 'catalog': 'r', 'start': None, 'stop': None, 'd': 0.467804}
{'code': 'B88', 'band': 'C', 'type': None, 'catalog': 'u', 'start': None, 'stop': None, 'd': 0.17383}
{'code': '130', 'band': 'G', 'type': None, 'catalog': 'U', 'start': None, 'stop': None, 'd': 0.231627}
{'code': '204', 'band': 'G', 'type': None, 'catalog': 'U', 'start': None, 'stop': None, 'd': 0.167898}
{'code': '703', 'band': 'G', 'type': None, 'catalog': 'U', 'start': None, 'stop': None, 'd': 0.388624}
{'code': 'G34', 'band': 'G', 'type': None, 'catalog': 'U', 'start': None, 'stop': None, 'd': 0.568738}
{'code': 'G96', 'band': 'G', 'type': None, 'catalog': 'U', 'start': None, 'stop': None, 'd': 0.262697}
{'code': 'H01', 'band': 'G', 'type': None, 'catalog': 'U', 'start': None, 'stop': None, 'd': 0.546619}
{'code': 'H21', 'band': 'G', 'type': None, 'catalog': 'U', 'start': None, 'stop': None, 'd': 0.156766}
{'code': 'K38', 'band': 'G', 'type': None, 'catalog': 'U', 'start': None, 'stop': None, 'd': -0.029344}
{'code': 'K91', 'band': 'G', 'type': None, 'catalog': 'U', 'start': None, 'stop': None, 'd': 0.460966}
{'code': 'T12', 'band': 'G', 'type': None, 'catalog': 'U', 'start': None, 'stop': None, 'd': -0.094182}
{'code': 'V06', 'band': 'G', 'type': None, 'catalog': 'U', 'start': None, 'stop': None, 'd': -0.191541}
{'code': 'W34', 'band': 'G', 'type': None, 'catalog': 'U', 'start': None, 'stop': None, 'd': 0.142806}
{'code': 'W71', 'band': 'G', 'type': None, 'catalog': 'U', 'start': None, 'stop': None, 'd': 0.249688}
{'code': 'W85', 'band': 'G', 'type': None, 'catalog': 'U', 'start': None, 'stop': None, 'd': 0.455801}
{'code': 'Z80', 'band': 'G', 'type': None, 'catalog': 'U', 'start': None, 'stop': None, 'd': 0.142268}
{'code': '089', 'band': 'G', 'type': None, 'catalog': 'V', 'start': None, 'stop': None, 'd': 0.320244}
{'code': '703', 'band': 'G', 'type': None, 'catalog': 'V', 'start': None, 'stop': None, 'd': 0.069405}
{'code': 'B67', 'band': 'G', 'type': None, 'catalog': 'V', 'start': None, 'stop': None, 'd': 0.386134}
{'code': 'C40', 'band': 'G', 'type': None, 'catalog': 'V', 'start': None, 'stop': None, 'd': -0.042827}
{'code': 'C47', 'band': 'G', 'type': None, 'catalog': 'V', 'start': None, 'stop': None, 'd': 0.324522}
{'code': 'C95', 'band': 'G', 'type': None, 'catalog': 'V', 'start': None, 'stop': None, 'd': 0.379728}
{'code': 'F52', 'band': 'G', 'type': None, 'catalog': 'V', 'start': None, 'stop': None, 'd': 0.371422}
{'code': 'G17', 'band': 'G', 'type': None, 'catalog': 'V', 'start': None, 'stop': None, 'd': 0.288692}
{'code': 'G33', 'band': 'G', 'type': None, 'catalog': 'V', 'start': None, 'stop': None, 'd': 0.279698}
{'code': 'G40', 'band': 'G', 'type': None, 'catalog': 'V', 'start': None, 'stop': None, 'd': 0.240024}
{'code': 'G45', 'band': 'G', 'type': None, 'catalog': 'V', 'start': None, 'stop': None, 'd': -0.068702}
{'code': 'G96', 'band': 'G', 'type': None, 'catalog': 'V', 'start': None, 'stop': None, 'd': 0.143559}
{'code': 'H89', 'band': 'G', 'type': None, 'catalog': 'V', 'start': None, 'stop': None, 'd': -0.106848}
{'code': 'I52', 'band': 'G', 'type': None, 'catalog': 'V', 'start': None, 'stop': None, 'd': 0.277206}
{'code': 'J04', 'band': 'G', 'type': None, 'catalog': 'V', 'start': None, 'stop': None, 'd': 0.427938}
{'code': 'K19', 'band': 'G', 'type': None, 'catalog': 'V', 'start': None, 'stop': None, 'd': -0.180414}
{'code': 'K74', 'band': 'G', 'type': None, 'catalog': 'V', 'start': None, 'stop': None, 'd': 0.277734}
{'code': 'K88', 'band': 'G', 'type': None, 'catalog': 'V', 'start': None, 'stop': None, 'd': 0.314884}
{'code': 'L18', 'band': 'G', 'type': None, 'catalog': 'V', 'start': None, 'stop': None, 'd': 0.281943}
{'code': 'L47', 'band': 'G', 'type': None, 'catalog': 'V', 'start': None, 'stop': None, 'd': 0.712129}
{'code': 'L65', 'band': 'G', 'type': None, 'catalog': 'V', 'start': None, 'stop': None, 'd': 0.29292}
{'code': 'L74', 'band': 'G', 'type': None, 'catalog': 'V', 'start': None, 'stop': None, 'd': -0.308861}
{'code': 'N86', 'band': 'G', 'type': None, 'catalog': 'V', 'start': None, 'stop': None, 'd': 0.980453}
{'code': 'O85', 'band': 'G', 'type': None, 'catalog': 'V', 'start': None, 'stop': None, 'd': 0.359797}
{'code': 'P07', 'band': 'G', 'type': None, 'catalog': 'V', 'start': None, 'stop': None, 'd': 0.202227}
{'code': 'Q70', 'band': 'G', 'type': None, 'catalog': 'V', 'start': None, 'stop': None, 'd': 0.075373}
{'code': 'T12', 'band': 'G', 'type': None, 'catalog': 'V', 'start': None, 'stop': None, 'd': -0.18499}
{'code': 'V00', 'band': 'G', 'type': None, 'catalog': 'V', 'start': None, 'stop': None, 'd': 0.039882}
{'code': 'V06', 'band': 'G', 'type': None, 'catalog': 'V', 'start': None, 'stop': None, 'd': -0.126786}
{'code': 'W33', 'band': 'G', 'type': None, 'catalog': 'V', 'start': None, 'stop': None, 'd': 0.339684}
{'code': 'W46', 'band': 'G', 'type': None, 'catalog': 'V', 'start': None, 'stop': None, 'd': 0.347225}
{'code': 'W85', 'band': 'G', 'type': None, 'catalog': 'V', 'start': None, 'stop': None, 'd': 0.32618}
{'code': 'W86', 'band': 'G', 'type': None, 'catalog': 'V', 'start': None, 'stop': None, 'd': 0.282058}
{'code': 'W94', 'band': 'G', 'type': None, 'catalog': 'V', 'start': None, 'stop': None, 'd': 0.310778}
{'code': 'Z80', 'band': 'G', 'type': None, 'catalog': 'V', 'start': None, 'stop': None, 'd': 0.058118}
{'code': 'Z99', 'band': 'G', 'type': None, 'catalog': 'V', 'start': None, 'stop': None, 'd': -0.058478}
{'code': 'N86', 'band': 'G', 'type': None, 'catalog': 'W', 'start': None, 'stop': None, 'd': 0.863067}
{'code': 'L63', 'band': 'G', 'type': None, 'catalog': 'X', 'start': None, 'stop': None, 'd': 0.172834}
{'code': '071', 'band': 'R', 'type': None, 'catalog': '', 'start': None, 'stop': None, 'd': -0.57436}
{'code': '106', 'band': 'R', 'type': None, 'catalog': '', 'start': None, 'stop': None, 'd': 0.827464}
{'code': '151', 'band': 'R', 'type': None, 'catalog': '', 'start': None, 'stop': None, 'd': -0.308904}
{'code': '153', 'band': 'R', 'type': None, 'catalog': '', 'start': None, 'stop': None, 'd': -0.175212}
{'code': '176', 'band': 'R', 'type': None, 'catalog': '', 'start': None, 'stop': None, 'd': 0.797153}
{'code': '428', 'band': 'R', 'type': None, 'catalog': '', 'start': None, 'stop': None, 'd': -0.414435}
{'code': '807', 'band': 'R', 'type': None, 'catalog': '', 'start': None, 'stop': None, 'd': 1.381977}
{'code': '853', 'band': 'R', 'type': None, 'catalog': '', 'start': None, 'stop': None, 'd': -0.202151}
{'code': '938', 'band': 'R', 'type': None, 'catalog': '', 'start': None, 'stop': None, 'd': -0.202625}
{'code': 'G69', 'band': 'R', 'type': None, 'catalog': '', 'start': None, 'stop': None, 'd': 0.545491}
{'code': 'J04', 'band': 'R', 'type': None, 'catalog': '', 'start': None, 'stop': None, 'd': 0.932649}
{'code': 'J87', 'band': 'R', 'type': None, 'catalog': '', 'start': None, 'stop': None, 'd': 0.701741}
{'code': '950', 'band': 'R', 'type': None, 'catalog': 'L', 'start': None, 'stop': None, 'd': 0.639681}
{'code': 'B96', 'band': 'R', 'type': None, 'catalog': 'Q', 'start': None, 'stop': None, 'd': 0.740496}
{'code': 'J08', 'band': 'R', 'type': None, 'catalog': 'Q', 'start': None, 'stop': None, 'd': 0.482552}
{'code': '474', 'band': 'R', 'type': None, 'catalog': 'U', 'start': None, 'stop': None, 'd': 0.083785}
{'code': 'J27', 'band': 'R', 'type': None, 'catalog': 'U', 'start': None, 'stop': None, 'd': 0.212864}
{'code': '113', 'band': 'R', 'type': None, 'catalog': 'V', 'start': None, 'stop': None, 'd': 0.948114}
{'code': '160', 'band': 'R', 'type': None, 'catalog': 'V', 'start': None, 'stop': None, 'd': 0.670766}
{'code': '586', 'band': 'R', 'type': None, 'catalog': 'V', 'start': None, 'stop': None, 'd': 1.238911}
{'code': '644', 'band': 'R', 'type': None, 'catalog': 'V', 'start': None, 'stop': None, 'd': 0.703256}
{'code': '695', 'band': 'R', 'type': None, 'catalog': 'V', 'start': None, 'stop': None, 'd': -0.142386}
{'code': 'B18', 'band': 'R', 'type': None, 'catalog': 'V', 'start': None, 'stop': None, 'd': 0.762208}
{'code': 'D29', 'band': 'R', 'type': None, 'catalog': 'V', 'start': None, 'stop': None, 'd': 0.192769}
{'code': 'K63', 'band': 'R', 'type': None, 'catalog': 'V', 'start': None, 'stop': None, 'd': 0.842055}
{'code': 'L40', 'band': 'R', 'type': None, 'catalog': 'V', 'start': None, 'stop': None, 'd': 0.628842}
{'code': 'L54', 'band': 'R', 'type': None, 'catalog': 'V', 'start': None, 'stop': None, 'd': 0.80435}
{'code': 'U71', 'band': 'R', 'type': None, 'catalog': 'V', 'start': None, 'stop': None, 'd': 0.825745}
{'code': '233', 'band': 'R', 'type': None, 'catalog': 'a', 'start': None, 'stop': None, 'd': 0.439241}
{'code': '699', 'band': 'R', 'type': None, 'catalog': 'a', 'start': None, 'stop': None, 'd': 0.1757}
{'code': '046', 'band': 'R', 'type': None, 'catalog': 'c', 'start': None, 'stop': None, 'd': 0.88659}
{'code': '587', 'band': 'R', 'type': None, 'catalog': 'c', 'start': None, 'stop': None, 'd': 0.225371}
{'code': '639', 'band': 'R', 'type': None, 'catalog': 'c', 'start': None, 'stop': None, 'd': 0.350541}
{'code': '651', 'band': 'R', 'type': None, 'catalog': 'c', 'start': None, 'stop': None, 'd': 0.119039}
{'code': '678', 'band': 'R', 'type': None, 'catalog': 'c', 'start': None, 'stop': None, 'd': 0.110451}
{'code': '683', 'band': 'R', 'type': None, 'catalog': 'c', 'start': None, 'stop': None, 'd': -0.438292}
{'code': '704', 'band': 'R', 'type': None, 'catalog': 'c', 'start': None, 'stop': None, 'd': -0.393653}
{'code': '747', 'band': 'R', 'type': None, 'catalog': 'c', 'start': None, 'stop': None, 'd': 0.917943}
{'code': '809', 'band': 'R', 'type': None, 'catalog': 'c', 'start': None, 'stop': None, 'd': 0.800814}
{'code': '830', 'band': 'R', 'type': None, 'catalog': 'c', 'start': None, 'stop': None, 'd': 0.077428}
{'code': '854', 'band': 'R', 'type': None, 'catalog': 'c', 'start': None, 'stop': None, 'd': 0.135992}
{'code': '926', 'band': 'R', 'type': None, 'catalog': 'c', 'start': None, 'stop': None, 'd': 0.170892}
{'code': '938', 'band': 'R', 'type': None, 'catalog': 'c', 'start': None, 'stop': None, 'd': 0.221445}
{'code': 'J04', 'band': 'R', 'type': None, 'catalog': 'c', 'start': None, 'stop': None, 'd': 0.593039}
{'code': '649', 'band': 'R', 'type': None, 'catalog': 'd', 'start': None, 'stop': None, 'd': -0.035374}
{'code': '703', 'band': 'R', 'type': None, 'catalog': 'd', 'start': None, 'stop': None, 'd': 0.602833}
{'code': 'J95', 'band': 'R', 'type': None, 'catalog': 'd', 'start': None, 'stop': None, 'd': 0.104117}
{'code': '012', 'band': 'R', 'type': None, 'catalog': 'g', 'start': None, 'stop': None, 'd': 0.372179}
{'code': '333', 'band': 'R', 'type': None, 'catalog': 'm', 'start': None, 'stop': None, 'd': -0.535961}
{'code': '422', 'band': 'R', 'type': None, 'catalog': 'm', 'start': None, 'stop': None, 'd': 0.369286}
{'code': '683', 'band': 'R', 'type': None, 'catalog': 'm', 'start': None, 'stop': None, 'd': -0.763217}
{'code': '697', 'band': 'R', 'type': None, 'catalog': 'm', 'start': None, 'stop': None, 'd': 0.426112}
{'code': '300', 'band': 'R', 'type': None, 'catalog': 'o', 'start': None, 'stop': None, 'd': -0.002519}
{'code': '644', 'band': 'R', 'type': None, 'catalog': 'o', 'start': None, 'stop': None, 'd': 0.392894}
{'code': '699', 'band': 'R', 'type': None, 'catalog': 'o', 'start': None, 'stop': None, 'd': 0.468198}
{'code': '809', 'band': 'R', 'type': None, 'catalog': 'o', 'start': None, 'stop': None, 'd': 0.789635}
{'code': '844', 'band': 'R', 'type': None, 'catalog': 'o', 'start': None, 'stop': None, 'd': 0.599903}
{'code': 'A92', 'band': 'R', 'type': None, 'catalog': 'o', 'start': None, 'stop': None, 'd': 0.786352}
{'code': 'B67', 'band': 'R', 'type': None, 'catalog': 'o', 'start': None, 'stop': None, 'd': 0.658174}
{'code': 'C41', 'band': 'R', 'type': None, 'catalog': 'o', 'start': None, 'stop': None, 'd': 0.128381}
{'code': 'C94', 'band': 'R', 'type': None, 'catalog': 'o', 'start': None, 'stop': None, 'd': 0.15979}
{'code': 'D29', 'band': 'R', 'type': None, 'catalog': 'o', 'start': None, 'stop': None, 'd': -0.042573}
{'code': 'E10', 'band': 'R', 'type': None, 'catalog': 'o', 'start': None, 'stop': None, 'd': 0.513895}
{'code': 'F65', 'band': 'R', 'type': None, 'catalog': 'o', 'start': None, 'stop': None, 'd': 0.671184}
{'code': 'G48', 'band': 'R', 'type': None, 'catalog': 'o', 'start': None, 'stop': None, 'd': -0.099459}
{'code': 'H01', 'band': 'R', 'type': None, 'catalog': 'o', 'start': None, 'stop': None, 'd': 0.491717}
{'code': 'H06', 'band': 'R', 'type': None, 'catalog': 'o', 'start': None, 'stop': None, 'd': 0.606563}
{'code': 'H15', 'band': 'R', 'type': None, 'catalog': 'o', 'start': None, 'stop': None, 'd': 0.009992}
{'code': 'K88', 'band': 'R', 'type': None, 'catalog': 'o', 'start': None, 'stop': None, 'd': 0.54018}
{'code': 'K95', 'band': 'R', 'type': None, 'catalog': 'o', 'start': None, 'stop': None, 'd': 0.171683}
{'code': 'L52', 'band': 'R', 'type': None, 'catalog': 'o', 'start': None, 'stop': None, 'd': 0.167696}
{'code': 'Q60', 'band': 'R', 'type': None, 'catalog': 'o', 'start': None, 'stop': None, 'd': 0.005592}
{'code': 'W92', 'band': 'R', 'type': None, 'catalog': 'o', 'start': None, 'stop': None, 'd': 0.157037}
{'code': 'Z22', 'band': 'R', 'type': None, 'catalog': 'o', 'start': None, 'stop': None, 'd': 0.074625}
{'code': '006', 'band': 'R', 'type': None, 'catalog': 'q', 'start': None, 'stop': None, 'd': 0.387393}
{'code': '107', 'band': 'R', 'type': None, 'catalog': 'q', 'start': None, 'stop': None, 'd': 0.604474}
{'code': '157', 'band': 'R', 'type': None, 'catalog': 'q', 'start': None, 'stop': None, 'd': 0.588052}
{'code': '160', 'band': 'R', 'type': None, 'catalog': 'q', 'start': None, 'stop': None, 'd': 0.376083}
{'code': '168', 'band': 'R', 'type': None, 'catalog': 'q', 'start': None, 'stop': None, 'd': 0.308684}
{'code': '203', 'band': 'R', 'type': None, 'catalog': 'q', 'start': None, 'stop': None, 'd': 0.349971}
{'code': 'A17', 'band': 'R', 'type': None, 'catalog': 'q', 'start': None, 'stop': None, 'd': 0.497523}
{'code': 'B24', 'band': 'R', 'type': None, 'catalog': 'q', 'start': None, 'stop': None, 'd': 0.007715}
{'code': 'B49', 'band': 'R', 'type': None, 'catalog': 'q', 'start': None, 'stop': None, 'd': 0.414524}
{'code': 'B74', 'band': 'R', 'type': None, 'catalog': 'q', 'start': None, 'stop': None, 'd': 0.379174}
{'code': 'C23', 'band': 'R', 'type': None, 'catalog': 'q', 'start': None, 'stop': None, 'd': 0.614436}
{'code': 'C36', 'band': 'R', 'type': None, 'catalog': 'q', 'start': None, 'stop': None, 'd': 0.445113}
{'code': 'D29', 'band': 'R', 'type': None, 'catalog': 'q', 'start': None, 'stop': None, 'd': 0.147456}
{'code': 'E89', 'band': 'R', 'type': None, 'catalog': 'q', 'start': None, 'stop': None, 'd': 0.472099}
{'code': 'G58', 'band': 'R', 'type': None, 'catalog': 'q', 'start': None, 'stop': None, 'd': 0.611169}
{'code': 'H15', 'band': 'R', 'type': None, 'catalog': 'q', 'start': None, 'stop': None, 'd': 0.081672}
{'code': 'H36', 'band': 'R', 'type': None, 'catalog': 'q', 'start': None, 'stop': None, 'd': 0.360641}
{'code': 'H45', 'band': 'R', 'type': None, 'catalog': 'q', 'start': None, 'stop': None, 'd': 0.028877}
{'code': 'J04', 'band': 'R', 'type': None, 'catalog': 'q', 'start': None, 'stop': None, 'd': 0.88915}
{'code': 'J27', 'band': 'R', 'type': None, 'catalog': 'q', 'start': None, 'stop': None, 'd': 0.518306}
{'code': 'J43', 'band': 'R', 'type': None, 'catalog': 'q', 'start': None, 'stop': None, 'd': 0.060016}
{'code': 'K30', 'band': 'R', 'type': None, 'catalog': 'q', 'start': None, 'stop': None, 'd': 0.492102}
{'code': 'K61', 'band': 'R', 'type': None, 'catalog': 'q', 'start': None, 'stop': None, 'd': 0.597336}
{'code': 'U55', 'band': 'R', 'type': None, 'catalog': 'q', 'start': None, 'stop': None, 'd': -0.03772}
{'code': 'V16', 'band': 'R', 'type': None, 'catalog': 'q', 'start': None, 'stop': None, 'd': 0.523393}
{'code': 'X74', 'band': 'R', 'type': None, 'catalog': 'q', 'start': None, 'stop': None, 'd': -0.120118}
{'code': 'Y00', 'band': 'R', 'type': None, 'catalog': 'q', 'start': None, 'stop': None, 'd': -0.232216}
{'code': 'Z36', 'band': 'R', 'type': None, 'catalog': 'q', 'start': None, 'stop': None, 'd': 0.37893}
{'code': 'Z45', 'band': 'R', 'type': None, 'catalog': 'q', 'start': None, 'stop': None, 'd': 0.776562}
{'code': 'Z73', 'band': 'R', 'type': None, 'catalog': 'q', 'start': None, 'stop': None, 'd': 0.249417}
{'code': '106', 'band': 'R', 'type': None, 'catalog': 'r', 'start': None, 'stop': None, 'd': 0.757127}
{'code': '138', 'band': 'R', 'type': None, 'catalog': 'r', 'start': None, 'stop': None, 'd': 0.232938}
{'code': '413', 'band': 'R', 'type': None, 'catalog': 'r', 'start': None, 'stop': None, 'd': 0.018499}
{'code': '448', 'band': 'R', 'type': None, 'catalog': 'r', 'start': None, 'stop': None, 'd': 0.040991}
{'code': '649', 'band': 'R', 'type': None, 'catalog': 'r', 'start': None, 'stop': None, 'd': 0.03428}
{'code': '683', 'band': 'R', 'type': None, 'catalog': 'r', 'start': None, 'stop': None, 'd': -0.075227}
{'code': '703', 'band': 'R', 'type': None, 'catalog': 'r', 'start': None, 'stop': None, 'd': 0.668252}
{'code': 'C00', 'band': 'R', 'type': None, 'catalog': 'r', 'start': None, 'stop': None, 'd': 0.48497}
{'code': 'C01', 'band': 'R', 'type': None, 'catalog': 'r', 'start': None, 'stop': None, 'd': 0.747005}
{'code': 'D29', 'band': 'R', 'type': None, 'catalog': 'r', 'start': None, 'stop': None, 'd': 0.146923}
{'code': 'E17', 'band': 'R', 'type': None, 'catalog': 'r', 'start': None, 'stop': None, 'd': -0.716614}
{'code': 'G48', 'band': 'R', 'type': None, 'catalog': 'r', 'start': None, 'stop': None, 'd': -0.467209}
{'code': 'G96', 'band': 'R', 'type': None, 'catalog': 'r', 'start': None, 'stop': None, 'd': 0.922864}
{'code': 'H51', 'band': 'R', 'type': None, 'catalog': 'r', 'start': None, 'stop': None, 'd': -0.402563}
{'code': 'I41', 'band': 'R', 'type': None, 'catalog': 'r', 'start': None, 'stop': None, 'd': -0.339118}
{'code': 'J27', 'band': 'R', 'type': None, 'catalog': 'r', 'start': None, 'stop': None, 'd': 0.434939}
{'code': 'J51', 'band': 'R', 'type': None, 'catalog': 'r', 'start': None, 'stop': None, 'd': 0.154871}
{'code': 'J95', 'band': 'R', 'type': None, 'catalog': 'r', 'start': None, 'stop': None, 'd': 0.055209}
{'code': 'Y00', 'band': 'R', 'type': None, 'catalog': 'r', 'start': None, 'stop': None, 'd': -0.094559}
{'code': '204', 'band': 'R', 'type': None, 'catalog': 't', 'start': None, 'stop': None, 'd': 0.369116}
{'code': '309', 'band': 'R', 'type': None, 'catalog': 't', 'start': None, 'stop': None, 'd': 0.715085}
{'code': '474', 'band': 'R', 'type': None, 'catalog': 't', 'start': None, 'stop': None, 'd': 0.370111}
{'code': '568', 'band': 'R', 'type': None, 'catalog': 't', 'start': None, 'stop': None, 'd': 0.008742}
{'code': '705', 'band': 'R', 'type': None, 'catalog': 't', 'start': None, 'stop': None, 'd': 0.843196}
{'code': 'G36', 'band': 'R', 'type': None, 'catalog': 't', 'start': None, 'stop': None, 'd': 0.324796}
{'code': 'J04', 'band': 'R', 'type': None, 'catalog': 't', 'start': None, 'stop': None, 'd': 0.963844}
{'code': '104', 'band': 'R', 'type': None, 'catalog': 'u', 'start': None, 'stop': None, 'd': 0.756622}
{'code': '107', 'band': 'R', 'type': None, 'catalog': 'u', 'start': None, 'stop': None, 'd': 0.520497}
{'code': '118', 'band': 'R', 'type': None, 'catalog': 'u', 'start': None, 'stop': None, 'd': 0.412918}
{'code': '448', 'band': 'R', 'type': None, 'catalog': 'u', 'start': None, 'stop': None, 'd': 0.388534}
{'code': '560', 'band': 'R', 'type': None, 'catalog': 'u', 'start': None, 'stop': None, 'd': -0.542063}
{'code': '850', 'band': 'R', 'type': None, 'catalog': 'u', 'start': None, 'stop': None, 'd': 0.303757}
{'code': '926', 'band': 'R', 'type': None, 'catalog': 'u', 'start': None, 'stop': None, 'd': -0.217703}
{'code': 'A06', 'band': 'R', 'type': None, 'catalog': 'u', 'start': None, 'stop': None, 'd': 0.516463}
{'code': 'D90', 'band': 'R', 'type': None, 'catalog': 'u', 'start': None, 'stop': None, 'd': 0.492745}
{'code': 'H36', 'band': 'R', 'type': None, 'catalog': 'u', 'start': None, 'stop': None, 'd': 0.416946}
{'code': 'H45', 'band': 'R', 'type': None, 'catalog': 'u', 'start': None, 'stop': None, 'd': 0.002439}
{'code': 'H47', 'band': 'R', 'type': None, 'catalog': 'u', 'start': None, 'stop': None, 'd': -0.072525}
{'code': 'I15', 'band': 'R', 'type': None, 'catalog': 'u', 'start': None, 'stop': None, 'd': -0.03108}
{'code': 'J28', 'band': 'R', 'type': None, 'catalog': 'u', 'start': None, 'stop': None, 'd': 0.472824}
{'code': 'J95', 'band': 'R', 'type': None, 'catalog': 'u', 'start': None, 'stop': None, 'd': 0.387585}
{'code': 'K83', 'band': 'R', 'type': None, 'catalog': 'u', 'start': None, 'stop': None, 'd': 0.575561}
{'code': 'Q68', 'band': 'R', 'type': None, 'catalog': 'v', 'start': None, 'stop': None, 'd': 0.584516}
{'code': '699', 'band': 'R', 'type': None, 'catalog': 'w', 'start': None, 'stop': None, 'd': 0.182158}
{'code': 'B82', 'band': 'R', 'type': None, 'catalog': 'w', 'start': None, 'stop': None, 'd': 0.565701}
{'code': '422', 'band': 'R', 'type': None, 'catalog': 'z', 'start': None, 'stop': None, 'd': -0.415701}
{'code': '428', 'band': 'R', 'type': None, 'catalog': 'z', 'start': None, 'stop': None, 'd': -0.656703}
{'code': '620', 'band': 'R', 'type': None, 'catalog': 'z', 'start': None, 'stop': None, 'd': 0.670502}
{'code': '861', 'band': 'R', 'type': None, 'catalog': 'z', 'start': None, 'stop': None, 'd': -0.609757}
{'code': '209', 'band': 'V', 'type': None, 'catalog': '', 'start': None, 'stop': None, 'd': 0.669641}
{'code': '300', 'band': 'V', 'type': None, 'catalog': '', 'start': None, 'stop': None, 'd': -0.164304}
{'code': '360', 'band': 'V', 'type': None, 'catalog': '', 'start': None, 'stop': None, 'd': -0.063481}
{'code': '413', 'band': 'V', 'type': None, 'catalog': '', 'start': None, 'stop': None, 'd': 0.449216}
{'code': '739', 'band': 'V', 'type': None, 'catalog': '', 'start': None, 'stop': None, 'd': 0.391189}
{'code': '860', 'band': 'V', 'type': None, 'catalog': '', 'start': None, 'stop': None, 'd': -0.516165}
{'code': '900', 'band': 'V', 'type': None, 'catalog': '', 'start': None, 'stop': None, 'd': -0.383191}
{'code': '967', 'band': 'V', 'type': None, 'catalog': '', 'start': None, 'stop': None, 'd': -0.725878}
{'code': 'W88', 'band': 'V', 'type': None, 'catalog': '', 'start': None, 'stop': None, 'd': 0.435575}
{'code': '654', 'band': 'V', 'type': None, 'catalog': 'U', 'start': None, 'stop': None, 'd': -0.415641}
{'code': 'G34', 'band': 'V', 'type': None, 'catalog': 'U', 'start': None, 'stop': None, 'd': 0.552844}
{'code': 'U76', 'band': 'V', 'type': None, 'catalog': 'Z', 'start': None, 'stop': None, 'd': -0.575007}
{'code': '108', 'band': 'V', 'type': None, 'catalog': 'c', 'start': None, 'stop': None, 'd': 0.320147}
{'code': '157', 'band': 'V', 'type': None, 'catalog': 'c', 'start': None, 'stop': None, 'd': 0.209993}
{'code': '198', 'band': 'V', 'type': None, 'catalog': 'c', 'start': None, 'stop': None, 'd': 0.170009}
{'code': '340', 'band': 'V', 'type': None, 'catalog': 'c', 'start': None, 'stop': None, 'd': 0.294619}
{'code': '560', 'band': 'V', 'type': None, 'catalog': 'c', 'start': None, 'stop': None, 'd': 0.091953}
{'code': '566', 'band': 'V', 'type': None, 'catalog': 'c', 'start': None, 'stop': None, 'd': -0.385667}
{'code': '639', 'band': 'V', 'type': None, 'catalog': 'c', 'start': None, 'stop': None, 'd': 0.390857}
{'code': '691', 'band': 'V', 'type': None, 'catalog': 'c', 'start': None, 'stop': None, 'd': -0.130831}
{'code': 'A50', 'band': 'V', 'type': None, 'catalog': 'c', 'start': None, 'stop': None, 'd': 0.199662}
{'code': 'A65', 'band': 'V', 'type': None, 'catalog': 'c', 'start': None, 'stop': None, 'd': 0.251775}
{'code': '049', 'band': 'V', 'type': None, 'catalog': 'd', 'start': None, 'stop': None, 'd': 0.356115}
{'code': '291', 'band': 'V', 'type': None, 'catalog': 'd', 'start': None, 'stop': None, 'd': -0.368493}
{'code': '691', 'band': 'V', 'type': None, 'catalog': 'd', 'start': None, 'stop': None, 'd': -0.205762}
{'code': '703', 'band': 'V', 'type': None, 'catalog': 'd', 'start': None, 'stop': None, 'd': 0.176665}
{'code': 'A56', 'band': 'V', 'type': None, 'catalog': 'd', 'start': None, 'stop': None, 'd': 0.410019}
{'code': 'J87', 'band': 'V', 'type': None, 'catalog': 'd', 'start': None, 'stop': None, 'd': 0.127905}
{'code': '689', 'band': 'V', 'type': None, 'catalog': 'g', 'start': None, 'stop': None, 'd': 0.020881}
{'code': 'C91', 'band': 'V', 'type': None, 'catalog': 'i', 'start': None, 'stop': None, 'd': 0.304069}
{'code': '422', 'band': 'V', 'type': None, 'catalog': 'm', 'start': None, 'stop': None, 'd': 0.436151}
{'code': 'G78', 'band': 'V', 'type': None, 'catalog': 'm', 'start': None, 'stop': None, 'd': -0.559723}
{'code': '379', 'band': 'V', 'type': None, 'catalog': 'o', 'start': None, 'stop': None, 'd': 0.30253}
{'code': '675', 'band': 'V', 'type': None, 'catalog': 'o', 'start': None, 'stop': None, 'd': -1.079285}
{'code': '695', 'band': 'V', 'type': None, 'catalog': 'o', 'start': None, 'stop': None, 'd': -0.500666}
{'code': 'B67', 'band': 'V', 'type': None, 'catalog': 'o', 'start': None, 'stop': None, 'd': 0.105067}
{'code': '089', 'band': 'V', 'type': None, 'catalog': 'q', 'start': None, 'stop': None, 'd': 0.375432}
{'code': '168', 'band': 'V', 'type': None, 'catalog': 'q', 'start': None, 'stop': None, 'd': 0.476036}
{'code': '560', 'band': 'V', 'type': None, 'catalog': 'q', 'start': None, 'stop': None, 'd': -0.080116}
{'code': '703', 'band': 'V', 'type': None, 'catalog': 'q', 'start': None, 'stop': None, 'd': 0.168208}
{'code': '900', 'band': 'V', 'type': None, 'catalog': 'q', 'start': None, 'stop': None, 'd': -0.210598}
{'code': 'A13', 'band': 'V', 'type': None, 'catalog': 'q', 'start': None, 'stop': None, 'd': -0.159623}
{'code': 'A48', 'band': 'V', 'type': None, 'catalog': 'q', 'start': None, 'stop': None, 'd': -0.040091}
{'code': 'C73', 'band': 'V', 'type': None, 'catalog': 'q', 'start': None, 'stop': None, 'd': -0.171637}
{'code': 'C77', 'band': 'V', 'type': None, 'catalog': 'q', 'start': None, 'stop': None, 'd': -0.21725}
{'code': 'C97', 'band': 'V', 'type': None, 'catalog': 'q', 'start': None, 'stop': None, 'd': -0.352496}
{'code': 'D00', 'band': 'V', 'type': None, 'catalog': 'q', 'start': None, 'stop': None, 'd': -0.14171}
{'code': 'E12', 'band': 'V', 'type': None, 'catalog': 'q', 'start': None, 'stop': None, 'd': 0.314054}
{'code': 'G40', 'band': 'V', 'type': None, 'catalog': 'q', 'start': None, 'stop': None, 'd': 0.014967}
{'code': 'G48', 'band': 'V', 'type': None, 'catalog': 'q', 'start': None, 'stop': None, 'd': 0.380443}
{'code': 'G96', 'band': 'V', 'type': None, 'catalog': 'q', 'start': None, 'stop': None, 'd': 0.290845}
{'code': 'H21', 'band': 'V', 'type': None, 'catalog': 'q', 'start': None, 'stop': None, 'd': -0.012543}
{'code': 'K40', 'band': 'V', 'type': None, 'catalog': 'q', 'start': None, 'stop': None, 'd': -0.076109}
{'code': 'L34', 'band': 'V', 'type': None, 'catalog': 'q', 'start': None, 'stop': None, 'd': -0.121353}
{'code': 'L63', 'band': 'V', 'type': None, 'catalog': 'q', 'start': None, 'stop': None, 'd': -0.127337}
{'code': 'U76', 'band': 'V', 'type': None, 'catalog': 'q', 'start': None, 'stop': None, 'd': -0.198384}
{'code': 'W33', 'band': 'V', 'type': None, 'catalog': 'q', 'start': None, 'stop': None, 'd': -0.045256}
{'code': 'W34', 'band': 'V', 'type': None, 'catalog': 'q', 'start': None, 'stop': None, 'd': 0.046574}
{'code': 'W98', 'band': 'V', 'type': None, 'catalog': 'q', 'start': None, 'stop': None, 'd': -0.309294}
{'code': 'Z45', 'band': 'V', 'type': None, 'catalog': 'q', 'start': None, 'stop': None, 'd': -0.294782}
{'code': 'Z81', 'band': 'V', 'type': None, 'catalog': 'q', 'start': None, 'stop': None, 'd': -0.070746}
{'code': '168', 'band': 'V', 'type': None, 'catalog': 'r', 'start': None, 'stop': None, 'd': -0.131117}
{'code': '169', 'band': 'V', 'type': None, 'catalog': 'r', 'start': None, 'stop': None, 'd': -0.1267}
{'code': '170', 'band': 'V', 'type': None, 'catalog': 'r', 'start': None, 'stop': None, 'd': 0.060812}
{'code': '240', 'band': 'V', 'type': None, 'catalog': 'r', 'start': None, 'stop': None, 'd': 0.130773}
{'code': '347', 'band': 'V', 'type': None, 'catalog': 'r', 'start': None, 'stop': None, 'd': -0.048667}
{'code': '379', 'band': 'V', 'type': None, 'catalog': 'r', 'start': None, 'stop': None, 'd': -0.058056}
{'code': '428', 'band': 'V', 'type': None, 'catalog': 'r', 'start': None, 'stop': None, 'd': 0.163312}
{'code': '432', 'band': 'V', 'type': None, 'catalog': 'r', 'start': None, 'stop': None, 'd': 0.672454}
{'code': '941', 'band': 'V', 'type': None, 'catalog': 'r', 'start': None, 'stop': None, 'd': -0.068077}
{'code': 'A13', 'band': 'V', 'type': None, 'catalog': 'r', 'start': None, 'stop': None, 'd': 0.432019}
{'code': 'B09', 'band': 'V', 'type': None, 'catalog': 'r', 'start': None, 'stop': None, 'd': 0.652459}
{'code': 'J75', 'band': 'V', 'type': None, 'catalog': 'r', 'start': None, 'stop': None, 'd': 0.460146}
{'code': 'K37', 'band': 'V', 'type': None, 'catalog': 'r', 'start': None, 'stop': None, 'd': 0.000546}
{'code': '754', 'band': 'V', 'type': None, 'catalog': 't', 'start': None, 'stop': None, 'd': -0.137355}
{'code': 'K58', 'band': 'V', 'type': None, 'catalog': 't', 'start': None, 'stop': None, 'd': 0.416047}
{'code': '379', 'band': 'V', 'type': None, 'catalog': 'u', 'start': None, 'stop': None, 'd': -0.146519}
{'code': '703', 'band': 'V', 'type': None, 'catalog': 'u', 'start': None, 'stop': None, 'd': 0.255494}
{'code': 'A50', 'band': 'V', 'type': None, 'catalog': 'u', 'start': None, 'stop': None, 'd': -0.117939}
{'code': 'C01', 'band': 'V', 'type': None, 'catalog': 'u', 'start': None, 'stop': None, 'd': 0.824934}
{'code': 'C15', 'band': 'V', 'type': None, 'catalog': 'u', 'start': None, 'stop': None, 'd': -0.400244}
{'code': 'G96', 'band': 'V', 'type': None, 'catalog': 'u', 'start': None, 'stop': None, 'd': 0.357273}
{'code': 'H21', 'band': 'V', 'type': None, 'catalog': 'u', 'start': None, 'stop': None, 'd': -0.054215}
{'code': '104', 'band': 'V', 'type': None, 'catalog': 'z', 'start': None, 'stop': None, 'd': -0.009479}
{'code': '108', 'band': 'V', 'type': None, 'catalog': 'z', 'start': None, 'stop': None, 'd': 0.050805}
{'code': '385', 'band': 'V', 'type': None, 'catalog': 'z', 'start': None, 'stop': None, 'd': 0.516244}
{'code': '596', 'band': 'V', 'type': None, 'catalog': 'z', 'start': None, 'stop': None, 'd': 0.686238}
{'code': '610', 'band': 'V', 'type': None, 'catalog': 'z', 'start': None, 'stop': None, 'd': 0.061027}
{'code': '900', 'band': 'V', 'type': None, 'catalog': 'z', 'start': None, 'stop': None, 'd': 0.322973}
{'code': '910', 'band': 'V', 'type': None, 'catalog': 'z', 'start': None, 'stop': None, 'd': -0.587565}
{'code': 'M22', 'band': 'c', 'type': None, 'catalog': 'V', 'start': None, 'stop': None, 'd': 0.023459}
{'code': 'I41', 'band': 'i', 'type': None, 'catalog': 'U', 'start': None, 'stop': None, 'd': 0.439759}
{'code': 'T08', 'band': 'o', 'type': None, 'catalog': 'V', 'start': None, 'stop': None, 'd': 0.326134}
{'code': 'W68', 'band': 'o', 'type': None, 'catalog': 'V', 'start': None, 'stop': None, 'd': 0.391238}
{'code': 'I41', 'band': 'r', 'type': None, 'catalog': '', 'start': None, 'stop': None, 'd': 0.273824}
{'code': 'W84', 'band': 'r', 'type': None, 'catalog': '', 'start': None, 'stop': None, 'd': 0.447196}
{'code': 'J13', 'band': 'r', 'type': None, 'catalog': 'X', 'start': None, 'stop': None, 'd': 0.442471}
{'code': 'F52', 'band': 'w', 'type': None, 'catalog': 'L', 'start': None, 'stop': None, 'd': 0.257339}
{'code': 'T08', 'band': 'w', 'type': None, 'catalog': 'L', 'start': None, 'stop': None, 'd': 0.21387}
{'code': 'F52', 'band': 'w', 'type': None, 'catalog': 'U', 'start': None, 'stop': None, 'd': 0.15061}
{'code': 'Z22', 'band': 'w', 'type': None, 'catalog': 'o', 'start': None, 'stop': None, 'd': 0.062351}


==> correction_files/corr_DePhOCUS_g95.txt <==
{'code': None, 'band': 'U', 'type': None, 'catalog': None, 'start': None, 'stop': None, 'd': -1.3}
{'code': None, 'band': 'B', 'type': None, 'catalog': None, 'start': None, 'stop': None, 'd': -0.8}
{'code': None, 'band': 'g', 'type': None, 'catalog': None, 'start': None, 'stop': None, 'd': -0.28}
{'code': None, 'band': 'c', 'type': None, 'catalog': None, 'start': None, 'stop': None, 'd': -0.05}
{'code': None, 'band': 'V', 'type': None, 'catalog': None, 'start': None, 'stop': None, 'd': 0.0}
{'code': None, 'band': 'v', 'type': None, 'catalog': None, 'start': None, 'stop': None, 'd': 0.0}
{'code': None, 'band': 'w', 'type': None, 'catalog': None, 'start': None, 'stop': None, 'd': 0.16}
{'code': None, 'band': 'r', 'type': None, 'catalog': None, 'start': None, 'stop': None, 'd': 0.23}
{'code': None, 'band': 'R', 'type': None, 'catalog': None, 'start': None, 'stop': None, 'd': 0.4}
{'code': None, 'band': 'G', 'type': None, 'catalog': None, 'start': None, 'stop': None, 'd': 0.28}
{'code': None, 'band': 'o', 'type': None, 'catalog': None, 'start': None, 'stop': None, 'd': 0.33}
{'code': None, 'band': 'i', 'type': None, 'catalog': None, 'start': None, 'stop': None, 'd': 0.39}
{'code': None, 'band': 'I', 'type': None, 'catalog': None, 'start': None, 'stop': None, 'd': 0.8}
{'code': None, 'band': 'z', 'type': None, 'catalog': None, 'start': None, 'stop': None, 'd': 0.37}
{'code': None, 'band': 'y', 'type': None, 'catalog': None, 'start': None, 'stop': None, 'd': 0.36}
{'code': None, 'band': 'Y', 'type': None, 'catalog': None, 'start': None, 'stop': None, 'd': 0.7}
{'code': None, 'band': 'J', 'type': None, 'catalog': None, 'start': None, 'stop': None, 'd': 1.2}
{'code': None, 'band': 'H', 'type': None, 'catalog': None, 'start': None, 'stop': None, 'd': 1.4}
{'code': None, 'band': 'K', 'type': None, 'catalog': None, 'start': None, 'stop': None, 'd': 1.7}
{'code': None, 'band': '', 'type': None, 'catalog': None, 'start': None, 'stop': None, 'd': -0.8}
{'code': None, 'band': 'u', 'type': None, 'catalog': None, 'start': None, 'stop': None, 'd': -2.5}
{'code': None, 'band': 'L', 'type': None, 'catalog': None, 'start': None, 'stop': None, 'd': 0.2}
{'code': None, 'band': 'C', 'type': None, 'catalog': None, 'start': None, 'stop': None, 'd': 0.4}
{'code': None, 'band': 'W', 'type': None, 'catalog': None, 'start': None, 'stop': None, 'd': 0.4}
{'code': None, 'band': '', 'type': None, 'catalog': None, 'start': None, 'stop': None, 'd': -0.036556}
{'code': None, 'band': 'B', 'type': None, 'catalog': None, 'start': None, 'stop': None, 'd': 0.109632}
{'code': None, 'band': 'g', 'type': None, 'catalog': None, 'start': None, 'stop': None, 'd': -0.325416}
{'code': None, 'band': 'c', 'type': None, 'catalog': None, 'start': None, 'stop': None, 'd': -0.016834}
{'code': None, 'band': 'V', 'type': None, 'catalog': None, 'start': None, 'stop': None, 'd': 0.084846}
{'code': None, 'band': 'w', 'type': None, 'catalog': None, 'start': None, 'stop': None, 'd': 0.111135}
{'code': None, 'band': 'r', 'type': None, 'catalog': None, 'start': None, 'stop': None, 'd': 0.125577}
{'code': None, 'band': 'R', 'type': None, 'catalog': None, 'start': None, 'stop': None, 'd': 0.282052}
{'code': None, 'band': 'G', 'type': None, 'catalog': None, 'start': None, 'stop': None, 'd': 0.154115}
{'code': None, 'band': 'i', 'type': None, 'catalog': None, 'start': None, 'stop': None, 'd': 0.333879}
{'code': None, 'band': 'I', 'type': None, 'catalog': None, 'start': None, 'stop': None, 'd': 0.246276}
{'code': None, 'band': 'z', 'type': None, 'catalog': None, 'start': None, 'stop': None, 'd': 0.28698}
{'code': None, 'band': 'Y', 'type': None, 'catalog': None, 'start': None, 'stop': None, 'd': 0.905773}
{'code': None, 'band': 'J', 'type': None, 'catalog': None, 'start': None, 'stop': None, 'd': 1.362321}
{'code': None, 'band': 'H', 'type': None, 'catalog': None, 'start': None, 'stop': None, 'd': 1.810332}
{'code': None, 'band': 'K', 'type': None, 'catalog': None, 'start': None, 'stop': None, 'd': 1.834697}
{'code': None, 'band': '', 'type': None, 'catalog': '', 'start': None, 'stop': None, 'd': -0.20128}
{'code': None, 'band': '', 'type': None, 'catalog': 'A', 'start': None, 'stop': None, 'd': -0.920139}
{'code': None, 'band': '', 'type': None, 'catalog': 'L', 'start': None, 'stop': None, 'd': 0.132182}
{'code': None, 'band': '', 'type': None, 'catalog': 'V', 'start': None, 'stop': None, 'd': 0.409221}
{'code': None, 'band': '', 'type': None, 'catalog': 'a', 'start': None, 'stop': None, 'd': -0.408255}
{'code': None, 'band': '', 'type': None, 'catalog': 'c', 'start': None, 'stop': None, 'd': -0.127855}
{'code': None, 'band': '', 'type': None, 'catalog': 'e', 'start': None, 'stop': None, 'd': -0.89855}
{'code': None, 'band': '', 'type': None, 'catalog': 'm', 'start': None, 'stop': None, 'd': -0.57378}
{'code': None, 'band': '', 'type': None, 'catalog': 'q', 'start': None, 'stop': None, 'd': 0.180005}
{'code': None, 'band': '', 'type': None, 'catalog': 'r', 'start': None, 'stop': None, 'd': 0.156651}
{'code': None, 'band': '', 'type': None, 'catalog': 'u', 'start': None, 'stop': None, 'd': 0.096937}
{'code': None, 'band': 'C', 'type': None, 'catalog': 'u', 'start': None, 'stop': None, 'd': -0.014948}
{'code': None, 'band': 'G', 'type': None, 'catalog': 'U', 'start': None, 'stop': None, 'd': 0.322254}
{'code': None, 'band': 'G', 'type': None, 'catalog': 'V', 'start': None, 'stop': None, 'd': 0.11395}
{'code': None, 'band': 'G', 'type': None, 'catalog': 'W', 'start': None, 'stop': None, 'd': 0.739103}
{'code': None, 'band': 'G', 'type': None, 'catalog': 'X', 'start': None, 'stop': None, 'd': 0.319684}
{'code': None, 'band': 'R', 'type': None, 'catalog': '', 'start': None, 'stop': None, 'd': 0.43145}
{'code': None, 'band': 'R', 'type': None, 'catalog': 'L', 'start': None, 'stop': None, 'd': -0.35696}
{'code': None, 'band': 'R', 'type': None, 'catalog': 'S', 'start': None, 'stop': None, 'd': 0.508865}
{'code': None, 'band': 'R', 'type': None, 'catalog': 'V', 'start': None, 'stop': None, 'd': 0.403787}
{'code': None, 'band': 'R', 'type': None, 'catalog': 'c', 'start': None, 'stop': None, 'd': 0.43233}
{'code': None, 'band': 'R', 'type': None, 'catalog': 'd', 'start': None, 'stop': None, 'd': 0.535878}
{'code': None, 'band': 'R', 'type': None, 'catalog': 'j', 'start': None, 'stop': None, 'd': 0.512955}
{'code': None, 'band': 'R', 'type': None, 'catalog': 'm', 'start': None, 'stop': None, 'd': -0.292153}
{'code': None, 'band': 'R', 'type': None, 'catalog': 'q', 'start': None, 'stop': None, 'd': 0.205216}
{'code': None, 'band': 'R', 'type': None, 'catalog': 't', 'start': None, 'stop': None, 'd': 0.555543}
{'code': None, 'band': 'R', 'type': None, 'catalog': 'u', 'start': None, 'stop': None, 'd': 0.129429}
{'code': None, 'band': 'R', 'type': None, 'catalog': 'v', 'start': None, 'stop': None, 'd': 0.516819}
{'code': None, 'band': 'R', 'type': None, 'catalog': 'z', 'start': None, 'stop': None, 'd': 0.08625}
{'code': None, 'band': 'V', 'type': None, 'catalog': 'M', 'start': None, 'stop': None, 'd': 0.781411}
{'code': None, 'band': 'V', 'type': None, 'catalog': 'P', 'start': None, 'stop': None, 'd': -0.178095}
{'code': None, 'band': 'V', 'type': None, 'catalog': 'S', 'start': None, 'stop': None, 'd': -0.062086}
{'code': None, 'band': 'V', 'type': None, 'catalog': 'U', 'start': None, 'stop': None, 'd': 0.29622}
{'code': None, 'band': 'V', 'type': None, 'catalog': 'V', 'start': None, 'stop': None, 'd': -0.170102}
{'code': None, 'band': 'V', 'type': None, 'catalog': 'a', 'start': None, 'stop': None, 'd': -0.400591}
{'code': None, 'band': 'V', 'type': None, 'catalog': 'c', 'start': None, 'stop': None, 'd': -0.065736}
{'code': None, 'band': 'V', 'type': None, 'catalog': 'd', 'start': None, 'stop': None, 'd': -0.064888}
{'code': None, 'band': 'V', 'type': None, 'catalog': 'e', 'start': None, 'stop': None, 'd': -0.122489}
{'code': None, 'band': 'V', 'type': None, 'catalog': 'i', 'start': None, 'stop': None, 'd': -0.078129}
{'code': None, 'band': 'V', 'type': None, 'catalog': 'm', 'start': None, 'stop': None, 'd': -0.213902}
{'code': None, 'band': 'V', 'type': None, 'catalog': 'o', 'start': None, 'stop': None, 'd': -0.102537}
{'code': None, 'band': 'V', 'type': None, 'catalog': 'q', 'start': None, 'stop': None, 'd': 0.122725}
{'code': None, 'band': 'V', 'type': None, 'catalog': 'r', 'start': None, 'stop': None, 'd': 0.248317}
{'code': None, 'band': 'V', 'type': None, 'catalog': 'u', 'start': None, 'stop': None, 'd': 0.038313}
{'code': None, 'band': 'V', 'type': None, 'catalog': 'v', 'start': None, 'stop': None, 'd': 0.21861}
{'code': None, 'band': 'V', 'type': None, 'catalog': 'z', 'start': None, 'stop': None, 'd': -0.165056}
{'code': None, 'band': 'o', 'type': None, 'catalog': 'L', 'start': None, 'stop': None, 'd': 0.367413}
{'code': None, 'band': 'o', 'type': None, 'catalog': 'V', 'start': None, 'stop': None, 'd': 0.342001}
{'code': None, 'band': 'r', 'type': None, 'catalog': 'L', 'start': None, 'stop': None, 'd': 0.190952}
{'code': None, 'band': 'r', 'type': None, 'catalog': 'N', 'start': None, 'stop': None, 'd': 0.286377}
{'code': None, 'band': 'r', 'type': None, 'catalog': 'R', 'start': None, 'stop': None, 'd': -0.013512}
{'code': None, 'band': 'r', 'type': None, 'catalog': 'U', 'start': None, 'stop': None, 'd': 0.274896}
{'code': None, 'band': 'w', 'type': None, 'catalog': 'o', 'start': None, 'stop': None, 'd': 0.176379}
{'code': '024', 'band': '', 'type': None, 'catalog': '', 'start': None, 'stop': None, 'd': 0.953518}
{'code': '071', 'band': '', 'type': None, 'catalog': '', 'start': None, 'stop': None, 'd': -0.862204}
{'code': '474', 'band': '', 'type': None, 'catalog': '', 'start': None, 'stop': None, 'd': -0.577544}
{'code': '552', 'band': '', 'type': None, 'catalog': '', 'start': None, 'stop': None, 'd': -1.120547}
{'code': '760', 'band': '', 'type': None, 'catalog': '', 'start': None, 'stop': None, 'd': -0.736523}
{'code': 'W95', 'band': '', 'type': None, 'catalog': '', 'start': None, 'stop': None, 'd': 0.049533}
{'code': 'Z43', 'band': '', 'type': None, 'catalog': 'U', 'start': None, 'stop': None, 'd': 0.604586}
{'code': '106', 'band': '', 'type': None, 'catalog': 'c', 'start': None, 'stop': None, 'd': 0.143307}
{'code': '461', 'band': '', 'type': None, 'catalog': 'c', 'start': None, 'stop': None, 'd': 0.164692}
{'code': '608', 'band': '', 'type': None, 'catalog': 'c', 'start': None, 'stop': None, 'd': -0.745748}
{'code': '644', 'band': '', 'type': None, 'catalog': 'c', 'start': None, 'stop': None, 'd': 0.281511}
{'code': 'A77', 'band': '', 'type': None, 'catalog': 'c', 'start': None, 'stop': None, 'd': 0.490891}
{'code': 'J43', 'band': '', 'type': None, 'catalog': 'c', 'start': None, 'stop': None, 'd': 0.363803}
{'code': '704', 'band': '', 'type': None, 'catalog': 'i', 'start': None, 'stop': None, 'd': -0.070568}
{'code': '033', 'band': '', 'type': None, 'catalog': 'm', 'start': None, 'stop': None, 'd': -0.90916}
{'code': '644', 'band': '', 'type': None, 'catalog': 'o', 'start': None, 'stop': None, 'd': 0.306615}
{'code': '675', 'band': '', 'type': None, 'catalog': 'o', 'start': None, 'stop': None, 'd': -1.977516}
{'code': 'H55', 'band': '', 'type': None, 'catalog': 'o', 'start': None, 'stop': None, 'd': -0.460892}
{'code': 'C97', 'band': '', 'type': None, 'catalog': 'q', 'start': None, 'stop': None, 'd': -0.057796}
{'code': 'Q62', 'band': '', 'type': None, 'catalog': 'q', 'start': None, 'stop': None, 'd': -0.328906}
{'code': '130', 'band': '', 'type': None, 'catalog': 'r', 'start': None, 'stop': None, 'd': -0.03576}
{'code': '703', 'band': '', 'type': None, 'catalog': 'r', 'start': None, 'stop': None, 'd': 0.455061}
{'code': '718', 'band': '', 'type': None, 'catalog': 'r', 'start': None, 'stop': None, 'd': 0.280307}
{'code': 'C20', 'band': '', 'type': None, 'catalog': 'u', 'start': None, 'stop': None, 'd': -0.227218}
{'code': 'E16', 'band': 'C', 'type': None, 'catalog': 'r', 'start': None, 'stop': None, 'd': 0.467804}
{'code': '130', 'band': 'G', 'type': None, 'catalog': 'U', 'start': None, 'stop': None, 'd': 0.231627}
{'code': '204', 'band': 'G', 'type': None, 'catalog': 'U', 'start': None, 'stop': None, 'd': 0.167898}
{'code': '703', 'band': 'G', 'type': None, 'catalog': 'U', 'start': None, 'stop': None, 'd': 0.388624}
{'code': 'G96', 'band': 'G', 'type': None, 'catalog': 'U', 'start': None, 'stop': None, 'd': 0.262697}
{'code': 'H21', 'band': 'G', 'type': None, 'catalog': 'U', 'start': None, 'stop': None, 'd': 0.156766}
{'code': 'K38', 'band': 'G', 'type': None, 'catalog': 'U', 'start': None, 'stop': None, 'd': -0.029344}
{'code': 'T12', 'band': 'G', 'type': None, 'catalog': 'U', 'start': None, 'stop': None, 'd': -0.094182}
{'code': 'W34', 'band': 'G', 'type': None, 'catalog': 'U', 'start': None, 'stop': None, 'd': 0.142806}
{'code': 'W85', 'band': 'G', 'type': None, 'catalog': 'U', 'start': None, 'stop': None, 'd': 0.455801}
{'code': 'Z80', 'band': 'G', 'type': None, 'catalog': 'U', 'start': None, 'stop': None, 'd': 0.142268}
{'code': '089', 'band': 'G', 'type': None, 'catalog': 'V', 'start': None, 'stop': None, 'd': 0.320244}
{'code': '703', 'band': 'G', 'type': None, 'catalog': 'V', 'start': None, 'stop': None, 'd': 0.069405}
{'code': 'B67', 'band': 'G', 'type': None, 'catalog': 'V', 'start': None, 'stop': None, 'd': 0.386134}
{'code': 'C40', 'band': 'G', 'type': None, 'catalog': 'V', 'start': None, 'stop': None, 'd': -0.042827}
{'code': 'C95', 'band': 'G', 'type': None, 'catalog': 'V', 'start': None, 'stop': None, 'd': 0.379728}
{'code': 'F52', 'band': 'G', 'type': None, 'catalog': 'V', 'start': None, 'stop': None, 'd': 0.371422}
{'code': 'G17', 'band': 'G', 'type': None, 'catalog': 'V', 'start': None, 'stop': None, 'd': 0.288692}
{'code': 'G40', 'band': 'G', 'type': None, 'catalog': 'V', 'start': None, 'stop': None, 'd': 0.240024}
{'code': 'G45', 'band': 'G', 'type': None, 'catalog': 'V', 'start': None, 'stop': None, 'd': -0.068702}
{'code': 'G96', 'band': 'G', 'type': None, 'catalog': 'V', 'start': None, 'stop': None, 'd': 0.143559}
{'code': 'I52', 'band': 'G', 'type': None, 'catalog': 'V', 'start': None, 'stop': None, 'd': 0.277206}
{'code': 'K19', 'band': 'G', 'type': None, 'catalog': 'V', 'start': None, 'stop': None, 'd': -0.180414}
{'code': 'K74', 'band': 'G', 'type': None, 'catalog': 'V', 'start': None, 'stop': None, 'd': 0.277734}
{'code': 'K88', 'band': 'G', 'type': None, 'catalog': 'V', 'start': None, 'stop': None, 'd': 0.314884}
{'code': 'L18', 'band': 'G', 'type': None, 'catalog': 'V', 'start': None, 'stop': None, 'd': 0.281943}
{'code': 'L47', 'band': 'G', 'type': None, 'catalog': 'V', 'start': None, 'stop': None, 'd': 0.712129}
{'code': 'L65', 'band': 'G', 'type': None, 'catalog': 'V', 'start': None, 'stop': None, 'd': 0.29292}
{'code': 'N86', 'band': 'G', 'type': None, 'catalog': 'V', 'start': None, 'stop': None, 'd': 0.980453}
{'code': 'O85', 'band': 'G', 'type': None, 'catalog': 'V', 'start': None, 'stop': None, 'd': 0.359797}
{'code': 'P07', 'band': 'G', 'type': None, 'catalog': 'V', 'start': None, 'stop': None, 'd': 0.202227}
{'code': 'T12', 'band': 'G', 'type': None, 'catalog': 'V', 'start': None, 'stop': None, 'd': -0.18499}
{'code': 'V00', 'band': 'G', 'type': None, 'catalog': 'V', 'start': None, 'stop': None, 'd': 0.039882}
{'code': 'V06', 'band': 'G', 'type': None, 'catalog': 'V', 'start': None, 'stop': None, 'd': -0.126786}
{'code': 'W33', 'band': 'G', 'type': None, 'catalog': 'V', 'start': None, 'stop': None, 'd': 0.339684}
{'code': 'W46', 'band': 'G', 'type': None, 'catalog': 'V', 'start': None, 'stop': None, 'd': 0.347225}
{'code': 'W85', 'band': 'G', 'type': None, 'catalog': 'V', 'start': None, 'stop': None, 'd': 0.32618}
{'code': 'W94', 'band': 'G', 'type': None, 'catalog': 'V', 'start': None, 'stop': None, 'd': 0.310778}
{'code': 'Z99', 'band': 'G', 'type': None, 'catalog': 'V', 'start': None, 'stop': None, 'd': -0.058478}
{'code': 'N86', 'band': 'G', 'type': None, 'catalog': 'W', 'start': None, 'stop': None, 'd': 0.863067}
{'code': '071', 'band': 'R', 'type': None, 'catalog': '', 'start': None, 'stop': None, 'd': -0.57436}
{'code': '106', 'band': 'R', 'type': None, 'catalog': '', 'start': None, 'stop': None, 'd': 0.827464}
{'code': '151', 'band': 'R', 'type': None, 'catalog': '', 'start': None, 'stop': None, 'd': -0.308904}
{'code': '153', 'band': 'R', 'type': None, 'catalog': '', 'start': None, 'stop': None, 'd': -0.175212}
{'code': '428', 'band': 'R', 'type': None, 'catalog': '', 'start': None, 'stop': None, 'd': -0.414435}
{'code': '807', 'band': 'R', 'type': None, 'catalog': '', 'start': None, 'stop': None, 'd': 1.381977}
{'code': 'G69', 'band': 'R', 'type': None, 'catalog': '', 'start': None, 'stop': None, 'd': 0.545491}
{'code': 'J87', 'band': 'R', 'type': None, 'catalog': '', 'start': None, 'stop': None, 'd': 0.701741}
{'code': '950', 'band': 'R', 'type': None, 'catalog': 'L', 'start': None, 'stop': None, 'd': 0.639681}
{'code': 'B96', 'band': 'R', 'type': None, 'catalog': 'Q', 'start': None, 'stop': None, 'd': 0.740496}
{'code': 'J08', 'band': 'R', 'type': None, 'catalog': 'Q', 'start': None, 'stop': None, 'd': 0.482552}
{'code': '474', 'band': 'R', 'type': None, 'catalog': 'U', 'start': None, 'stop': None, 'd': 0.083785}
{'code': 'J27', 'band': 'R', 'type': None, 'catalog': 'U', 'start': None, 'stop': None, 'd': 0.212864}
{'code': '113', 'band': 'R', 'type': None, 'catalog': 'V', 'start': None, 'stop': None, 'd': 0.948114}
{'code': '160', 'band': 'R', 'type': None, 'catalog': 'V', 'start': None, 'stop': None, 'd': 0.670766}
{'code': '586', 'band': 'R', 'type': None, 'catalog': 'V', 'start': None, 'stop': None, 'd': 1.238911}
{'code': '644', 'band': 'R', 'type': None, 'catalog': 'V', 'start': None, 'stop': None, 'd': 0.703256}
{'code': 'B18', 'band': 'R', 'type': None, 'catalog': 'V', 'start': None, 'stop': None, 'd': 0.762208}
{'code': 'D29', 'band': 'R', 'type': None, 'catalog': 'V', 'start': None, 'stop': None, 'd': 0.192769}
{'code': 'K63', 'band': 'R', 'type': None, 'catalog': 'V', 'start': None, 'stop': None, 'd': 0.842055}
{'code': 'U71', 'band': 'R', 'type': None, 'catalog': 'V', 'start': None, 'stop': None, 'd': 0.825745}
{'code': '046', 'band': 'R', 'type': None, 'catalog': 'c', 'start': None, 'stop': None, 'd': 0.88659}
{'code': '639', 'band': 'R', 'type': None, 'catalog': 'c', 'start': None, 'stop': None, 'd': 0.350541}
{'code': '683', 'band': 'R', 'type': None, 'catalog': 'c', 'start': None, 'stop': None, 'd': -0.438292}
{'code': '747', 'band': 'R', 'type': None, 'catalog': 'c', 'start': None, 'stop': None, 'd': 0.917943}
{'code': '830', 'band': 'R', 'type': None, 'catalog': 'c', 'start': None, 'stop': None, 'd': 0.077428}
{'code': '854', 'band': 'R', 'type': None, 'catalog': 'c', 'start': None, 'stop': None, 'd': 0.135992}
{'code': '926', 'band': 'R', 'type': None, 'catalog': 'c', 'start': None, 'stop': None, 'd': 0.170892}
{'code': '938', 'band': 'R', 'type': None, 'catalog': 'c', 'start': None, 'stop': None, 'd': 0.221445}
{'code': 'J04', 'band': 'R', 'type': None, 'catalog': 'c', 'start': None, 'stop': None, 'd': 0.593039}
{'code': '333', 'band': 'R', 'type': None, 'catalog': 'm', 'start': None, 'stop': None, 'd': -0.535961}
{'code': '422', 'band': 'R', 'type': None, 'catalog': 'm', 'start': None, 'stop': None, 'd': 0.369286}
{'code': '683', 'band': 'R', 'type': None, 'catalog': 'm', 'start': None, 'stop': None, 'd': -0.763217}
{'code': '300', 'band': 'R', 'type': None, 'catalog': 'o', 'start': None, 'stop': None, 'd': -0.002519}
{'code': '644', 'band': 'R', 'type': None, 'catalog': 'o', 'start': None, 'stop': None, 'd': 0.392894}
{'code': '699', 'band': 'R', 'type': None, 'catalog': 'o', 'start': None, 'stop': None, 'd': 0.468198}
{'code': '809', 'band': 'R', 'type': None, 'catalog': 'o', 'start': None, 'stop': None, 'd': 0.789635}
{'code': '844', 'band': 'R', 'type': None, 'catalog': 'o', 'start': None, 'stop': None, 'd': 0.599903}
{'code': 'B67', 'band': 'R', 'type': None, 'catalog': 'o', 'start': None, 'stop': None, 'd': 0.658174}
{'code': 'C41', 'band': 'R', 'type': None, 'catalog': 'o', 'start': None, 'stop': None, 'd': 0.128381}
{'code': 'F65', 'band': 'R', 'type': None, 'catalog': 'o', 'start': None, 'stop': None, 'd': 0.671184}
{'code': 'G48', 'band': 'R', 'type': None, 'catalog': 'o', 'start': None, 'stop': None, 'd': -0.099459}
{'code': 'H01', 'band': 'R', 'type': None, 'catalog': 'o', 'start': None, 'stop': None, 'd': 0.491717}
{'code': 'H06', 'band': 'R', 'type': None, 'catalog': 'o', 'start': None, 'stop': None, 'd': 0.606563}
{'code': 'H15', 'band': 'R', 'type': None, 'catalog': 'o', 'start': None, 'stop': None, 'd': 0.009992}
{'code': 'K88', 'band': 'R', 'type': None, 'catalog': 'o', 'start': None, 'stop': None, 'd': 0.54018}
{'code': 'K95', 'band': 'R', 'type': None, 'catalog': 'o', 'start': None, 'stop': None, 'd': 0.171683}
{'code': 'L52', 'band': 'R', 'type': None, 'catalog': 'o', 'start': None, 'stop': None, 'd': 0.167696}
{'code': 'Q60', 'band': 'R', 'type': None, 'catalog': 'o', 'start': None, 'stop': None, 'd': 0.005592}
{'code': 'W92', 'band': 'R', 'type': None, 'catalog': 'o', 'start': None, 'stop': None, 'd': 0.157037}
{'code': 'Z22', 'band': 'R', 'type': None, 'catalog': 'o', 'start': None, 'stop': None, 'd': 0.074625}
{'code': '006', 'band': 'R', 'type': None, 'catalog': 'q', 'start': None, 'stop': None, 'd': 0.387393}
{'code': '107', 'band': 'R', 'type': None, 'catalog': 'q', 'start': None, 'stop': None, 'd': 0.604474}
{'code': '157', 'band': 'R', 'type': None, 'catalog': 'q', 'start': None, 'stop': None, 'd': 0.588052}
{'code': '160', 'band': 'R', 'type': None, 'catalog': 'q', 'start': None, 'stop': None, 'd': 0.376083}
{'code': '203', 'band': 'R', 'type': None, 'catalog': 'q', 'start': None, 'stop': None, 'd': 0.349971}
{'code': 'A17', 'band': 'R', 'type': None, 'catalog': 'q', 'start': None, 'stop': None, 'd': 0.497523}
{'code': 'B24', 'band': 'R', 'type': None, 'catalog': 'q', 'start': None, 'stop': None, 'd': 0.007715}
{'code': 'C23', 'band': 'R', 'type': None, 'catalog': 'q', 'start': None, 'stop': None, 'd': 0.614436}
{'code': 'D29', 'band': 'R', 'type': None, 'catalog': 'q', 'start': None, 'stop': None, 'd': 0.147456}
{'code': 'E89', 'band': 'R', 'type': None, 'catalog': 'q', 'start': None, 'stop': None, 'd': 0.472099}
{'code': 'G58', 'band': 'R', 'type': None, 'catalog': 'q', 'start': None, 'stop': None, 'd': 0.611169}
{'code': 'H15', 'band': 'R', 'type': None, 'catalog': 'q', 'start': None, 'stop': None, 'd': 0.081672}
{'code': 'H36', 'band': 'R', 'type': None, 'catalog': 'q', 'start': None, 'stop': None, 'd': 0.360641}
{'code': 'H45', 'band': 'R', 'type': None, 'catalog': 'q', 'start': None, 'stop': None, 'd': 0.028877}
{'code': 'J27', 'band': 'R', 'type': None, 'catalog': 'q', 'start': None, 'stop': None, 'd': 0.518306}
{'code': 'J43', 'band': 'R', 'type': None, 'catalog': 'q', 'start': None, 'stop': None, 'd': 0.060016}
{'code': 'K30', 'band': 'R', 'type': None, 'catalog': 'q', 'start': None, 'stop': None, 'd': 0.492102}
{'code': 'K61', 'band': 'R', 'type': None, 'catalog': 'q', 'start': None, 'stop': None, 'd': 0.597336}
{'code': 'V16', 'band': 'R', 'type': None, 'catalog': 'q', 'start': None, 'stop': None, 'd': 0.523393}
{'code': 'X74', 'band': 'R', 'type': None, 'catalog': 'q', 'start': None, 'stop': None, 'd': -0.120118}
{'code': 'Y00', 'band': 'R', 'type': None, 'catalog': 'q', 'start': None, 'stop': None, 'd': -0.232216}
{'code': 'Z45', 'band': 'R', 'type': None, 'catalog': 'q', 'start': None, 'stop': None, 'd': 0.776562}
{'code': '106', 'band': 'R', 'type': None, 'catalog': 'r', 'start': None, 'stop': None, 'd': 0.757127}
{'code': '413', 'band': 'R', 'type': None, 'catalog': 'r', 'start': None, 'stop': None, 'd': 0.018499}
{'code': '448', 'band': 'R', 'type': None, 'catalog': 'r', 'start': None, 'stop': None, 'd': 0.040991}
{'code': '649', 'band': 'R', 'type': None, 'catalog': 'r', 'start': None, 'stop': None, 'd': 0.03428}
{'code': '683', 'band': 'R', 'type': None, 'catalog': 'r', 'start': None, 'stop': None, 'd': -0.075227}
{'code': '703', 'band': 'R', 'type': None, 'catalog': 'r', 'start': None, 'stop': None, 'd': 0.668252}
{'code': 'C01', 'band': 'R', 'type': None, 'catalog': 'r', 'start': None, 'stop': None, 'd': 0.747005}
{'code': 'D29', 'band': 'R', 'type': None, 'catalog': 'r', 'start': None, 'stop': None, 'd': 0.146923}
{'code': 'E17', 'band': 'R', 'type': None, 'catalog': 'r', 'start': None, 'stop': None, 'd': -0.716614}
{'code': 'G48', 'band': 'R', 'type': None, 'catalog': 'r', 'start': None, 'stop': None, 'd': -0.467209}
{'code': 'G96', 'band': 'R', 'type': None, 'catalog': 'r', 'start': None, 'stop': None, 'd': 0.922864}
{'code': 'H51', 'band': 'R', 'type': None, 'catalog': 'r', 'start': None, 'stop': None, 'd': -0.402563}
{'code': 'J27', 'band': 'R', 'type': None, 'catalog': 'r', 'start': None, 'stop': None, 'd': 0.434939}
{'code': 'J51', 'band': 'R', 'type': None, 'catalog': 'r', 'start': None, 'stop': None, 'd': 0.154871}
{'code': 'J95', 'band': 'R', 'type': None, 'catalog': 'r', 'start': None, 'stop': None, 'd': 0.055209}
{'code': 'Y00', 'band': 'R', 'type': None, 'catalog': 'r', 'start': None, 'stop': None, 'd': -0.094559}
{'code': '204', 'band': 'R', 'type': None, 'catalog': 't', 'start': None, 'stop': None, 'd': 0.369116}
{'code': '309', 'band': 'R', 'type': None, 'catalog': 't', 'start': None, 'stop': None, 'd': 0.715085}
{'code': '568', 'band': 'R', 'type': None, 'catalog': 't', 'start': None, 'stop': None, 'd': 0.008742}
{'code': '705', 'band': 'R', 'type': None, 'catalog': 't', 'start': None, 'stop': None, 'd': 0.843196}
{'code': 'J04', 'band': 'R', 'type': None, 'catalog': 't', 'start': None, 'stop': None, 'd': 0.963844}
{'code': '104', 'band': 'R', 'type': None, 'catalog': 'u', 'start': None, 'stop': None, 'd': 0.756622}
{'code': '107', 'band': 'R', 'type': None, 'catalog': 'u', 'start': None, 'stop': None, 'd': 0.520497}
{'code': '448', 'band': 'R', 'type': None, 'catalog': 'u', 'start': None, 'stop': None, 'd': 0.388534}
{'code': '560', 'band': 'R', 'type': None, 'catalog': 'u', 'start': None, 'stop': None, 'd': -0.542063}
{'code': '850', 'band': 'R', 'type': None, 'catalog': 'u', 'start': None, 'stop': None, 'd': 0.303757}
{'code': '926', 'band': 'R', 'type': None, 'catalog': 'u', 'start': None, 'stop': None, 'd': -0.217703}
{'code': 'H36', 'band': 'R', 'type': None, 'catalog': 'u', 'start': None, 'stop': None, 'd': 0.416946}
{'code': 'H45', 'band': 'R', 'type': None, 'catalog': 'u', 'start': None, 'stop': None, 'd': 0.002439}
{'code': 'I15', 'band': 'R', 'type': None, 'catalog': 'u', 'start': None, 'stop': None, 'd': -0.03108}
{'code': 'Q68', 'band': 'R', 'type': None, 'catalog': 'v', 'start': None, 'stop': None, 'd': 0.584516}
{'code': '699', 'band': 'R', 'type': None, 'catalog': 'w', 'start': None, 'stop': None, 'd': 0.182158}
{'code': 'B82', 'band': 'R', 'type': None, 'catalog': 'w', 'start': None, 'stop': None, 'd': 0.565701}
{'code': '422', 'band': 'R', 'type': None, 'catalog': 'z', 'start': None, 'stop': None, 'd': -0.415701}
{'code': '620', 'band': 'R', 'type': None, 'catalog': 'z', 'start': None, 'stop': None, 'd': 0.670502}
{'code': '209', 'band': 'V', 'type': None, 'catalog': '', 'start': None, 'stop': None, 'd': 0.669641}
{'code': '300', 'band': 'V', 'type': None, 'catalog': '', 'start': None, 'stop': None, 'd': -0.164304}
{'code': '360', 'band': 'V', 'type': None, 'catalog': '', 'start': None, 'stop': None, 'd': -0.063481}
{'code': '860', 'band': 'V', 'type': None, 'catalog': '', 'start': None, 'stop': None, 'd': -0.516165}
{'code': 'W88', 'band': 'V', 'type': None, 'catalog': '', 'start': None, 'stop': None, 'd': 0.435575}
{'code': '654', 'band': 'V', 'type': None, 'catalog': 'U', 'start': None, 'stop': None, 'd': -0.415641}
{'code': 'G34', 'band': 'V', 'type': None, 'catalog': 'U', 'start': None, 'stop': None, 'd': 0.552844}
{'code': '157', 'band': 'V', 'type': None, 'catalog': 'c', 'start': None, 'stop': None, 'd': 0.209993}
{'code': '198', 'band': 'V', 'type': None, 'catalog': 'c', 'start': None, 'stop': None, 'd': 0.170009}
{'code': '566', 'band': 'V', 'type': None, 'catalog': 'c', 'start': None, 'stop': None, 'd': -0.385667}
{'code': '639', 'band': 'V', 'type': None, 'catalog': 'c', 'start': None, 'stop': None, 'd': 0.390857}
{'code': '691', 'band': 'V', 'type': None, 'catalog': 'c', 'start': None, 'stop': None, 'd': -0.130831}
{'code': 'A50', 'band': 'V', 'type': None, 'catalog': 'c', 'start': None, 'stop': None, 'd': 0.199662}
{'code': 'A65', 'band': 'V', 'type': None, 'catalog': 'c', 'start': None, 'stop': None, 'd': 0.251775}
{'code': '049', 'band': 'V', 'type': None, 'catalog': 'd', 'start': None, 'stop': None, 'd': 0.356115}
{'code': '291', 'band': 'V', 'type': None, 'catalog': 'd', 'start': None, 'stop': None, 'd': -0.368493}
{'code': '691', 'band': 'V', 'type': None, 'catalog': 'd', 'start': None, 'stop': None, 'd': -0.205762}
{'code': '703', 'band': 'V', 'type': None, 'catalog': 'd', 'start': None, 'stop': None, 'd': 0.176665}
{'code': 'A56', 'band': 'V', 'type': None, 'catalog': 'd', 'start': None, 'stop': None, 'd': 0.410019}
{'code': 'C91', 'band': 'V', 'type': None, 'catalog': 'i', 'start': None, 'stop': None, 'd': 0.304069}
{'code': '422', 'band': 'V', 'type': None, 'catalog': 'm', 'start': None, 'stop': None, 'd': 0.436151}
{'code': '379', 'band': 'V', 'type': None, 'catalog': 'o', 'start': None, 'stop': None, 'd': 0.30253}
{'code': 'B67', 'band': 'V', 'type': None, 'catalog': 'o', 'start': None, 'stop': None, 'd': 0.105067}
{'code': '089', 'band': 'V', 'type': None, 'catalog': 'q', 'start': None, 'stop': None, 'd': 0.375432}
{'code': '168', 'band': 'V', 'type': None, 'catalog': 'q', 'start': None, 'stop': None, 'd': 0.476036}
{'code': '703', 'band': 'V', 'type': None, 'catalog': 'q', 'start': None, 'stop': None, 'd': 0.168208}
{'code': '900', 'band': 'V', 'type': None, 'catalog': 'q', 'start': None, 'stop': None, 'd': -0.210598}
{'code': 'A13', 'band': 'V', 'type': None, 'catalog': 'q', 'start': None, 'stop': None, 'd': -0.159623}
{'code': 'A48', 'band': 'V', 'type': None, 'catalog': 'q', 'start': None, 'stop': None, 'd': -0.040091}
{'code': 'C77', 'band': 'V', 'type': None, 'catalog': 'q', 'start': None, 'stop': None, 'd': -0.21725}
{'code': 'C97', 'band': 'V', 'type': None, 'catalog': 'q', 'start': None, 'stop': None, 'd': -0.352496}
{'code': 'D00', 'band': 'V', 'type': None, 'catalog': 'q', 'start': None, 'stop': None, 'd': -0.14171}
{'code': 'E12', 'band': 'V', 'type': None, 'catalog': 'q', 'start': None, 'stop': None, 'd': 0.314054}
{'code': 'G40', 'band': 'V', 'type': None, 'catalog': 'q', 'start': None, 'stop': None, 'd': 0.014967}
{'code': 'G48', 'band': 'V', 'type': None, 'catalog': 'q', 'start': None, 'stop': None, 'd': 0.380443}
{'code': 'G96', 'band': 'V', 'type': None, 'catalog': 'q', 'start': None, 'stop': None, 'd': 0.290845}
{'code': 'H21', 'band': 'V', 'type': None, 'catalog': 'q', 'start': None, 'stop': None, 'd': -0.012543}
{'code': 'L63', 'band': 'V', 'type': None, 'catalog': 'q', 'start': None, 'stop': None, 'd': -0.127337}
{'code': 'U76', 'band': 'V', 'type': None, 'catalog': 'q', 'start': None, 'stop': None, 'd': -0.198384}
{'code': 'W33', 'band': 'V', 'type': None, 'catalog': 'q', 'start': None, 'stop': None, 'd': -0.045256}
{'code': 'W98', 'band': 'V', 'type': None, 'catalog': 'q', 'start': None, 'stop': None, 'd': -0.309294}
{'code': 'Z81', 'band': 'V', 'type': None, 'catalog': 'q', 'start': None, 'stop': None, 'd': -0.070746}
{'code': '168', 'band': 'V', 'type': None, 'catalog': 'r', 'start': None, 'stop': None, 'd': -0.131117}
{'code': '169', 'band': 'V', 'type': None, 'catalog': 'r', 'start': None, 'stop': None, 'd': -0.1267}
{'code': '170', 'band': 'V', 'type': None, 'catalog': 'r', 'start': None, 'stop': None, 'd': 0.060812}
{'code': '240', 'band': 'V', 'type': None, 'catalog': 'r', 'start': None, 'stop': None, 'd': 0.130773}
{'code': '379', 'band': 'V', 'type': None, 'catalog': 'r', 'start': None, 'stop': None, 'd': -0.058056}
{'code': '432', 'band': 'V', 'type': None, 'catalog': 'r', 'start': None, 'stop': None, 'd': 0.672454}
{'code': '941', 'band': 'V', 'type': None, 'catalog': 'r', 'start': None, 'stop': None, 'd': -0.068077}
{'code': 'A13', 'band': 'V', 'type': None, 'catalog': 'r', 'start': None, 'stop': None, 'd': 0.432019}
{'code': 'B09', 'band': 'V', 'type': None, 'catalog': 'r', 'start': None, 'stop': None, 'd': 0.652459}
{'code': 'J75', 'band': 'V', 'type': None, 'catalog': 'r', 'start': None, 'stop': None, 'd': 0.460146}
{'code': 'K37', 'band': 'V', 'type': None, 'catalog': 'r', 'start': None, 'stop': None, 'd': 0.000546}
{'code': '703', 'band': 'V', 'type': None, 'catalog': 'u', 'start': None, 'stop': None, 'd': 0.255494}
{'code': 'C01', 'band': 'V', 'type': None, 'catalog': 'u', 'start': None, 'stop': None, 'd': 0.824934}
{'code': 'C15', 'band': 'V', 'type': None, 'catalog': 'u', 'start': None, 'stop': None, 'd': -0.400244}
{'code': 'G96', 'band': 'V', 'type': None, 'catalog': 'u', 'start': None, 'stop': None, 'd': 0.357273}
{'code': 'H21', 'band': 'V', 'type': None, 'catalog': 'u', 'start': None, 'stop': None, 'd': -0.054215}
{'code': '104', 'band': 'V', 'type': None, 'catalog': 'z', 'start': None, 'stop': None, 'd': -0.009479}
{'code': '596', 'band': 'V', 'type': None, 'catalog': 'z', 'start': None, 'stop': None, 'd': 0.686238}
{'code': '900', 'band': 'V', 'type': None, 'catalog': 'z', 'start': None, 'stop': None, 'd': 0.322973}
{'code': '910', 'band': 'V', 'type': None, 'catalog': 'z', 'start': None, 'stop': None, 'd': -0.587565}
{'code': 'I41', 'band': 'i', 'type': None, 'catalog': 'U', 'start': None, 'stop': None, 'd': 0.439759}
{'code': 'W68', 'band': 'o', 'type': None, 'catalog': 'V', 'start': None, 'stop': None, 'd': 0.391238}
{'code': 'I41', 'band': 'r', 'type': None, 'catalog': '', 'start': None, 'stop': None, 'd': 0.273824}
{'code': 'W84', 'band': 'r', 'type': None, 'catalog': '', 'start': None, 'stop': None, 'd': 0.447196}
{'code': 'F52', 'band': 'w', 'type': None, 'catalog': 'L', 'start': None, 'stop': None, 'd': 0.257339}
{'code': 'T08', 'band': 'w', 'type': None, 'catalog': 'L', 'start': None, 'stop': None, 'd': 0.21387}
{'code': 'Z22', 'band': 'w', 'type': None, 'catalog': 'o', 'start': None, 'stop': None, 'd': 0.062351}


==> correction_files/corr_DePhOCUS_g99.txt <==
{'code': None, 'band': 'U', 'type': None, 'catalog': None, 'start': None, 'stop': None, 'd': -1.3}
{'code': None, 'band': 'B', 'type': None, 'catalog': None, 'start': None, 'stop': None, 'd': -0.8}
{'code': None, 'band': 'g', 'type': None, 'catalog': None, 'start': None, 'stop': None, 'd': -0.28}
{'code': None, 'band': 'c', 'type': None, 'catalog': None, 'start': None, 'stop': None, 'd': -0.05}
{'code': None, 'band': 'V', 'type': None, 'catalog': None, 'start': None, 'stop': None, 'd': 0.0}
{'code': None, 'band': 'v', 'type': None, 'catalog': None, 'start': None, 'stop': None, 'd': 0.0}
{'code': None, 'band': 'w', 'type': None, 'catalog': None, 'start': None, 'stop': None, 'd': 0.16}
{'code': None, 'band': 'r', 'type': None, 'catalog': None, 'start': None, 'stop': None, 'd': 0.23}
{'code': None, 'band': 'R', 'type': None, 'catalog': None, 'start': None, 'stop': None, 'd': 0.4}
{'code': None, 'band': 'G', 'type': None, 'catalog': None, 'start': None, 'stop': None, 'd': 0.28}
{'code': None, 'band': 'o', 'type': None, 'catalog': None, 'start': None, 'stop': None, 'd': 0.33}
{'code': None, 'band': 'i', 'type': None, 'catalog': None, 'start': None, 'stop': None, 'd': 0.39}
{'code': None, 'band': 'I', 'type': None, 'catalog': None, 'start': None, 'stop': None, 'd': 0.8}
{'code': None, 'band': 'z', 'type': None, 'catalog': None, 'start': None, 'stop': None, 'd': 0.37}
{'code': None, 'band': 'y', 'type': None, 'catalog': None, 'start': None, 'stop': None, 'd': 0.36}
{'code': None, 'band': 'Y', 'type': None, 'catalog': None, 'start': None, 'stop': None, 'd': 0.7}
{'code': None, 'band': 'J', 'type': None, 'catalog': None, 'start': None, 'stop': None, 'd': 1.2}
{'code': None, 'band': 'H', 'type': None, 'catalog': None, 'start': None, 'stop': None, 'd': 1.4}
{'code': None, 'band': 'K', 'type': None, 'catalog': None, 'start': None, 'stop': None, 'd': 1.7}
{'code': None, 'band': '', 'type': None, 'catalog': None, 'start': None, 'stop': None, 'd': -0.8}
{'code': None, 'band': 'u', 'type': None, 'catalog': None, 'start': None, 'stop': None, 'd': -2.5}
{'code': None, 'band': 'L', 'type': None, 'catalog': None, 'start': None, 'stop': None, 'd': 0.2}
{'code': None, 'band': 'C', 'type': None, 'catalog': None, 'start': None, 'stop': None, 'd': 0.4}
{'code': None, 'band': 'W', 'type': None, 'catalog': None, 'start': None, 'stop': None, 'd': 0.4}
{'code': None, 'band': '', 'type': None, 'catalog': None, 'start': None, 'stop': None, 'd': -0.036556}
{'code': None, 'band': 'g', 'type': None, 'catalog': None, 'start': None, 'stop': None, 'd': -0.325416}
{'code': None, 'band': 'V', 'type': None, 'catalog': None, 'start': None, 'stop': None, 'd': 0.084846}
{'code': None, 'band': 'w', 'type': None, 'catalog': None, 'start': None, 'stop': None, 'd': 0.111135}
{'code': None, 'band': 'r', 'type': None, 'catalog': None, 'start': None, 'stop': None, 'd': 0.125577}
{'code': None, 'band': 'R', 'type': None, 'catalog': None, 'start': None, 'stop': None, 'd': 0.282052}
{'code': None, 'band': 'G', 'type': None, 'catalog': None, 'start': None, 'stop': None, 'd': 0.154115}
{'code': None, 'band': 'i', 'type': None, 'catalog': None, 'start': None, 'stop': None, 'd': 0.333879}
{'code': None, 'band': 'I', 'type': None, 'catalog': None, 'start': None, 'stop': None, 'd': 0.246276}
{'code': None, 'band': 'Y', 'type': None, 'catalog': None, 'start': None, 'stop': None, 'd': 0.905773}
{'code': None, 'band': 'J', 'type': None, 'catalog': None, 'start': None, 'stop': None, 'd': 1.362321}
{'code': None, 'band': 'H', 'type': None, 'catalog': None, 'start': None, 'stop': None, 'd': 1.810332}
{'code': None, 'band': '', 'type': None, 'catalog': 'A', 'start': None, 'stop': None, 'd': -0.920139}
{'code': None, 'band': '', 'type': None, 'catalog': 'V', 'start': None, 'stop': None, 'd': 0.409221}
{'code': None, 'band': '', 'type': None, 'catalog': 'a', 'start': None, 'stop': None, 'd': -0.408255}
{'code': None, 'band': '', 'type': None, 'catalog': 'c', 'start': None, 'stop': None, 'd': -0.127855}
{'code': None, 'band': '', 'type': None, 'catalog': 'e', 'start': None, 'stop': None, 'd': -0.89855}
{'code': None, 'band': '', 'type': None, 'catalog': 'm', 'start': None, 'stop': None, 'd': -0.57378}
{'code': None, 'band': '', 'type': None, 'catalog': 'q', 'start': None, 'stop': None, 'd': 0.180005}
{'code': None, 'band': '', 'type': None, 'catalog': 'r', 'start': None, 'stop': None, 'd': 0.156651}
{'code': None, 'band': '', 'type': None, 'catalog': 'u', 'start': None, 'stop': None, 'd': 0.096937}
{'code': None, 'band': 'C', 'type': None, 'catalog': 'u', 'start': None, 'stop': None, 'd': -0.014948}
{'code': None, 'band': 'G', 'type': None, 'catalog': 'U', 'start': None, 'stop': None, 'd': 0.322254}
{'code': None, 'band': 'G', 'type': None, 'catalog': 'V', 'start': None, 'stop': None, 'd': 0.11395}
{'code': None, 'band': 'G', 'type': None, 'catalog': 'W', 'start': None, 'stop': None, 'd': 0.739103}
{'code': None, 'band': 'G', 'type': None, 'catalog': 'X', 'start': None, 'stop': None, 'd': 0.319684}
{'code': None, 'band': 'R', 'type': None, 'catalog': '', 'start': None, 'stop': None, 'd': 0.43145}
{'code': None, 'band': 'R', 'type': None, 'catalog': 'L', 'start': None, 'stop': None, 'd': -0.35696}
{'code': None, 'band': 'R', 'type': None, 'catalog': 'V', 'start': None, 'stop': None, 'd': 0.403787}
{'code': None, 'band': 'R', 'type': None, 'catalog': 'c', 'start': None, 'stop': None, 'd': 0.43233}
{'code': None, 'band': 'R', 'type': None, 'catalog': 'd', 'start': None, 'stop': None, 'd': 0.535878}
{'code': None, 'band': 'R', 'type': None, 'catalog': 'm', 'start': None, 'stop': None, 'd': -0.292153}
{'code': None, 'band': 'R', 'type': None, 'catalog': 'q', 'start': None, 'stop': None, 'd': 0.205216}
{'code': None, 'band': 'R', 'type': None, 'catalog': 't', 'start': None, 'stop': None, 'd': 0.555543}
{'code': None, 'band': 'R', 'type': None, 'catalog': 'u', 'start': None, 'stop': None, 'd': 0.129429}
{'code': None, 'band': 'R', 'type': None, 'catalog': 'v', 'start': None, 'stop': None, 'd': 0.516819}
{'code': None, 'band': 'V', 'type': None, 'catalog': 'P', 'start': None, 'stop': None, 'd': -0.178095}
{'code': None, 'band': 'V', 'type': None, 'catalog': 'U', 'start': None, 'stop': None, 'd': 0.29622}
{'code': None, 'band': 'V', 'type': None, 'catalog': 'V', 'start': None, 'stop': None, 'd': -0.170102}
{'code': None, 'band': 'V', 'type': None, 'catalog': 'a', 'start': None, 'stop': None, 'd': -0.400591}
{'code': None, 'band': 'V', 'type': None, 'catalog': 'c', 'start': None, 'stop': None, 'd': -0.065736}
{'code': None, 'band': 'V', 'type': None, 'catalog': 'd', 'start': None, 'stop': None, 'd': -0.064888}
{'code': None, 'band': 'V', 'type': None, 'catalog': 'e', 'start': None, 'stop': None, 'd': -0.122489}
{'code': None, 'band': 'V', 'type': None, 'catalog': 'i', 'start': None, 'stop': None, 'd': -0.078129}
{'code': None, 'band': 'V', 'type': None, 'catalog': 'm', 'start': None, 'stop': None, 'd': -0.213902}
{'code': None, 'band': 'V', 'type': None, 'catalog': 'o', 'start': None, 'stop': None, 'd': -0.102537}
{'code': None, 'band': 'V', 'type': None, 'catalog': 'q', 'start': None, 'stop': None, 'd': 0.122725}
{'code': None, 'band': 'V', 'type': None, 'catalog': 'r', 'start': None, 'stop': None, 'd': 0.248317}
{'code': None, 'band': 'V', 'type': None, 'catalog': 'z', 'start': None, 'stop': None, 'd': -0.165056}
{'code': None, 'band': 'r', 'type': None, 'catalog': 'L', 'start': None, 'stop': None, 'd': 0.190952}
{'code': None, 'band': 'r', 'type': None, 'catalog': 'N', 'start': None, 'stop': None, 'd': 0.286377}
{'code': None, 'band': 'r', 'type': None, 'catalog': 'R', 'start': None, 'stop': None, 'd': -0.013512}
{'code': None, 'band': 'r', 'type': None, 'catalog': 'U', 'start': None, 'stop': None, 'd': 0.274896}
{'code': '024', 'band': '', 'type': None, 'catalog': '', 'start': None, 'stop': None, 'd': 0.953518}
{'code': '474', 'band': '', 'type': None, 'catalog': '', 'start': None, 'stop': None, 'd': -0.577544}
{'code': '760', 'band': '', 'type': None, 'catalog': '', 'start': None, 'stop': None, 'd': -0.736523}
{'code': 'W95', 'band': '', 'type': None, 'catalog': '', 'start': None, 'stop': None, 'd': 0.049533}
{'code': '106', 'band': '', 'type': None, 'catalog': 'c', 'start': None, 'stop': None, 'd': 0.143307}
{'code': '608', 'band': '', 'type': None, 'catalog': 'c', 'start': None, 'stop': None, 'd': -0.745748}
{'code': '644', 'band': '', 'type': None, 'catalog': 'c', 'start': None, 'stop': None, 'd': 0.281511}
{'code': 'A77', 'band': '', 'type': None, 'catalog': 'c', 'start': None, 'stop': None, 'd': 0.490891}
{'code': 'J43', 'band': '', 'type': None, 'catalog': 'c', 'start': None, 'stop': None, 'd': 0.363803}
{'code': '644', 'band': '', 'type': None, 'catalog': 'o', 'start': None, 'stop': None, 'd': 0.306615}
{'code': '130', 'band': '', 'type': None, 'catalog': 'r', 'start': None, 'stop': None, 'd': -0.03576}
{'code': 'C20', 'band': '', 'type': None, 'catalog': 'u', 'start': None, 'stop': None, 'd': -0.227218}
{'code': '703', 'band': 'G', 'type': None, 'catalog': 'U', 'start': None, 'stop': None, 'd': 0.388624}
{'code': 'G96', 'band': 'G', 'type': None, 'catalog': 'U', 'start': None, 'stop': None, 'd': 0.262697}
{'code': 'K38', 'band': 'G', 'type': None, 'catalog': 'U', 'start': None, 'stop': None, 'd': -0.029344}
{'code': 'W85', 'band': 'G', 'type': None, 'catalog': 'U', 'start': None, 'stop': None, 'd': 0.455801}
{'code': 'Z80', 'band': 'G', 'type': None, 'catalog': 'U', 'start': None, 'stop': None, 'd': 0.142268}
{'code': '703', 'band': 'G', 'type': None, 'catalog': 'V', 'start': None, 'stop': None, 'd': 0.069405}
{'code': 'B67', 'band': 'G', 'type': None, 'catalog': 'V', 'start': None, 'stop': None, 'd': 0.386134}
{'code': 'C95', 'band': 'G', 'type': None, 'catalog': 'V', 'start': None, 'stop': None, 'd': 0.379728}
{'code': 'G17', 'band': 'G', 'type': None, 'catalog': 'V', 'start': None, 'stop': None, 'd': 0.288692}
{'code': 'G40', 'band': 'G', 'type': None, 'catalog': 'V', 'start': None, 'stop': None, 'd': 0.240024}
{'code': 'G45', 'band': 'G', 'type': None, 'catalog': 'V', 'start': None, 'stop': None, 'd': -0.068702}
{'code': 'I52', 'band': 'G', 'type': None, 'catalog': 'V', 'start': None, 'stop': None, 'd': 0.277206}
{'code': 'K74', 'band': 'G', 'type': None, 'catalog': 'V', 'start': None, 'stop': None, 'd': 0.277734}
{'code': 'L18', 'band': 'G', 'type': None, 'catalog': 'V', 'start': None, 'stop': None, 'd': 0.281943}
{'code': 'L47', 'band': 'G', 'type': None, 'catalog': 'V', 'start': None, 'stop': None, 'd': 0.712129}
{'code': 'N86', 'band': 'G', 'type': None, 'catalog': 'V', 'start': None, 'stop': None, 'd': 0.980453}
{'code': 'P07', 'band': 'G', 'type': None, 'catalog': 'V', 'start': None, 'stop': None, 'd': 0.202227}
{'code': 'T12', 'band': 'G', 'type': None, 'catalog': 'V', 'start': None, 'stop': None, 'd': -0.18499}
{'code': 'V00', 'band': 'G', 'type': None, 'catalog': 'V', 'start': None, 'stop': None, 'd': 0.039882}
{'code': 'W46', 'band': 'G', 'type': None, 'catalog': 'V', 'start': None, 'stop': None, 'd': 0.347225}
{'code': 'W85', 'band': 'G', 'type': None, 'catalog': 'V', 'start': None, 'stop': None, 'd': 0.32618}
{'code': 'W94', 'band': 'G', 'type': None, 'catalog': 'V', 'start': None, 'stop': None, 'd': 0.310778}
{'code': 'Z99', 'band': 'G', 'type': None, 'catalog': 'V', 'start': None, 'stop': None, 'd': -0.058478}
{'code': '428', 'band': 'R', 'type': None, 'catalog': '', 'start': None, 'stop': None, 'd': -0.414435}
{'code': 'J08', 'band': 'R', 'type': None, 'catalog': 'Q', 'start': None, 'stop': None, 'd': 0.482552}
{'code': '474', 'band': 'R', 'type': None, 'catalog': 'U', 'start': None, 'stop': None, 'd': 0.083785}
{'code': '113', 'band': 'R', 'type': None, 'catalog': 'V', 'start': None, 'stop': None, 'd': 0.948114}
{'code': '160', 'band': 'R', 'type': None, 'catalog': 'V', 'start': None, 'stop': None, 'd': 0.670766}
{'code': 'D29', 'band': 'R', 'type': None, 'catalog': 'V', 'start': None, 'stop': None, 'd': 0.192769}
{'code': '046', 'band': 'R', 'type': None, 'catalog': 'c', 'start': None, 'stop': None, 'd': 0.88659}
{'code': '926', 'band': 'R', 'type': None, 'catalog': 'c', 'start': None, 'stop': None, 'd': 0.170892}
{'code': 'J04', 'band': 'R', 'type': None, 'catalog': 'c', 'start': None, 'stop': None, 'd': 0.593039}
{'code': '422', 'band': 'R', 'type': None, 'catalog': 'm', 'start': None, 'stop': None, 'd': 0.369286}
{'code': '683', 'band': 'R', 'type': None, 'catalog': 'm', 'start': None, 'stop': None, 'd': -0.763217}
{'code': '300', 'band': 'R', 'type': None, 'catalog': 'o', 'start': None, 'stop': None, 'd': -0.002519}
{'code': '644', 'band': 'R', 'type': None, 'catalog': 'o', 'start': None, 'stop': None, 'd': 0.392894}
{'code': '699', 'band': 'R', 'type': None, 'catalog': 'o', 'start': None, 'stop': None, 'd': 0.468198}
{'code': '809', 'band': 'R', 'type': None, 'catalog': 'o', 'start': None, 'stop': None, 'd': 0.789635}
{'code': '844', 'band': 'R', 'type': None, 'catalog': 'o', 'start': None, 'stop': None, 'd': 0.599903}
{'code': 'C41', 'band': 'R', 'type': None, 'catalog': 'o', 'start': None, 'stop': None, 'd': 0.128381}
{'code': 'F65', 'band': 'R', 'type': None, 'catalog': 'o', 'start': None, 'stop': None, 'd': 0.671184}
{'code': 'H06', 'band': 'R', 'type': None, 'catalog': 'o', 'start': None, 'stop': None, 'd': 0.606563}
{'code': 'K88', 'band': 'R', 'type': None, 'catalog': 'o', 'start': None, 'stop': None, 'd': 0.54018}
{'code': 'K95', 'band': 'R', 'type': None, 'catalog': 'o', 'start': None, 'stop': None, 'd': 0.171683}
{'code': 'Q60', 'band': 'R', 'type': None, 'catalog': 'o', 'start': None, 'stop': None, 'd': 0.005592}
{'code': 'W92', 'band': 'R', 'type': None, 'catalog': 'o', 'start': None, 'stop': None, 'd': 0.157037}
{'code': 'Z22', 'band': 'R', 'type': None, 'catalog': 'o', 'start': None, 'stop': None, 'd': 0.074625}
{'code': '006', 'band': 'R', 'type': None, 'catalog': 'q', 'start': None, 'stop': None, 'd': 0.387393}
{'code': '107', 'band': 'R', 'type': None, 'catalog': 'q', 'start': None, 'stop': None, 'd': 0.604474}
{'code': '157', 'band': 'R', 'type': None, 'catalog': 'q', 'start': None, 'stop': None, 'd': 0.588052}
{'code': '160', 'band': 'R', 'type': None, 'catalog': 'q', 'start': None, 'stop': None, 'd': 0.376083}
{'code': 'A17', 'band': 'R', 'type': None, 'catalog': 'q', 'start': None, 'stop': None, 'd': 0.497523}
{'code': 'C23', 'band': 'R', 'type': None, 'catalog': 'q', 'start': None, 'stop': None, 'd': 0.614436}
{'code': 'D29', 'band': 'R', 'type': None, 'catalog': 'q', 'start': None, 'stop': None, 'd': 0.147456}
{'code': 'E89', 'band': 'R', 'type': None, 'catalog': 'q', 'start': None, 'stop': None, 'd': 0.472099}
{'code': 'H15', 'band': 'R', 'type': None, 'catalog': 'q', 'start': None, 'stop': None, 'd': 0.081672}
{'code': 'H45', 'band': 'R', 'type': None, 'catalog': 'q', 'start': None, 'stop': None, 'd': 0.028877}
{'code': 'J43', 'band': 'R', 'type': None, 'catalog': 'q', 'start': None, 'stop': None, 'd': 0.060016}
{'code': 'K30', 'band': 'R', 'type': None, 'catalog': 'q', 'start': None, 'stop': None, 'd': 0.492102}
{'code': 'Y00', 'band': 'R', 'type': None, 'catalog': 'q', 'start': None, 'stop': None, 'd': -0.232216}
{'code': '106', 'band': 'R', 'type': None, 'catalog': 'r', 'start': None, 'stop': None, 'd': 0.757127}
{'code': '448', 'band': 'R', 'type': None, 'catalog': 'r', 'start': None, 'stop': None, 'd': 0.040991}
{'code': '649', 'band': 'R', 'type': None, 'catalog': 'r', 'start': None, 'stop': None, 'd': 0.03428}
{'code': '683', 'band': 'R', 'type': None, 'catalog': 'r', 'start': None, 'stop': None, 'd': -0.075227}
{'code': '703', 'band': 'R', 'type': None, 'catalog': 'r', 'start': None, 'stop': None, 'd': 0.668252}
{'code': 'D29', 'band': 'R', 'type': None, 'catalog': 'r', 'start': None, 'stop': None, 'd': 0.146923}
{'code': 'G48', 'band': 'R', 'type': None, 'catalog': 'r', 'start': None, 'stop': None, 'd': -0.467209}
{'code': 'G96', 'band': 'R', 'type': None, 'catalog': 'r', 'start': None, 'stop': None, 'd': 0.922864}
{'code': 'H51', 'band': 'R', 'type': None, 'catalog': 'r', 'start': None, 'stop': None, 'd': -0.402563}
{'code': 'J95', 'band': 'R', 'type': None, 'catalog': 'r', 'start': None, 'stop': None, 'd': 0.055209}
{'code': 'Y00', 'band': 'R', 'type': None, 'catalog': 'r', 'start': None, 'stop': None, 'd': -0.094559}
{'code': '204', 'band': 'R', 'type': None, 'catalog': 't', 'start': None, 'stop': None, 'd': 0.369116}
{'code': '104', 'band': 'R', 'type': None, 'catalog': 'u', 'start': None, 'stop': None, 'd': 0.756622}
{'code': '926', 'band': 'R', 'type': None, 'catalog': 'u', 'start': None, 'stop': None, 'd': -0.217703}
{'code': '620', 'band': 'R', 'type': None, 'catalog': 'z', 'start': None, 'stop': None, 'd': 0.670502}
{'code': '360', 'band': 'V', 'type': None, 'catalog': '', 'start': None, 'stop': None, 'd': -0.063481}
{'code': 'G34', 'band': 'V', 'type': None, 'catalog': 'U', 'start': None, 'stop': None, 'd': 0.552844}
{'code': '157', 'band': 'V', 'type': None, 'catalog': 'c', 'start': None, 'stop': None, 'd': 0.209993}
{'code': '198', 'band': 'V', 'type': None, 'catalog': 'c', 'start': None, 'stop': None, 'd': 0.170009}
{'code': '566', 'band': 'V', 'type': None, 'catalog': 'c', 'start': None, 'stop': None, 'd': -0.385667}
{'code': '691', 'band': 'V', 'type': None, 'catalog': 'c', 'start': None, 'stop': None, 'd': -0.130831}
{'code': '049', 'band': 'V', 'type': None, 'catalog': 'd', 'start': None, 'stop': None, 'd': 0.356115}
{'code': '291', 'band': 'V', 'type': None, 'catalog': 'd', 'start': None, 'stop': None, 'd': -0.368493}
{'code': '703', 'band': 'V', 'type': None, 'catalog': 'd', 'start': None, 'stop': None, 'd': 0.176665}
{'code': 'A56', 'band': 'V', 'type': None, 'catalog': 'd', 'start': None, 'stop': None, 'd': 0.410019}
{'code': 'C91', 'band': 'V', 'type': None, 'catalog': 'i', 'start': None, 'stop': None, 'd': 0.304069}
{'code': 'B67', 'band': 'V', 'type': None, 'catalog': 'o', 'start': None, 'stop': None, 'd': 0.105067}
{'code': '168', 'band': 'V', 'type': None, 'catalog': 'q', 'start': None, 'stop': None, 'd': 0.476036}
{'code': '703', 'band': 'V', 'type': None, 'catalog': 'q', 'start': None, 'stop': None, 'd': 0.168208}
{'code': 'A48', 'band': 'V', 'type': None, 'catalog': 'q', 'start': None, 'stop': None, 'd': -0.040091}
{'code': 'C77', 'band': 'V', 'type': None, 'catalog': 'q', 'start': None, 'stop': None, 'd': -0.21725}
{'code': 'C97', 'band': 'V', 'type': None, 'catalog': 'q', 'start': None, 'stop': None, 'd': -0.352496}
{'code': 'G48', 'band': 'V', 'type': None, 'catalog': 'q', 'start': None, 'stop': None, 'd': 0.380443}
{'code': 'G96', 'band': 'V', 'type': None, 'catalog': 'q', 'start': None, 'stop': None, 'd': 0.290845}
{'code': 'H21', 'band': 'V', 'type': None, 'catalog': 'q', 'start': None, 'stop': None, 'd': -0.012543}
{'code': 'W98', 'band': 'V', 'type': None, 'catalog': 'q', 'start': None, 'stop': None, 'd': -0.309294}
{'code': '168', 'band': 'V', 'type': None, 'catalog': 'r', 'start': None, 'stop': None, 'd': -0.131117}
{'code': '170', 'band': 'V', 'type': None, 'catalog': 'r', 'start': None, 'stop': None, 'd': 0.060812}
{'code': '240', 'band': 'V', 'type': None, 'catalog': 'r', 'start': None, 'stop': None, 'd': 0.130773}
{'code': '379', 'band': 'V', 'type': None, 'catalog': 'r', 'start': None, 'stop': None, 'd': -0.058056}
{'code': '432', 'band': 'V', 'type': None, 'catalog': 'r', 'start': None, 'stop': None, 'd': 0.672454}
{'code': '941', 'band': 'V', 'type': None, 'catalog': 'r', 'start': None, 'stop': None, 'd': -0.068077}
{'code': 'B09', 'band': 'V', 'type': None, 'catalog': 'r', 'start': None, 'stop': None, 'd': 0.652459}
{'code': 'J75', 'band': 'V', 'type': None, 'catalog': 'r', 'start': None, 'stop': None, 'd': 0.460146}
{'code': '703', 'band': 'V', 'type': None, 'catalog': 'u', 'start': None, 'stop': None, 'd': 0.255494}
{'code': 'C15', 'band': 'V', 'type': None, 'catalog': 'u', 'start': None, 'stop': None, 'd': -0.400244}
{'code': 'G96', 'band': 'V', 'type': None, 'catalog': 'u', 'start': None, 'stop': None, 'd': 0.357273}
{'code': 'H21', 'band': 'V', 'type': None, 'catalog': 'u', 'start': None, 'stop': None, 'd': -0.054215}
{'code': '596', 'band': 'V', 'type': None, 'catalog': 'z', 'start': None, 'stop': None, 'd': 0.686238}
{'code': '910', 'band': 'V', 'type': None, 'catalog': 'z', 'start': None, 'stop': None, 'd': -0.587565}
{'code': 'I41', 'band': 'i', 'type': None, 'catalog': 'U', 'start': None, 'stop': None, 'd': 0.439759}
{'code': 'W68', 'band': 'o', 'type': None, 'catalog': 'V', 'start': None, 'stop': None, 'd': 0.391238}
{'code': 'I41', 'band': 'r', 'type': None, 'catalog': '', 'start': None, 'stop': None, 'd': 0.273824}
{'code': 'F52', 'band': 'w', 'type': None, 'catalog': 'L', 'start': None, 'stop': None, 'd': 0.257339}
{'code': 'T08', 'band': 'w', 'type': None, 'catalog': 'L', 'start': None, 'stop': None, 'd': 0.21387}
{'code': 'Z22', 'band': 'w', 'type': None, 'catalog': 'o', 'start': None, 'stop': None, 'd': 0.062351}


==> correction_files/corr_DePhOCUS_g997.txt <==
{'code': None, 'band': 'U', 'type': None, 'catalog': None, 'start': None, 'stop': None, 'd': -1.3}
{'code': None, 'band': 'B', 'type': None, 'catalog': None, 'start': None, 'stop': None, 'd': -0.8}
{'code': None, 'band': 'g', 'type': None, 'catalog': None, 'start': None, 'stop': None, 'd': -0.28}
{'code': None, 'band': 'c', 'type': None, 'catalog': None, 'start': None, 'stop': None, 'd': -0.05}
{'code': None, 'band': 'V', 'type': None, 'catalog': None, 'start': None, 'stop': None, 'd': 0.0}
{'code': None, 'band': 'v', 'type': None, 'catalog': None, 'start': None, 'stop': None, 'd': 0.0}
{'code': None, 'band': 'w', 'type': None, 'catalog': None, 'start': None, 'stop': None, 'd': 0.16}
{'code': None, 'band': 'r', 'type': None, 'catalog': None, 'start': None, 'stop': None, 'd': 0.23}
{'code': None, 'band': 'R', 'type': None, 'catalog': None, 'start': None, 'stop': None, 'd': 0.4}
{'code': None, 'band': 'G', 'type': None, 'catalog': None, 'start': None, 'stop': None, 'd': 0.28}
{'code': None, 'band': 'o', 'type': None, 'catalog': None, 'start': None, 'stop': None, 'd': 0.33}
{'code': None, 'band': 'i', 'type': None, 'catalog': None, 'start': None, 'stop': None, 'd': 0.39}
{'code': None, 'band': 'I', 'type': None, 'catalog': None, 'start': None, 'stop': None, 'd': 0.8}
{'code': None, 'band': 'z', 'type': None, 'catalog': None, 'start': None, 'stop': None, 'd': 0.37}
{'code': None, 'band': 'y', 'type': None, 'catalog': None, 'start': None, 'stop': None, 'd': 0.36}
{'code': None, 'band': 'Y', 'type': None, 'catalog': None, 'start': None, 'stop': None, 'd': 0.7}
{'code': None, 'band': 'J', 'type': None, 'catalog': None, 'start': None, 'stop': None, 'd': 1.2}
{'code': None, 'band': 'H', 'type': None, 'catalog': None, 'start': None, 'stop': None, 'd': 1.4}
{'code': None, 'band': 'K', 'type': None, 'catalog': None, 'start': None, 'stop': None, 'd': 1.7}
{'code': None, 'band': '', 'type': None, 'catalog': None, 'start': None, 'stop': None, 'd': -0.8}
{'code': None, 'band': 'u', 'type': None, 'catalog': None, 'start': None, 'stop': None, 'd': -2.5}
{'code': None, 'band': 'L', 'type': None, 'catalog': None, 'start': None, 'stop': None, 'd': 0.2}
{'code': None, 'band': 'C', 'type': None, 'catalog': None, 'start': None, 'stop': None, 'd': 0.4}
{'code': None, 'band': 'W', 'type': None, 'catalog': None, 'start': None, 'stop': None, 'd': 0.4}
{'code': None, 'band': '', 'type': None, 'catalog': None, 'start': None, 'stop': None, 'd': -0.036556}
{'code': None, 'band': 'V', 'type': None, 'catalog': None, 'start': None, 'stop': None, 'd': 0.084846}
{'code': None, 'band': 'w', 'type': None, 'catalog': None, 'start': None, 'stop': None, 'd': 0.111135}
{'code': None, 'band': 'r', 'type': None, 'catalog': None, 'start': None, 'stop': None, 'd': 0.125577}
{'code': None, 'band': 'R', 'type': None, 'catalog': None, 'start': None, 'stop': None, 'd': 0.282052}
{'code': None, 'band': 'G', 'type': None, 'catalog': None, 'start': None, 'stop': None, 'd': 0.154115}
{'code': None, 'band': 'i', 'type': None, 'catalog': None, 'start': None, 'stop': None, 'd': 0.333879}
{'code': None, 'band': 'I', 'type': None, 'catalog': None, 'start': None, 'stop': None, 'd': 0.246276}
{'code': None, 'band': 'J', 'type': None, 'catalog': None, 'start': None, 'stop': None, 'd': 1.362321}
{'code': None, 'band': 'H', 'type': None, 'catalog': None, 'start': None, 'stop': None, 'd': 1.810332}
{'code': None, 'band': '', 'type': None, 'catalog': 'A', 'start': None, 'stop': None, 'd': -0.920139}
{'code': None, 'band': '', 'type': None, 'catalog': 'V', 'start': None, 'stop': None, 'd': 0.409221}
{'code': None, 'band': '', 'type': None, 'catalog': 'a', 'start': None, 'stop': None, 'd': -0.408255}
{'code': None, 'band': '', 'type': None, 'catalog': 'c', 'start': None, 'stop': None, 'd': -0.127855}
{'code': None, 'band': '', 'type': None, 'catalog': 'e', 'start': None, 'stop': None, 'd': -0.89855}
{'code': None, 'band': '', 'type': None, 'catalog': 'q', 'start': None, 'stop': None, 'd': 0.180005}
{'code': None, 'band': '', 'type': None, 'catalog': 'r', 'start': None, 'stop': None, 'd': 0.156651}
{'code': None, 'band': '', 'type': None, 'catalog': 'u', 'start': None, 'stop': None, 'd': 0.096937}
{'code': None, 'band': 'C', 'type': None, 'catalog': 'u', 'start': None, 'stop': None, 'd': -0.014948}
{'code': None, 'band': 'G', 'type': None, 'catalog': 'U', 'start': None, 'stop': None, 'd': 0.322254}
{'code': None, 'band': 'G', 'type': None, 'catalog': 'W', 'start': None, 'stop': None, 'd': 0.739103}
{'code': None, 'band': 'G', 'type': None, 'catalog': 'X', 'start': None, 'stop': None, 'd': 0.319684}
{'code': None, 'band': 'R', 'type': None, 'catalog': 'L', 'start': None, 'stop': None, 'd': -0.35696}
{'code': None, 'band': 'R', 'type': None, 'catalog': 'V', 'start': None, 'stop': None, 'd': 0.403787}
{'code': None, 'band': 'R', 'type': None, 'catalog': 'c', 'start': None, 'stop': None, 'd': 0.43233}
{'code': None, 'band': 'R', 'type': None, 'catalog': 'd', 'start': None, 'stop': None, 'd': 0.535878}
{'code': None, 'band': 'R', 'type': None, 'catalog': 'm', 'start': None, 'stop': None, 'd': -0.292153}
{'code': None, 'band': 'R', 'type': None, 'catalog': 'q', 'start': None, 'stop': None, 'd': 0.205216}
{'code': None, 'band': 'R', 'type': None, 'catalog': 't', 'start': None, 'stop': None, 'd': 0.555543}
{'code': None, 'band': 'R', 'type': None, 'catalog': 'u', 'start': None, 'stop': None, 'd': 0.129429}
{'code': None, 'band': 'R', 'type': None, 'catalog': 'v', 'start': None, 'stop': None, 'd': 0.516819}
{'code': None, 'band': 'V', 'type': None, 'catalog': 'P', 'start': None, 'stop': None, 'd': -0.178095}
{'code': None, 'band': 'V', 'type': None, 'catalog': 'U', 'start': None, 'stop': None, 'd': 0.29622}
{'code': None, 'band': 'V', 'type': None, 'catalog': 'a', 'start': None, 'stop': None, 'd': -0.400591}
{'code': None, 'band': 'V', 'type': None, 'catalog': 'c', 'start': None, 'stop': None, 'd': -0.065736}
{'code': None, 'band': 'V', 'type': None, 'catalog': 'd', 'start': None, 'stop': None, 'd': -0.064888}
{'code': None, 'band': 'V', 'type': None, 'catalog': 'm', 'start': None, 'stop': None, 'd': -0.213902}
{'code': None, 'band': 'V', 'type': None, 'catalog': 'o', 'start': None, 'stop': None, 'd': -0.102537}
{'code': None, 'band': 'V', 'type': None, 'catalog': 'r', 'start': None, 'stop': None, 'd': 0.248317}
{'code': None, 'band': 'V', 'type': None, 'catalog': 'z', 'start': None, 'stop': None, 'd': -0.165056}
{'code': None, 'band': 'r', 'type': None, 'catalog': 'L', 'start': None, 'stop': None, 'd': 0.190952}
{'code': None, 'band': 'r', 'type': None, 'catalog': 'N', 'start': None, 'stop': None, 'd': 0.286377}
{'code': None, 'band': 'r', 'type': None, 'catalog': 'R', 'start': None, 'stop': None, 'd': -0.013512}
{'code': None, 'band': 'r', 'type': None, 'catalog': 'U', 'start': None, 'stop': None, 'd': 0.274896}
{'code': '474', 'band': '', 'type': None, 'catalog': '', 'start': None, 'stop': None, 'd': -0.577544}
{'code': '760', 'band': '', 'type': None, 'catalog': '', 'start': None, 'stop': None, 'd': -0.736523}
{'code': 'W95', 'band': '', 'type': None, 'catalog': '', 'start': None, 'stop': None, 'd': 0.049533}
{'code': '106', 'band': '', 'type': None, 'catalog': 'c', 'start': None, 'stop': None, 'd': 0.143307}
{'code': '608', 'band': '', 'type': None, 'catalog': 'c', 'start': None, 'stop': None, 'd': -0.745748}
{'code': '644', 'band': '', 'type': None, 'catalog': 'c', 'start': None, 'stop': None, 'd': 0.281511}
{'code': 'A77', 'band': '', 'type': None, 'catalog': 'c', 'start': None, 'stop': None, 'd': 0.490891}
{'code': 'J43', 'band': '', 'type': None, 'catalog': 'c', 'start': None, 'stop': None, 'd': 0.363803}
{'code': '644', 'band': '', 'type': None, 'catalog': 'o', 'start': None, 'stop': None, 'd': 0.306615}
{'code': '703', 'band': 'G', 'type': None, 'catalog': 'U', 'start': None, 'stop': None, 'd': 0.388624}
{'code': 'G96', 'band': 'G', 'type': None, 'catalog': 'U', 'start': None, 'stop': None, 'd': 0.262697}
{'code': 'K38', 'band': 'G', 'type': None, 'catalog': 'U', 'start': None, 'stop': None, 'd': -0.029344}
{'code': 'Z80', 'band': 'G', 'type': None, 'catalog': 'U', 'start': None, 'stop': None, 'd': 0.142268}
{'code': '703', 'band': 'G', 'type': None, 'catalog': 'V', 'start': None, 'stop': None, 'd': 0.069405}
{'code': 'B67', 'band': 'G', 'type': None, 'catalog': 'V', 'start': None, 'stop': None, 'd': 0.386134}
{'code': 'C95', 'band': 'G', 'type': None, 'catalog': 'V', 'start': None, 'stop': None, 'd': 0.379728}
{'code': 'G45', 'band': 'G', 'type': None, 'catalog': 'V', 'start': None, 'stop': None, 'd': -0.068702}
{'code': 'I52', 'band': 'G', 'type': None, 'catalog': 'V', 'start': None, 'stop': None, 'd': 0.277206}
{'code': 'K74', 'band': 'G', 'type': None, 'catalog': 'V', 'start': None, 'stop': None, 'd': 0.277734}
{'code': 'L18', 'band': 'G', 'type': None, 'catalog': 'V', 'start': None, 'stop': None, 'd': 0.281943}
{'code': 'N86', 'band': 'G', 'type': None, 'catalog': 'V', 'start': None, 'stop': None, 'd': 0.980453}
{'code': 'T12', 'band': 'G', 'type': None, 'catalog': 'V', 'start': None, 'stop': None, 'd': -0.18499}
{'code': 'W46', 'band': 'G', 'type': None, 'catalog': 'V', 'start': None, 'stop': None, 'd': 0.347225}
{'code': 'W85', 'band': 'G', 'type': None, 'catalog': 'V', 'start': None, 'stop': None, 'd': 0.32618}
{'code': 'W94', 'band': 'G', 'type': None, 'catalog': 'V', 'start': None, 'stop': None, 'd': 0.310778}
{'code': 'Z99', 'band': 'G', 'type': None, 'catalog': 'V', 'start': None, 'stop': None, 'd': -0.058478}
{'code': '428', 'band': 'R', 'type': None, 'catalog': '', 'start': None, 'stop': None, 'd': -0.414435}
{'code': '113', 'band': 'R', 'type': None, 'catalog': 'V', 'start': None, 'stop': None, 'd': 0.948114}
{'code': '160', 'band': 'R', 'type': None, 'catalog': 'V', 'start': None, 'stop': None, 'd': 0.670766}
{'code': 'D29', 'band': 'R', 'type': None, 'catalog': 'V', 'start': None, 'stop': None, 'd': 0.192769}
{'code': '046', 'band': 'R', 'type': None, 'catalog': 'c', 'start': None, 'stop': None, 'd': 0.88659}
{'code': '926', 'band': 'R', 'type': None, 'catalog': 'c', 'start': None, 'stop': None, 'd': 0.170892}
{'code': 'J04', 'band': 'R', 'type': None, 'catalog': 'c', 'start': None, 'stop': None, 'd': 0.593039}
{'code': '422', 'band': 'R', 'type': None, 'catalog': 'm', 'start': None, 'stop': None, 'd': 0.369286}
{'code': '683', 'band': 'R', 'type': None, 'catalog': 'm', 'start': None, 'stop': None, 'd': -0.763217}
{'code': '300', 'band': 'R', 'type': None, 'catalog': 'o', 'start': None, 'stop': None, 'd': -0.002519}
{'code': '644', 'band': 'R', 'type': None, 'catalog': 'o', 'start': None, 'stop': None, 'd': 0.392894}
{'code': '699', 'band': 'R', 'type': None, 'catalog': 'o', 'start': None, 'stop': None, 'd': 0.468198}
{'code': '844', 'band': 'R', 'type': None, 'catalog': 'o', 'start': None, 'stop': None, 'd': 0.599903}
{'code': 'C41', 'band': 'R', 'type': None, 'catalog': 'o', 'start': None, 'stop': None, 'd': 0.128381}
{'code': 'F65', 'band': 'R', 'type': None, 'catalog': 'o', 'start': None, 'stop': None, 'd': 0.671184}
{'code': 'K88', 'band': 'R', 'type': None, 'catalog': 'o', 'start': None, 'stop': None, 'd': 0.54018}
{'code': 'K95', 'band': 'R', 'type': None, 'catalog': 'o', 'start': None, 'stop': None, 'd': 0.171683}
{'code': 'W92', 'band': 'R', 'type': None, 'catalog': 'o', 'start': None, 'stop': None, 'd': 0.157037}
{'code': 'Z22', 'band': 'R', 'type': None, 'catalog': 'o', 'start': None, 'stop': None, 'd': 0.074625}
{'code': '006', 'band': 'R', 'type': None, 'catalog': 'q', 'start': None, 'stop': None, 'd': 0.387393}
{'code': '160', 'band': 'R', 'type': None, 'catalog': 'q', 'start': None, 'stop': None, 'd': 0.376083}
{'code': 'A17', 'band': 'R', 'type': None, 'catalog': 'q', 'start': None, 'stop': None, 'd': 0.497523}
{'code': 'C23', 'band': 'R', 'type': None, 'catalog': 'q', 'start': None, 'stop': None, 'd': 0.614436}
{'code': 'D29', 'band': 'R', 'type': None, 'catalog': 'q', 'start': None, 'stop': None, 'd': 0.147456}
{'code': 'E89', 'band': 'R', 'type': None, 'catalog': 'q', 'start': None, 'stop': None, 'd': 0.472099}
{'code': 'H15', 'band': 'R', 'type': None, 'catalog': 'q', 'start': None, 'stop': None, 'd': 0.081672}
{'code': 'H45', 'band': 'R', 'type': None, 'catalog': 'q', 'start': None, 'stop': None, 'd': 0.028877}
{'code': 'Y00', 'band': 'R', 'type': None, 'catalog': 'q', 'start': None, 'stop': None, 'd': -0.232216}
{'code': '106', 'band': 'R', 'type': None, 'catalog': 'r', 'start': None, 'stop': None, 'd': 0.757127}
{'code': '683', 'band': 'R', 'type': None, 'catalog': 'r', 'start': None, 'stop': None, 'd': -0.075227}
{'code': '703', 'band': 'R', 'type': None, 'catalog': 'r', 'start': None, 'stop': None, 'd': 0.668252}
{'code': 'D29', 'band': 'R', 'type': None, 'catalog': 'r', 'start': None, 'stop': None, 'd': 0.146923}
{'code': 'G96', 'band': 'R', 'type': None, 'catalog': 'r', 'start': None, 'stop': None, 'd': 0.922864}
{'code': 'H51', 'band': 'R', 'type': None, 'catalog': 'r', 'start': None, 'stop': None, 'd': -0.402563}
{'code': 'J95', 'band': 'R', 'type': None, 'catalog': 'r', 'start': None, 'stop': None, 'd': 0.055209}
{'code': 'Y00', 'band': 'R', 'type': None, 'catalog': 'r', 'start': None, 'stop': None, 'd': -0.094559}
{'code': '926', 'band': 'R', 'type': None, 'catalog': 'u', 'start': None, 'stop': None, 'd': -0.217703}
{'code': '360', 'band': 'V', 'type': None, 'catalog': '', 'start': None, 'stop': None, 'd': -0.063481}
{'code': '198', 'band': 'V', 'type': None, 'catalog': 'c', 'start': None, 'stop': None, 'd': 0.170009}
{'code': '566', 'band': 'V', 'type': None, 'catalog': 'c', 'start': None, 'stop': None, 'd': -0.385667}
{'code': '691', 'band': 'V', 'type': None, 'catalog': 'c', 'start': None, 'stop': None, 'd': -0.130831}
{'code': '291', 'band': 'V', 'type': None, 'catalog': 'd', 'start': None, 'stop': None, 'd': -0.368493}
{'code': '703', 'band': 'V', 'type': None, 'catalog': 'd', 'start': None, 'stop': None, 'd': 0.176665}
{'code': 'A56', 'band': 'V', 'type': None, 'catalog': 'd', 'start': None, 'stop': None, 'd': 0.410019}
{'code': 'B67', 'band': 'V', 'type': None, 'catalog': 'o', 'start': None, 'stop': None, 'd': 0.105067}
{'code': '168', 'band': 'V', 'type': None, 'catalog': 'q', 'start': None, 'stop': None, 'd': 0.476036}
{'code': '703', 'band': 'V', 'type': None, 'catalog': 'q', 'start': None, 'stop': None, 'd': 0.168208}
{'code': 'A48', 'band': 'V', 'type': None, 'catalog': 'q', 'start': None, 'stop': None, 'd': -0.040091}
{'code': 'C77', 'band': 'V', 'type': None, 'catalog': 'q', 'start': None, 'stop': None, 'd': -0.21725}
{'code': 'C97', 'band': 'V', 'type': None, 'catalog': 'q', 'start': None, 'stop': None, 'd': -0.352496}
{'code': 'G96', 'band': 'V', 'type': None, 'catalog': 'q', 'start': None, 'stop': None, 'd': 0.290845}
{'code': 'H21', 'band': 'V', 'type': None, 'catalog': 'q', 'start': None, 'stop': None, 'd': -0.012543}
{'code': 'W98', 'band': 'V', 'type': None, 'catalog': 'q', 'start': None, 'stop': None, 'd': -0.309294}
{'code': '168', 'band': 'V', 'type': None, 'catalog': 'r', 'start': None, 'stop': None, 'd': -0.131117}
{'code': '240', 'band': 'V', 'type': None, 'catalog': 'r', 'start': None, 'stop': None, 'd': 0.130773}
{'code': '941', 'band': 'V', 'type': None, 'catalog': 'r', 'start': None, 'stop': None, 'd': -0.068077}
{'code': 'J75', 'band': 'V', 'type': None, 'catalog': 'r', 'start': None, 'stop': None, 'd': 0.460146}
{'code': '703', 'band': 'V', 'type': None, 'catalog': 'u', 'start': None, 'stop': None, 'd': 0.255494}
{'code': 'G96', 'band': 'V', 'type': None, 'catalog': 'u', 'start': None, 'stop': None, 'd': 0.357273}
{'code': 'H21', 'band': 'V', 'type': None, 'catalog': 'u', 'start': None, 'stop': None, 'd': -0.054215}
{'code': '910', 'band': 'V', 'type': None, 'catalog': 'z', 'start': None, 'stop': None, 'd': -0.587565}
{'code': 'I41', 'band': 'i', 'type': None, 'catalog': 'U', 'start': None, 'stop': None, 'd': 0.439759}
{'code': 'W68', 'band': 'o', 'type': None, 'catalog': 'V', 'start': None, 'stop': None, 'd': 0.391238}
{'code': 'I41', 'band': 'r', 'type': None, 'catalog': '', 'start': None, 'stop': None, 'd': 0.273824}
{'code': 'F52', 'band': 'w', 'type': None, 'catalog': 'L', 'start': None, 'stop': None, 'd': 0.257339}


==> elsarticle/changelog.txt <==
Change Log
-----------

* elsarticle.dtx

1. Frontmatter: Overfull \hbox has occurred while \output is active

https://tex.stackexchange.com/questions/514218/elsarticle-frontmatter-overfull-hbox-has-occurred-while-output-is-active/515199

2. Footnotes: Updated to use non Arabic footnote numbers. 

https://tex.stackexchange.com/questions/669879/elsarticle-changing-symbol-used-in-fnref

3. Author-affiliation:  Updated for author-wise affiliation coding.
Last author affiliation repeating for all authors problem is fixed.

4. Accent characters in address:  A bug fix. Accented characters in
organisation field showed error. Hence loaded fontenc package.

5. Updated for accent problems in TeXLive 2022. Font encoding T1 used
by default

6. Removed extra space appearing after 'Appendix' label

7. updated for listing author affiliation below author names if
\affiliation command is used immediately after \author (To match
behaviour of \address command)

*  elsarticle-template-harv.tex, \
   elsarticle-template-num-names.tex, \
   elsarticle-template-num.tex

1. Added examples for figures, tables and equations
------------------------------------------------------------------------


==> elsarticle/manifest.txt <==
% Copyright 2007-2024 Elsevier Ltd
%
% This file is part of the 'Elsarticle Bundle'.
% ---------------------------------------------
%
% It may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%    http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 1999/12/01 or later.
%
% The list of all files belonging to the LaTeX 'Elsarticle Bundle' is
% given in the file `manifest.txt'.
%
% CONTENTS OF THE ELSARTICLE BUNDLE
% ===============================

Directory elsarticle/

elsarticle.dtx
        Main package with driver

elsarticle.ins
  installer for elsarticle.dtx

elsarticle-harv.bst
  bibliographic style for author-year citation

elsarticle-num.bst
  bibliographic style for numbered citation

elsarticle-num-names.bst
  bibliographic style for numbered citation + new natbib options

elsarticle-template-harv.tex
  article template for a document with author-year citation
 
elsarticle-template-num.tex
  article template for a document with numbered citation

changelog.txt
  change log file

manifest.txt
  this file

README
  small readme documentation

Directory elsarticle/doc/

The following files are graphic files needed for creating pdf output
of the documentation from elsdoc.tex:

 1pseperateaug.pdf
 1psingleauthorgroup.pdf
 elstest-1pdoubleblind.pdf
 elstest-1p.pdf
 elstest-3pd.pdf
 elstest-3p.pdf
 elstest-5p.pdf
 jfigs.pdf

elsdoc.tex  -- LaTeX source file of documentation
elsdoc.pdf  -- documentation for elsarticle.cls

The following files are files written out every time elsdoc.tex is
compiled:

 elsdoc.aux
 elsdoc.log
 elsdoc.out
 tmp.tex

Auxiliary packages needed to generate pdf output from elsdoc.tex:

 rvdtx.sty
 pdfwidgets.sty



